Beyond Scaffold Splits: Structural-Frontier Evaluation Reveals Hidden Failures in ADMET Models

Molecular property models are commonly evaluated by holding out Bemis-Murcko scaffolds, yet a scaffold identifier is only one notion of chemical unfamiliarity. We introduce a label-free structural-frontier split that reserves the sparsest and most physicochemically remote scaffold groups, and evaluate it on six public experimental or curated ADMET tasks. Against a 70/10/20 scaffold control with identical acyclic grouping, the frontier inflates equally weighted primary error with a taskwise median of 87.0% and a skew-sensitive mean of 130.3% (descriptive task/seed bootstrap interval, 52.1-246.0%). The mean falls to 75.9% once BBB is removed; that endpoint is the one whose score ranking inverts at the frontier. A message-passing graph-network control still shows a large gap (mean 82.8% over four tasks) and does not invert, so a low-capacity head does not explain the effect. We also test Multi-View Frontier Risk Extrapolation (MV-FREX), a count-adjusted tail-risk penalty over four molecular views, and treat it as a falsifiable probe. It changes normalized frontier error by only 0.16% relative to empirical risk minimization for the perceptron head (interval, -0.43-0.84%) and by -1.9% for the graph network; three fixed robust-penalty controls are likewise inconclusive. Against the published Lo-Hi and DataSAIL splitters, the frontier inflates error more on average, though no split is uniformly hardest. An audit of 31,561 marine natural products further shows that OOD status and agreement with legacy ADMET predictions depend on the molecular view, endpoint, and teacher coverage. Split construction and label provenance are important evaluation constraints in their own right, and the tested training penalties do not resolve the frontier failures we observe.

==> figures/source_data/figure1_method_effects.csv <==
method,mean,low,high
V-REx,-0.0010094971192714799,-0.04895233499545607,0.06064129858659618
GroupDRO,0.012334879717086734,-0.05981311465083533,0.08890935535019459
CVaR,-0.34228409023013323,-1.2140430598981953,0.21523426844565363
MV-FREX,0.1595087182674041,-0.42921796938076917,0.8438895546983722


==> figures/source_data/figure1_split_error_ratio.csv <==
task,mean_log2_ratio,sd_log2_ratio,mean_ratio
BBB,2.3052561313292212,0.27489470885189315,5.020209383772974
HIA,0.9039936179695973,0.8649792690828347,2.141875660912474
CYP2D6,0.5195252752159613,0.06461822440341673,1.4346297275184239
DILI,1.142389682594221,0.21162436096868542,2.2274652882828643
PPBR,0.6738286008995158,0.07824620335983612,1.5971944075548608
Solubility,0.48018556076604124,0.03581231849343931,1.3952665140733842


==> figures/source_data/figure1_view_correlations.csv <==
,ecfp,maccs,atompair,physchem
ecfp,1.0,0.22132951569365678,0.512743977744179,0.1979342547931665
maccs,0.22132951569365678,1.0,0.2610572472959071,0.24004139815113149
atompair,0.512743977744179,0.2610572472959071,1.0,0.49477919256072456
physchem,0.1979342547931665,0.24004139815113149,0.49477919256072456,1.0


==> figures/source_data/figure2_physchem_pca_points.csv <==
pc1,pc2,source
-1.073333,0.89776653,Public endpoint tasks
-1.1783892,-0.37109166,Public endpoint tasks
0.16906479,-0.745157,Public endpoint tasks
-0.7183186,-0.39412218,Public endpoint tasks
-0.49888813,-0.25616726,Public endpoint tasks
-0.75745535,0.6951608,Public endpoint tasks
-1.0234959,0.21891251,Public endpoint tasks
-0.31888905,-0.5089276,Public endpoint tasks
-0.2842604,-0.47660166,Public endpoint tasks
-0.24229844,-0.34040028,Public endpoint tasks
-0.55463797,0.80717397,Public endpoint tasks
-1.2064403,-0.08468681,Public endpoint tasks
-0.47420847,-0.45775694,Public endpoint tasks
0.034831166,-0.57301617,Public endpoint tasks
-1.0092164,0.52492815,Public endpoint tasks
-0.0111860335,-0.61933714,Public endpoint tasks
-0.73607856,0.36341977,Public endpoint tasks
-0.44995013,-0.08958761,Public endpoint tasks
-0.5842018,-0.333577,Public endpoint tasks
-1.0605541,-0.40113086,Public endpoint tasks
-0.43591875,0.063388616,Public endpoint tasks
0.8824122,0.043352544,Public endpoint tasks
-0.3619356,0.26458052,Public endpoint tasks
-0.95239925,-0.005839277,Public endpoint tasks
-0.18671742,-0.27768523,Public endpoint tasks
-0.7134725,-0.10826401,Public endpoint tasks
-0.51315284,-0.046191994,Public endpoint tasks
-0.69233847,0.0091369655,Public endpoint tasks
0.00040704012,-0.36339322,Public endpoint tasks
-0.39671245,-0.45086774,Public endpoint tasks
-0.22699219,-0.9273683,Public endpoint tasks
-0.48234957,-0.3527214,Public endpoint tasks
-1.2451078,0.33830634,Public endpoint tasks
-0.7847368,-0.39222237,Public endpoint tasks
0.3623248,-0.45500624,Public endpoint tasks
-0.6116984,0.19823182,Public endpoint tasks
-0.89208615,0.130341,Public endpoint tasks
-0.18234088,0.053269967,Public endpoint tasks
1.0039501,-0.1021257,Public endpoint tasks
-0.32678238,-0.28525513,Public endpoint tasks
-0.8035718,0.5225643,Public endpoint tasks
0.97998893,-1.3730375,Public endpoint tasks
0.4316089,-0.5239248,Public endpoint tasks
-0.55063593,-0.62702596,Public endpoint tasks
-0.49202192,-0.099202454,Public endpoint tasks
-0.789142,0.42990378,Public endpoint tasks
-0.60260624,-0.22623761,Public endpoint tasks
0.1719726,0.07440505,Public endpoint tasks
-0.67932874,0.15133618,Public endpoint tasks
-1.1952345,0.517332,Public endpoint tasks
-1.0310283,-0.041736983,Public endpoint tasks
-0.36870486,-0.27457678,Public endpoint tasks
-0.19397064,-0.27088404,Public endpoint tasks
-0.48775333,-0.55561334,Public endpoint tasks
-0.23453389,0.07467166,Public endpoint tasks
-0.9188328,0.9093784,Public endpoint tasks
-1.2220489,-0.05780825,Public endpoint tasks
0.4643943,-0.44591445,Public endpoint tasks
0.11733204,-0.5446287,Public endpoint tasks
-0.49162996,-0.2464116,Public endpoint tasks
0.36835667,0.93396586,Public endpoint tasks
-1.2335396,-0.29450604,Public endpoint tasks
-0.8550452,0.1472634,Public endpoint tasks
-1.2354609,-0.06333837,Public endpoint tasks
-0.26578566,-0.8229994,Public endpoint tasks
-0.1269851,-0.030146942,Public endpoint tasks
-0.51338553,-0.27747917,Public endpoint tasks
-0.6700866,0.020308373,Public endpoint tasks
-0.3040052,-0.33827946,Public endpoint tasks
-0.8114282,-0.44601855,Public endpoint tasks
0.59072256,-0.8503873,Public endpoint tasks
-0.5683418,-0.21819219,Public endpoint tasks
-0.69226915,-0.071699165,Public endpoint tasks
-0.696879,0.046094067,Public endpoint tasks
-0.7489131,0.29483134,Public endpoint tasks
-0.51389074,-0.27018583,Public endpoint tasks
-0.48158553,-0.38383654,Public endpoint tasks
-1.0817623,0.3576965,Public endpoint tasks
0.3177761,-0.5005751,Public endpoint tasks
-0.766924,0.27686927,Public endpoint tasks
0.20513597,-0.48386964,Public endpoint tasks
0.120904356,-0.3253619,Public endpoint tasks
-0.27684987,0.9210523,Public endpoint tasks
-0.7806008,0.099596545,Public endpoint tasks
0.91882384,2.7008862,Public endpoint tasks
0.045721084,-0.34995922,Public endpoint tasks
-0.12857762,-0.14150657,Public endpoint tasks
-1.4333566,0.23061493,Public endpoint tasks
-0.41490635,-0.6063324,Public endpoint tasks
-0.7011777,-0.1736406,Public endpoint tasks
-0.43735966,2.2134528,Public endpoint tasks
-0.32382366,-0.3845668,Public endpoint tasks
-0.8585173,-0.36844796,Public endpoint tasks
0.3102694,-0.32647517,Public endpoint tasks
-0.39832732,-0.2741161,Public endpoint tasks
1.5332221,-0.7403866,Public endpoint tasks
-0.37497884,0.38733643,Public endpoint tasks
-0.37015915,-0.43597355,Public endpoint tasks
-0.13386391,-0.14611253,Public endpoint tasks
0.107197404,-0.1302112,Public endpoint tasks
0.64786756,-0.41338578,Public endpoint tasks
-0.72685367,0.059535906,Public endpoint tasks
-0.9621055,0.76439685,Public endpoint tasks
-0.75204784,0.33079275,Public endpoint tasks
-0.67230624,-0.39457053,Public endpoint tasks
-0.85231096,0.31471744,Public endpoint tasks
0.036655575,-0.41655406,Public endpoint tasks
-0.4672598,-0.008986479,Public endpoint tasks
-0.9167235,-0.15453191,Public endpoint tasks
-0.30904752,-0.44902962,Public endpoint tasks
1.3471382,-0.08633055,Public endpoint tasks
-0.6751071,-0.049718127,Public endpoint tasks
-0.07921168,-0.470505,Public endpoint tasks
-0.20549282,-0.32581514,Public endpoint tasks
-0.33988205,-0.3623337,Public endpoint tasks
-0.85154116,-0.11760597,Public endpoint tasks
-0.7857828,0.28480318,Public endpoint tasks
-0.8834181,0.43615562,Public endpoint tasks
-0.704465,0.4322565,Public endpoint tasks
0.83987796,-0.404025,Public endpoint tasks
-0.7531961,-0.2106125,Public endpoint tasks
-1.1866788,0.04536339,Public endpoint tasks
-0.32694525,-0.21284159,Public endpoint tasks
-0.4932731,-0.42098182,Public endpoint tasks
-0.6741627,-0.008632895,Public endpoint tasks
-0.29466504,-0.3666459,Public endpoint tasks
-0.33105332,-0.61777383,Public endpoint tasks
-0.9222139,-0.0020962507,Public endpoint tasks
-0.06478435,-0.48334524,Public endpoint tasks
-0.5729684,-0.46506512,Public endpoint tasks
-0.55010617,-0.38717607,Public endpoint tasks
-0.53322387,1.7774316,Public endpoint tasks
0.54978764,-0.55119467,Public endpoint tasks
-1.0793325,0.2595585,Public endpoint tasks
-0.38851285,0.043144442,Public endpoint tasks
-0.13550194,-0.15157673,Public endpoint tasks
1.6061943,-1.1114062,Public endpoint tasks
-0.90527093,-0.039203804,Public endpoint tasks
-0.25751892,-0.78126216,Public endpoint tasks
1.0555434,-0.017422907,Public endpoint tasks
-0.6456867,-0.0014323704,Public endpoint tasks
-0.6670689,0.33156875,Public endpoint tasks
0.9963504,-0.88849103,Public endpoint tasks
-0.6778249,-0.62236565,Public endpoint tasks
-1.2678246,-0.17244989,Public endpoint tasks
-0.76216686,0.8889064,Public endpoint tasks
-0.6697474,-0.14275755,Public endpoint tasks
-0.57466173,0.055582054,Public endpoint tasks
-0.72251487,-0.15174803,Public endpoint tasks
0.10685101,0.27407455,Public endpoint tasks
-0.29529572,0.05391816,Public endpoint tasks
0.22086945,-0.23334205,Public endpoint tasks
-0.96775794,-0.061984792,Public endpoint tasks
-0.7562023,-0.39136255,Public endpoint tasks
-0.22911574,0.0005570669,Public endpoint tasks
-0.7411895,-0.37770736,Public endpoint tasks
-1.0196017,0.10811131,Public endpoint tasks
-0.55235755,-0.37993446,Public endpoint tasks
-0.94938684,-0.09750204,Public endpoint tasks
-0.24700244,-0.027682738,Public endpoint tasks
0.04031259,-0.115055166,Public endpoint tasks
-0.65396976,-0.19774446,Public endpoint tasks
-0.45125172,-0.90075713,Public endpoint tasks
-0.36470035,-0.47596616,Public endpoint tasks
-0.08416614,-0.593203,Public endpoint tasks
-0.4672069,-0.65254056,Public endpoint tasks
-0.37923533,-0.3811788,Public endpoint tasks
-0.4558945,-0.6844138,Public endpoint tasks
-0.9814149,0.11630976,Public endpoint tasks
-0.50652766,-0.10535914,Public endpoint tasks
-0.24849302,-0.4825083,Public endpoint tasks
0.103333175,-0.6063469,Public endpoint tasks
-0.118299305,-0.08800967,Public endpoint tasks
-0.29818055,-0.4641246,Public endpoint tasks
-0.8416008,-0.4013258,Public endpoint tasks
-0.80834365,-0.4959684,Public endpoint tasks
-0.39857933,0.11845936,Public endpoint tasks
0.028196901,-1.0720832,Public endpoint tasks
-0.031791925,-0.4687783,Public endpoint tasks
-0.35478243,-0.14712647,Public endpoint tasks
-0.6908277,-0.08603321,Public endpoint tasks
-0.6681896,1.3652256,Public endpoint tasks
-1.0043181,0.057311773,Public endpoint tasks
-0.33596918,-0.12389722,Public endpoint tasks
0.3168774,-0.53868955,Public endpoint tasks
-0.56937695,-0.31013134,Public endpoint tasks
-1.4056513,0.2958126,Public endpoint tasks
-0.48637435,-0.032315206,Public endpoint tasks
-0.0048938096,-0.50548863,Public endpoint tasks
0.12409297,-0.76212305,Public endpoint tasks
-0.84582937,-0.3638073,Public endpoint tasks
-0.33092913,0.44735873,Public endpoint tasks
-0.33630767,-0.42625484,Public endpoint tasks
-0.13120078,-1.0204258,Public endpoint tasks
-0.82976896,-0.106233306,Public endpoint tasks
-0.8655272,0.35025346,Public endpoint tasks
-1.1388601,-0.13982207,Public endpoint tasks
0.18237069,0.00746545,Public endpoint tasks
-0.48495048,-0.23062113,Public endpoint tasks
-0.6962139,0.04343666,Public endpoint tasks
-0.31335828,-0.2620883,Public endpoint tasks
-0.51791847,0.43494448,Public endpoint tasks
-0.82851833,-0.29316834,Public endpoint tasks
-0.010155767,-0.35903668,Public endpoint tasks
-1.0718267,-0.33664787,Public endpoint tasks
-0.62897265,0.1047619,Public endpoint tasks
0.12805083,-0.09567324,Public endpoint tasks
0.05269137,-0.72525847,Public endpoint tasks
-0.4077947,-0.07571647,Public endpoint tasks
-0.92725563,0.023022471,Public endpoint tasks
-0.8047106,-0.4051239,Public endpoint tasks
-0.19862549,-0.45696652,Public endpoint tasks
-0.9556153,0.22232845,Public endpoint tasks
-1.3112972,-0.08563174,Public endpoint tasks
-0.39893368,-0.13938949,Public endpoint tasks
-0.56473935,-0.080718935,Public endpoint tasks
-1.2402011,-0.08588256,Public endpoint tasks
-0.5521171,-0.89396536,Public endpoint tasks
-1.0193868,-0.17356668,Public endpoint tasks
-0.22599499,0.13816258,Public endpoint tasks
0.1471056,-0.052701324,Public endpoint tasks
-1.1011516,0.25089768,Public endpoint tasks
-0.6157458,-0.3899121,Public endpoint tasks
-0.5870125,-0.45487162,Public endpoint tasks
-0.054019302,-0.07321444,Public endpoint tasks
-1.6113608,-0.030317917,Public endpoint tasks
-0.3674299,-0.5181546,Public endpoint tasks
-1.2531435,-0.5056119,Public endpoint tasks
0.7069391,-0.53103113,Public endpoint tasks
-0.047032833,0.15516269,Public endpoint tasks
-0.088760674,-0.07990567,Public endpoint tasks
-0.62397003,-0.16939239,Public endpoint tasks
-0.23639861,0.3538286,Public endpoint tasks
-1.0552936,0.67693776,Public endpoint tasks
-0.9377383,0.27851626,Public endpoint tasks
-1.234359,0.5258515,Public endpoint tasks
-0.5012891,0.08014815,Public endpoint tasks
-0.88239455,-0.010629974,Public endpoint tasks
-0.57739717,-0.5802264,Public endpoint tasks
-0.8317058,-0.3421092,Public endpoint tasks
-0.66930115,-0.30034745,Public endpoint tasks
0.04547572,-0.18425587,Public endpoint tasks
-0.73283416,-0.07277739,Public endpoint tasks
-0.48694238,-0.2838882,Public endpoint tasks
-0.4352199,-0.043271758,Public endpoint tasks
-0.3020579,-0.5349705,Public endpoint tasks
-0.40858087,0.102239415,Public endpoint tasks
-0.9753283,0.27008328,Public endpoint tasks
-0.41412327,0.63204026,Public endpoint tasks
-0.5023607,-0.5623984,Public endpoint tasks
-0.9498607,-0.040183447,Public endpoint tasks
-0.26791024,-0.57709426,Public endpoint tasks
-0.6740265,-0.06755416,Public endpoint tasks
-0.36489576,0.31979746,Public endpoint tasks
0.24686626,-0.44945106,Public endpoint tasks
-0.78947794,0.35141873,Public endpoint tasks
-0.42989135,-0.2051866,Public endpoint tasks
0.020989418,-0.31346464,Public endpoint tasks
0.40780106,-0.74916893,Public endpoint tasks
-0.85172486,-0.34818873,Public endpoint tasks
-0.6492877,0.51157576,Public endpoint tasks
-0.39171615,-0.65430343,Public endpoint tasks
-1.0953306,0.20606752,Public endpoint tasks
0.042865396,-0.28981745,Public endpoint tasks
0.09653908,-0.24611679,Public endpoint tasks
-0.18547697,-0.47518295,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
-0.9840604,0.60144204,Public endpoint tasks
-1.4171808,0.37045646,Public endpoint tasks
0.19846603,0.09786937,Public endpoint tasks
0.21705034,0.12255722,Public endpoint tasks
-0.39721948,-0.42401546,Public endpoint tasks
-0.48135078,-0.7623426,Public endpoint tasks
-0.482397,0.23164907,Public endpoint tasks
-0.17762165,-0.079295576,Public endpoint tasks
-0.701122,0.026701609,Public endpoint tasks
0.005696118,0.47359455,Public endpoint tasks
-0.6572315,0.032463253,Public endpoint tasks
-0.86342794,0.47445983,Public endpoint tasks
-0.26004285,0.09736772,Public endpoint tasks
-0.67356884,-0.48682547,Public endpoint tasks
-0.060355455,0.11228277,Public endpoint tasks
-0.6850932,0.027047625,Public endpoint tasks
0.031325847,-0.13868505,Public endpoint tasks
-0.3254944,-0.4260116,Public endpoint tasks
-1.1772783,0.19850267,Public endpoint tasks
-0.9186504,-0.15853615,Public endpoint tasks
-0.09391031,-0.44911155,Public endpoint tasks
-1.0839634,-0.09342375,Public endpoint tasks
2.6652777,-1.0461384,Public endpoint tasks
-0.43010047,-0.0820134,Public endpoint tasks
8.751859,-2.3522089,Public endpoint tasks
-1.1373205,-0.7697529,Public endpoint tasks
-0.2048638,-0.23393522,Public endpoint tasks
0.33236042,-1.0067995,Public endpoint tasks
-1.0544825,0.72176254,Public endpoint tasks
0.04714349,0.98023283,Public endpoint tasks
-0.42225766,-0.38778424,Public endpoint tasks
-0.6667681,-0.2888997,Public endpoint tasks
-0.44427037,-0.7388523,Public endpoint tasks
-0.06758359,-0.72370577,Public endpoint tasks
-0.3149307,-0.58728874,Public endpoint tasks
-1.4563972,0.48916668,Public endpoint tasks
-0.8022994,-0.40456736,Public endpoint tasks
0.65125823,-0.6465951,Public endpoint tasks
-0.71195585,0.71886003,Public endpoint tasks
-0.5888212,0.047130495,Public endpoint tasks
-1.2417157,0.586529,Public endpoint tasks
-0.67862934,-0.14177597,Public endpoint tasks
-0.15677817,-0.019248143,Public endpoint tasks
-0.40078363,-0.2431653,Public endpoint tasks
-0.41972992,-0.023009943,Public endpoint tasks
-0.54253334,0.01722663,Public endpoint tasks
0.2220569,-0.74180627,Public endpoint tasks
-0.7267101,0.18054044,Public endpoint tasks
-0.9420794,0.2558794,Public endpoint tasks
-0.36295363,-0.3858264,Public endpoint tasks
0.48301813,-0.87084764,Public endpoint tasks
-0.4815883,0.0012750234,Public endpoint tasks
-0.7290713,0.30750313,Public endpoint tasks
-1.4154357,-0.15448205,Public endpoint tasks
-0.11216998,-0.4684511,Public endpoint tasks
0.3481355,-0.21546796,Public endpoint tasks
-0.16668582,-0.4519503,Public endpoint tasks
-0.8153795,0.8458391,Public endpoint tasks
-0.044687867,0.24962214,Public endpoint tasks
0.024772763,-0.20697424,Public endpoint tasks
-0.23195563,-0.28698647,Public endpoint tasks
-0.80702144,-0.019327031,Public endpoint tasks
-0.29903567,-0.04850284,Public endpoint tasks
-0.51509607,-0.018436516,Public endpoint tasks
-0.6078433,-0.24647728,Public endpoint tasks
-0.4523387,-0.18154237,Public endpoint tasks
-0.10614395,-0.31850585,Public endpoint tasks
-0.95122516,-0.015626665,Public endpoint tasks
-0.5901321,-0.21870102,Public endpoint tasks
-0.3437559,-0.43007502,Public endpoint tasks
-0.457774,-0.18762764,Public endpoint tasks
-0.4870066,-0.45930094,Public endpoint tasks
-0.95660543,-0.7000483,Public endpoint tasks
-0.48220703,-0.41617608,Public endpoint tasks
-0.82685715,0.19063,Public endpoint tasks
0.30121812,-0.17083667,Public endpoint tasks
0.35703805,-0.068540804,Public endpoint tasks
-1.2282443,0.42285457,Public endpoint tasks
-0.8721247,-0.45024833,Public endpoint tasks
-0.3582564,-0.046465673,Public endpoint tasks
-0.45099738,-0.33190715,Public endpoint tasks
-0.35441795,-0.5727186,Public endpoint tasks
-0.03300318,0.6315841,Public endpoint tasks
-0.3065493,-0.54781795,Public endpoint tasks
-0.3036068,-0.09736872,Public endpoint tasks
-1.2259405,0.093693554,Public endpoint tasks
-1.3547754,0.31234863,Public endpoint tasks
-0.06257957,-0.54822624,Public endpoint tasks
0.18779418,-0.47819078,Public endpoint tasks
-0.21278267,-0.10237787,Public endpoint tasks
0.08007315,-0.16472416,Public endpoint tasks
-1.4556043,0.5351766,Public endpoint tasks
0.21295646,-0.418222,Public endpoint tasks
-0.58522844,-0.0048416667,Public endpoint tasks
-0.101784945,-0.14193702,Public endpoint tasks
-0.8097206,-0.4036536,Public endpoint tasks
0.51712954,-0.15282953,Public endpoint tasks
-0.8650253,-0.32508105,Public endpoint tasks
-0.024170727,-0.20086488,Public endpoint tasks
-0.43259162,0.12945198,Public endpoint tasks
-0.08317417,-0.5588573,Public endpoint tasks
-0.48470142,-0.6063686,Public endpoint tasks
0.02250889,-0.20276639,Public endpoint tasks
-1.3178042,-0.2670405,Public endpoint tasks
0.44663492,-0.91482526,Public endpoint tasks
-1.1694106,0.40186593,Public endpoint tasks
-0.118308306,-0.8530893,Public endpoint tasks
-0.2732489,-0.5939804,Public endpoint tasks
-0.7229787,0.07971778,Public endpoint tasks
-0.8246981,0.27659503,Public endpoint tasks
-0.4595996,-0.17251803,Public endpoint tasks
-0.99836814,0.49970037,Public endpoint tasks
-0.30929887,-0.26457283,Public endpoint tasks
-0.8224342,-0.17809746,Public endpoint tasks
-0.6481844,-0.80999637,Public endpoint tasks
-0.5794965,-0.256716,Public endpoint tasks
0.07083842,-0.23473531,Public endpoint tasks
-0.7222922,-0.10884629,Public endpoint tasks
-0.4108106,0.22630394,Public endpoint tasks
-0.63363206,0.094410226,Public endpoint tasks
-0.575885,-0.60532725,Public endpoint tasks
-0.49744156,0.09947716,Public endpoint tasks
1.9892714,-0.6950202,Public endpoint tasks
-0.9903449,-0.11123307,Public endpoint tasks
-0.33254156,-0.13785195,Public endpoint tasks
-0.2998866,-0.45721707,Public endpoint tasks
-0.787188,0.28461212,Public endpoint tasks
-1.1031163,-0.1484912,Public endpoint tasks
-1.0536356,0.6631159,Public endpoint tasks
-0.06852713,-0.050510064,Public endpoint tasks
-0.5678249,-0.41228333,Public endpoint tasks
-0.8117076,0.6256999,Public endpoint tasks
-0.5901852,-0.60697675,Public endpoint tasks
-0.3774867,-0.4664476,Public endpoint tasks
-0.51634127,-0.5181972,Public endpoint tasks
-0.24663164,-0.24243753,Public endpoint tasks
-0.33457974,0.15789758,Public endpoint tasks
-0.29003572,-0.124038585,Public endpoint tasks
-0.3506685,0.0059229564,Public endpoint tasks
-0.8271452,-0.33110985,Public endpoint tasks
0.49474207,0.00074724294,Public endpoint tasks
-1.0436715,0.14404112,Public endpoint tasks
-0.041351497,0.12746248,Public endpoint tasks
-0.5716444,-0.34554198,Public endpoint tasks
-0.72601813,0.016254434,Public endpoint tasks
-1.1136478,-0.31525758,Public endpoint tasks
-1.3334519,-0.11289053,Public endpoint tasks
-0.28772575,-0.14199373,Public endpoint tasks
-0.73016775,0.29776964,Public endpoint tasks
-0.330451,-0.2834697,Public endpoint tasks
-0.14774399,-0.68344104,Public endpoint tasks
-0.13853802,-0.5601129,Public endpoint tasks
0.11837715,-0.4291444,Public endpoint tasks
0.029390574,-0.20510903,Public endpoint tasks
-0.25991303,-0.6101189,Public endpoint tasks
-0.080212116,-0.5215094,Public endpoint tasks
-0.54153425,-0.25657293,Public endpoint tasks
-0.48662773,-0.020452049,Public endpoint tasks
-0.7151852,-0.4044938,Public endpoint tasks
-0.61370826,-0.059005737,Public endpoint tasks
-0.59174436,-0.4468217,Public endpoint tasks
-0.38895196,0.16494836,Public endpoint tasks
-0.46449348,-0.6235616,Public endpoint tasks
-0.55519295,-0.11436546,Public endpoint tasks
-0.421311,-0.18730123,Public endpoint tasks
0.33073476,0.9408445,Public endpoint tasks
-0.72365403,-0.10663852,Public endpoint tasks
-0.773124,-0.31188416,Public endpoint tasks
-0.32755688,-0.26055676,Public endpoint tasks
-0.29539597,-0.5612366,Public endpoint tasks
6.323085,-0.032206297,Public endpoint tasks
-1.2065179,0.07281788,Public endpoint tasks
-0.40879118,-0.49883267,Public endpoint tasks
-0.28376615,-0.42339286,Public endpoint tasks
-0.905892,-0.04470059,Public endpoint tasks
-0.5236347,-0.16744165,Public endpoint tasks
-0.08256996,-0.46207076,Public endpoint tasks
-1.0576066,0.7646605,Public endpoint tasks
-0.3827534,0.23622814,Public endpoint tasks
-0.13148527,0.34274998,Public endpoint tasks
-0.9673587,-0.87648094,Public endpoint tasks
-0.27513242,-0.3537529,Public endpoint tasks
0.13537052,-0.64916694,Public endpoint tasks
-0.4608333,0.019031828,Public endpoint tasks
-0.28791603,-0.25575754,Public endpoint tasks
-0.3098195,-0.019707981,Public endpoint tasks
-0.6717918,-0.8658624,Public endpoint tasks
-0.4578189,0.5815869,Public endpoint tasks
-0.43908694,0.106411755,Public endpoint tasks
-0.11115226,-0.43540803,Public endpoint tasks
-0.7297065,0.007094687,Public endpoint tasks
-0.48139098,-0.12755585,Public endpoint tasks
-1.2498901,0.61734486,Public endpoint tasks
-0.64863867,-0.21698384,Public endpoint tasks
-0.20652428,1.8966986,Public endpoint tasks
-0.56432945,-0.05845035,Public endpoint tasks
-0.19099271,-0.20480417,Public endpoint tasks
-1.4128088,0.59473157,Public endpoint tasks
-0.38792717,-0.508915,Public endpoint tasks
-1.3571767,-0.07641608,Public endpoint tasks
-0.5839525,-0.35587186,Public endpoint tasks
-0.5103179,-0.29464445,Public endpoint tasks
-0.49881077,-0.45733303,Public endpoint tasks
-0.6780405,-0.07941572,Public endpoint tasks
-1.2202243,0.0257331,Public endpoint tasks
-0.7847237,0.1133817,Public endpoint tasks
-0.5273219,-0.5025882,Public endpoint tasks
-0.2918433,-0.3999666,Public endpoint tasks
-0.6541605,-0.32935008,Public endpoint tasks
0.74136317,-0.46821633,Public endpoint tasks
-0.9611062,-0.22678198,Public endpoint tasks
-0.4736152,-0.28456083,Public endpoint tasks
-0.6937851,-0.102093026,Public endpoint tasks
-0.89673865,-0.617888,Public endpoint tasks
-0.40173084,0.10208236,Public endpoint tasks
-0.7396,-0.2671985,Public endpoint tasks
-0.24103455,-0.5349888,Public endpoint tasks
-0.1341471,-0.32633525,Public endpoint tasks
-0.3551727,-0.22423173,Public endpoint tasks
-0.02634269,-0.22402607,Public endpoint tasks
-1.2065179,0.07281788,Public endpoint tasks
-0.6466903,-0.21200682,Public endpoint tasks
-0.8783679,-0.25647792,Public endpoint tasks
-0.5978919,-0.51108694,Public endpoint tasks
-0.52284217,-0.3920319,Public endpoint tasks
-0.5373327,0.71358526,Public endpoint tasks
-0.5023256,-0.33722532,Public endpoint tasks
-0.43708837,-0.25307775,Public endpoint tasks
-0.27857104,-0.17362542,Public endpoint tasks
0.0060577095,0.38832363,Public endpoint tasks
-1.6761663,-0.0839223,Public endpoint tasks
-0.62973285,-0.39085585,Public endpoint tasks
-0.8412813,-0.350174,Public endpoint tasks
-0.6088385,-0.3903145,Public endpoint tasks
0.041341037,-0.49002972,Public endpoint tasks
-1.1834785,0.16390109,Public endpoint tasks
-0.59137523,-0.22495577,Public endpoint tasks
-0.9432051,-0.4084254,Public endpoint tasks
-0.35763413,-0.38177222,Public endpoint tasks
-0.36448354,0.1774287,Public endpoint tasks
-0.0967139,-0.19512638,Public endpoint tasks
-0.85412335,-0.35049045,Public endpoint tasks
-0.7566066,-0.14285226,Public endpoint tasks
-1.0290711,-0.5001816,Public endpoint tasks
0.7097764,0.09490794,Public endpoint tasks
0.12673369,-0.314347,Public endpoint tasks
-1.065972,-0.16904108,Public endpoint tasks
-0.6650699,-0.30776706,Public endpoint tasks
-1.4484435,-0.16388905,Public endpoint tasks
0.358942,-0.090358555,Public endpoint tasks
-1.0874723,-0.06188653,Public endpoint tasks
0.29046032,-0.5137065,Public endpoint tasks
-1.0244044,-0.26188475,Public endpoint tasks
0.40969613,-0.9158063,Public endpoint tasks
-0.17875984,-0.18399592,Public endpoint tasks
0.6617489,-0.17953368,Public endpoint tasks
0.15831015,-0.8194442,Public endpoint tasks
-0.32003292,0.021056125,Public endpoint tasks
-0.7141201,0.23666424,Public endpoint tasks
-0.30325502,-0.6349099,Public endpoint tasks
0.7486665,-0.01017075,Public endpoint tasks
-0.73895276,0.043587923,Public endpoint tasks
-1.2157553,-0.16904932,Public endpoint tasks
-0.93411505,0.101411834,Public endpoint tasks
-0.6092248,-0.2749331,Public endpoint tasks
-0.7369517,-0.32135338,Public endpoint tasks
-0.23130248,-0.44854695,Public endpoint tasks
-0.8501998,-0.06999502,Public endpoint tasks
-0.14564572,-0.43565172,Public endpoint tasks
-0.4513477,-0.28473577,Public endpoint tasks
-0.2675595,-0.6107214,Public endpoint tasks
-0.19997336,-0.46471924,Public endpoint tasks
-1.1747844,0.11924498,Public endpoint tasks
0.55711985,-0.70952237,Public endpoint tasks
-0.4362584,-0.5054915,Public endpoint tasks
-0.32867432,-0.54040635,Public endpoint tasks
-1.0641077,0.7081244,Public endpoint tasks
-0.3658151,-0.022681411,Public endpoint tasks
-0.45081097,-0.10960722,Public endpoint tasks
0.23935094,-0.48568612,Public endpoint tasks
-0.054671794,-0.22534233,Public endpoint tasks
-1.0179603,0.5221916,Public endpoint tasks
-0.37189838,-0.505751,Public endpoint tasks
0.019473195,-0.8089596,Public endpoint tasks
-0.31829506,-0.4796877,Public endpoint tasks
-1.3017184,-0.066463426,Public endpoint tasks
-0.2506732,-0.06366988,Public endpoint tasks
-0.663735,-0.44160408,Public endpoint tasks
1.0264289,-0.4988333,Public endpoint tasks
-0.7039408,1.2722539,Public endpoint tasks
-0.6180519,-0.414672,Public endpoint tasks
-0.92690253,-0.18199086,Public endpoint tasks
-1.1714569,-0.6831789,Public endpoint tasks
-1.5436966,0.40277418,Public endpoint tasks
0.012845337,-0.36313897,Public endpoint tasks
-0.5509558,-0.25910836,Public endpoint tasks
0.27830204,-0.056471094,Public endpoint tasks
-0.40096885,-0.38634428,Public endpoint tasks
-1.230611,-0.017390728,Public endpoint tasks
-0.28710586,0.19377217,Public endpoint tasks
-1.2976202,0.05238188,Public endpoint tasks
-0.19801621,-0.058827758,Public endpoint tasks
-0.9952487,-0.25768447,Public endpoint tasks
-1.5428499,0.43896767,Public endpoint tasks
-1.0912129,-0.238612,Public endpoint tasks
-0.7562437,0.16577604,Public endpoint tasks
-1.1951659,0.4253041,Public endpoint tasks
1.8373718,0.1620748,Public endpoint tasks
0.062204063,-0.35967955,Public endpoint tasks
-0.7146396,-0.10079481,Public endpoint tasks
-0.783998,0.19823742,Public endpoint tasks
-0.07347727,0.4209299,Public endpoint tasks
-0.32295266,-0.31347632,Public endpoint tasks
-0.86178493,0.10312621,Public endpoint tasks
-0.5742904,0.0037602503,Public endpoint tasks
-0.93731713,-0.3433805,Public endpoint tasks
-0.3354841,-0.21644269,Public endpoint tasks
-0.1559617,-0.25062823,Public endpoint tasks
-0.79027,-0.11761767,Public endpoint tasks
-0.38387474,-0.31208476,Public endpoint tasks
-1.0204462,0.212743,Public endpoint tasks
-0.42424908,-0.8246472,Public endpoint tasks
-0.3068112,-0.018740721,Public endpoint tasks
-0.61364245,0.21017478,Public endpoint tasks
0.05019495,-0.11521856,Public endpoint tasks
-1.1388719,0.0047598425,Public endpoint tasks
-0.91978157,-0.23906176,Public endpoint tasks
-0.6446835,-0.20270418,Public endpoint tasks
-0.94349015,-0.18578424,Public endpoint tasks
-0.6109201,-0.4968,Public endpoint tasks
-0.6357789,1.6203969,Public endpoint tasks
-0.60919994,-0.18012956,Public endpoint tasks
-1.5407825,0.46340886,Public endpoint tasks
-0.27730858,0.28112507,Public endpoint tasks
-0.70888484,-0.66381186,Public endpoint tasks
-0.56513625,-0.4542639,Public endpoint tasks
-0.3252402,-0.65144646,Public endpoint tasks
0.118141204,-0.20675485,Public endpoint tasks
-0.30170295,-0.13464661,Public endpoint tasks
-0.6911994,-0.23406537,Public endpoint tasks
-0.6694968,-0.50109047,Public endpoint tasks
-0.41321138,-0.44408917,Public endpoint tasks
-0.8352949,-0.29966,Public endpoint tasks
-0.16961603,-0.5367198,Public endpoint tasks
-0.5496527,0.07808741,Public endpoint tasks
-0.51705575,-0.4484769,Public endpoint tasks
-0.83363104,-0.5998613,Public endpoint tasks
-1.0791675,0.40749764,Public endpoint tasks
-1.040203,0.50487727,Public endpoint tasks
-0.3738812,-0.39237997,Public endpoint tasks
0.13810709,-0.48672956,Public endpoint tasks
-1.0904192,0.2754765,Public endpoint tasks
-1.4266448,0.4415183,Public endpoint tasks
2.638809,0.30226424,Public endpoint tasks
-0.3476282,-0.5404236,Public endpoint tasks
0.7850293,-0.2800264,Public endpoint tasks
-0.4989786,-0.14930613,Public endpoint tasks
-0.24078204,-0.10171861,Public endpoint tasks
-1.0575966,0.2865574,Public endpoint tasks
-0.37371972,-0.6880951,Public endpoint tasks
-0.13147974,0.32141384,Public endpoint tasks
-1.1122248,-0.41721794,Public endpoint tasks
-0.23016833,-0.5686948,Public endpoint tasks
-0.7575828,-0.2236949,Public endpoint tasks
-0.7784196,0.029848313,Public endpoint tasks
-0.062390924,-0.5842099,Public endpoint tasks
-0.78644717,0.04661756,Public endpoint tasks
-1.047257,-0.40969276,Public endpoint tasks
1.1416211,-0.9676632,Public endpoint tasks
0.5146953,-0.43309107,Public endpoint tasks
-1.472455,0.5468341,Public endpoint tasks
-0.85858846,-0.1923991,Public endpoint tasks
-1.1073018,0.43306956,Public endpoint tasks
-0.14208381,-0.1940326,Public endpoint tasks
-1.115956,0.21770734,Public endpoint tasks
-0.1006954,-0.6399504,Public endpoint tasks
-0.4263112,-0.16596714,Public endpoint tasks
-0.6227312,-0.31239587,Public endpoint tasks
-0.5638535,-0.14215532,Public endpoint tasks
-1.11018,-0.13296337,Public endpoint tasks
-1.1445193,0.064545155,Public endpoint tasks
1.2104129,-0.3458476,Public endpoint tasks
0.11650807,-0.28628734,Public endpoint tasks
-0.971048,-0.094039135,Public endpoint tasks
-0.7415507,0.038835652,Public endpoint tasks
-1.027,-0.15392047,Public endpoint tasks
-0.93177056,-0.36655495,Public endpoint tasks
0.13085923,-0.5431475,Public endpoint tasks
-0.16588014,0.58238804,Public endpoint tasks
-0.7116194,-0.07691307,Public endpoint tasks
-0.17835942,-0.26287335,Public endpoint tasks
-0.29346192,-0.0117764715,Public endpoint tasks
-1.0439667,-0.23991019,Public endpoint tasks
-0.9321234,0.14236803,Public endpoint tasks
-1.2976874,0.4178515,Public endpoint tasks
-0.56089425,-0.38475394,Public endpoint tasks
-0.47888374,-0.5884918,Public endpoint tasks
-0.6926384,-0.1386247,Public endpoint tasks
0.020047873,-0.29865238,Public endpoint tasks
-0.4305398,-0.14652221,Public endpoint tasks
-0.65919924,-0.146475,Public endpoint tasks
0.19509068,-0.10897695,Public endpoint tasks
0.08404639,-0.6686057,Public endpoint tasks
2.8892596,-0.96358854,Public endpoint tasks
0.102612644,-0.1997307,Public endpoint tasks
-0.5606928,0.012176765,Public endpoint tasks
-0.2822498,-0.28464922,Public endpoint tasks
-0.76823145,-0.2759105,Public endpoint tasks
-1.1170802,0.1839298,Public endpoint tasks
-0.3883509,-0.69595003,Public endpoint tasks
2.3373957,-1.4545823,Public endpoint tasks
-0.46613637,-0.15967926,Public endpoint tasks
-0.6374743,-0.011287443,Public endpoint tasks
-0.7362175,-0.61257726,Public endpoint tasks
0.10314068,-0.42225236,Public endpoint tasks
-0.50138265,0.98969865,Public endpoint tasks
-0.1093522,-0.34512508,Public endpoint tasks
-0.37872446,-0.32894582,Public endpoint tasks
0.026383698,-0.20632677,Public endpoint tasks
0.04430172,-0.17446852,Public endpoint tasks
-0.011342585,0.11394015,Public endpoint tasks
-0.45143247,0.60099614,Public endpoint tasks
-0.38460732,0.116515964,Public endpoint tasks
-0.25973982,0.47163343,Public endpoint tasks
-0.8736855,0.121775076,Public endpoint tasks
-0.8667562,-0.058897838,Public endpoint tasks
-0.23816201,0.1378266,Public endpoint tasks
-0.19777392,-0.40482265,Public endpoint tasks
-0.53266263,-0.124739476,Public endpoint tasks
-0.6973901,0.14364614,Public endpoint tasks
-0.41002598,-0.4089657,Public endpoint tasks
-0.1319855,-0.43342388,Public endpoint tasks
-1.2706496,-0.03317136,Public endpoint tasks
-0.71774924,0.043512136,Public endpoint tasks
2.531884,-2.2487605,Public endpoint tasks
-0.82573974,-0.6467688,Public endpoint tasks
-0.49395293,-0.10673397,Public endpoint tasks
-0.2066526,-0.2354253,Public endpoint tasks
-1.4890276,0.47142893,Public endpoint tasks
-0.61939514,-0.104703695,Public endpoint tasks
0.7339132,-0.17434369,Public endpoint tasks
-0.070599675,-0.3482082,Public endpoint tasks
-0.58886456,0.31458846,Public endpoint tasks
-0.09837228,-0.44366577,Public endpoint tasks
0.08717635,-0.12743919,Public endpoint tasks
-0.03446737,-0.17975608,Public endpoint tasks
-0.49711186,-0.58543944,Public endpoint tasks
-0.6232087,-0.23691411,Public endpoint tasks
-0.9537821,-0.4455324,Public endpoint tasks
-0.49744156,0.09947716,Public endpoint tasks
0.7960584,0.16149811,Public endpoint tasks
-0.552962,-0.11170365,Public endpoint tasks
-1.1231838,-0.4136954,Public endpoint tasks
-0.55887675,-0.48321313,Public endpoint tasks
-0.85016996,0.64987713,Public endpoint tasks
-0.43796697,-0.2899003,Public endpoint tasks
-1.2346078,-0.12914634,Public endpoint tasks
-0.65567005,-0.055246003,Public endpoint tasks
0.18616775,-0.50278056,Public endpoint tasks
-1.0123187,0.34858087,Public endpoint tasks
-0.9906044,-0.21420516,Public endpoint tasks
-0.23568,1.9502861,Public endpoint tasks
0.2731897,-0.48178604,Public endpoint tasks
0.08324453,-0.11814862,Public endpoint tasks
-0.4371536,-0.30961046,Public endpoint tasks
0.26980922,-0.56508726,Public endpoint tasks
0.4512736,-1.4245307,Public endpoint tasks
-0.6745157,-0.2343164,Public endpoint tasks
-0.5097996,-0.23470463,Public endpoint tasks
-1.2142838,-0.105911635,Public endpoint tasks
-0.48991382,-0.23625785,Public endpoint tasks
-0.96136653,0.66209984,Public endpoint tasks
-0.24509475,0.10403244,Public endpoint tasks
-0.058893055,-0.18907107,Public endpoint tasks
-1.1033933,-0.3459174,Public endpoint tasks
-0.25482345,-0.5400867,Public endpoint tasks
-0.30902308,-0.70976526,Public endpoint tasks
-0.5270399,-0.2996283,Public endpoint tasks
-0.059584945,-0.7938468,Public endpoint tasks
-0.7949958,-0.2071238,Public endpoint tasks
-0.3460192,-0.41113955,Public endpoint tasks
-0.9384202,0.87341934,Public endpoint tasks
-1.1361353,-0.2011393,Public endpoint tasks
-0.74698293,0.08962413,Public endpoint tasks
-1.1710832,-0.16779171,Public endpoint tasks
-0.799077,-0.16835323,Public endpoint tasks
-0.31961754,0.074357376,Public endpoint tasks
0.6888819,-0.9154629,Public endpoint tasks
-0.99627674,-0.24047671,Public endpoint tasks
-0.3326669,-0.025664687,Public endpoint tasks
-0.8492601,0.17824906,Public endpoint tasks
0.36558035,-0.02562318,Public endpoint tasks
-0.021579117,-0.55419755,Public endpoint tasks
-0.5791551,-0.11237126,Public endpoint tasks
-0.22315149,-0.059141845,Public endpoint tasks
-0.3279993,-0.3311511,Public endpoint tasks
-0.45784116,-0.0066884086,Public endpoint tasks
-1.0393909,-0.2634904,Public endpoint tasks
-0.6190958,0.4774387,Public endpoint tasks
-0.81456256,-0.5623613,Public endpoint tasks
0.6045805,-0.6434649,Public endpoint tasks
0.6764039,-0.22856927,Public endpoint tasks
-1.059919,-0.18316242,Public endpoint tasks
-0.37324268,-0.5905066,Public endpoint tasks
-0.71643484,0.18522821,Public endpoint tasks
-0.32236665,-0.5167208,Public endpoint tasks
0.24479201,-0.34785032,Public endpoint tasks
-0.4472723,-0.10639681,Public endpoint tasks
-0.7995503,-0.12494013,Public endpoint tasks
-0.061751932,-0.4030749,Public endpoint tasks
-1.2615339,-0.52933884,Public endpoint tasks
-0.5000668,-0.24483174,Public endpoint tasks
-0.5398391,-0.40200722,Public endpoint tasks
-0.10245755,-0.13970587,Public endpoint tasks
-0.9891752,0.44123816,Public endpoint tasks
0.36699787,0.19010185,Public endpoint tasks
-0.43218422,0.08103262,Public endpoint tasks
-0.34415695,-0.26507217,Public endpoint tasks
-0.082591,-0.43815857,Public endpoint tasks
-0.613274,-0.41386667,Public endpoint tasks
-0.60749954,-0.032195263,Public endpoint tasks
-0.84908396,0.059586003,Public endpoint tasks
0.014258206,-0.53845644,Public endpoint tasks
-0.46440583,0.12137315,Public endpoint tasks
-0.31877095,-0.43535712,Public endpoint tasks
-0.6837158,-0.5236983,Public endpoint tasks
0.08059934,-0.2561501,Public endpoint tasks
0.015652,0.02804563,Public endpoint tasks
-1.4245424,0.59226733,Public endpoint tasks
1.5003934,1.7725405,Public endpoint tasks
-0.77118415,-0.63853264,Public endpoint tasks
-0.19301425,-0.81410253,Public endpoint tasks
-1.0226815,0.4095906,Public endpoint tasks
-0.035431445,-0.14707868,Public endpoint tasks
-0.56087434,-0.19700624,Public endpoint tasks
-0.21812475,1.2265263,Public endpoint tasks
-0.19833834,-0.20866391,Public endpoint tasks
-1.5098118,0.5073545,Public endpoint tasks
-1.1249288,0.4577113,Public endpoint tasks
-0.50611126,0.37548408,Public endpoint tasks
-0.08856356,0.3309727,Public endpoint tasks
-0.41374508,-0.5782472,Public endpoint tasks
-0.5049376,-0.13119549,Public endpoint tasks
-0.6435825,-0.68728846,Public endpoint tasks
-0.21650809,-0.6554566,Public endpoint tasks
-1.0973378,-0.4852501,Public endpoint tasks
-0.74493134,0.8296721,Public endpoint tasks
0.531471,-0.7541316,Public endpoint tasks
2.2964392,-0.51724946,Public endpoint tasks
0.18755177,-0.24080029,Public endpoint tasks
-0.554017,-0.5716778,Public endpoint tasks
-0.74344945,-0.31299284,Public endpoint tasks
-0.66674924,-0.2701814,Public endpoint tasks
-0.5365308,-0.10857191,Public endpoint tasks
-0.54201895,-0.40173507,Public endpoint tasks
-0.40784255,-0.59754884,Public endpoint tasks
-0.21689455,-0.2895971,Public endpoint tasks
-0.37518042,-0.31050807,Public endpoint tasks
-0.68906236,-0.38529557,Public endpoint tasks
-0.38787407,0.22831506,Public endpoint tasks
0.088688105,-0.1558977,Public endpoint tasks
-0.9217726,-0.27065083,Public endpoint tasks
-0.0986262,-0.092683285,Public endpoint tasks
-0.06220731,-0.5684269,Public endpoint tasks
0.0073209107,-0.07567429,Public endpoint tasks
-1.1992587,0.41601998,Public endpoint tasks
-0.5368085,-0.120874174,Public endpoint tasks
-0.13273486,-0.35045126,Public endpoint tasks
1.439726,0.062750116,Public endpoint tasks
0.31744042,-0.18471642,Public endpoint tasks
-0.018830836,-0.43951586,Public endpoint tasks
-0.4090295,-0.72273153,Public endpoint tasks
-0.83715385,0.60610425,Public endpoint tasks
-0.70193934,-0.25939465,Public endpoint tasks
-1.1692212,0.42199898,Public endpoint tasks
-0.5864686,0.10672675,Public endpoint tasks
0.10743743,-1.5593474,Public endpoint tasks
-0.61304337,0.9549657,Public endpoint tasks
3.3677144,-1.1882461,Public endpoint tasks
-0.7378874,-0.6214516,Public endpoint tasks
-0.9749856,0.2221666,Public endpoint tasks
-0.5100894,-0.30520284,Public endpoint tasks
0.006836921,0.05793202,Public endpoint tasks
0.08364156,-0.52721,Public endpoint tasks
-0.5553801,-0.35431436,Public endpoint tasks
-0.3874238,0.012287846,Public endpoint tasks
-0.51082546,0.33559424,Public endpoint tasks
0.116755605,-0.24349058,Public endpoint tasks
-0.40989625,-0.45107043,Public endpoint tasks
0.5202435,-0.75822556,Public endpoint tasks
-0.6776668,-0.33885363,Public endpoint tasks
-0.5725236,-0.3482778,Public endpoint tasks
-0.5574464,-0.5282005,Public endpoint tasks
-0.1645988,-0.6166022,Public endpoint tasks
-1.3222799,-0.19607054,Public endpoint tasks
-0.21956922,-0.23216747,Public endpoint tasks
-0.58264655,-0.5841448,Public endpoint tasks
-0.3413094,-0.62146974,Public endpoint tasks
0.06815156,-0.30916148,Public endpoint tasks
-0.94524515,-0.5392847,Public endpoint tasks
-0.39307654,-0.33437493,Public endpoint tasks
0.12550184,-0.5836276,Public endpoint tasks
-0.83078843,0.26273105,Public endpoint tasks
-0.22616148,-0.5041217,Public endpoint tasks
-0.46237847,-0.34564862,Public endpoint tasks
-0.11496076,-0.86040926,Public endpoint tasks
-1.0349208,-0.06949405,Public endpoint tasks
-0.77292645,1.0036273,Public endpoint tasks
0.5364562,-0.34472167,Public endpoint tasks
-0.055478632,-0.45379534,Public endpoint tasks
-0.67261964,-0.018190494,Public endpoint tasks
-0.47339785,0.075666614,Public endpoint tasks
0.27667776,-0.51146615,Public endpoint tasks
-0.0059215426,1.256265,Public endpoint tasks
-0.22469932,-0.21086901,Public endpoint tasks
-1.3758991,-0.0136068445,Public endpoint tasks
-0.12326485,-0.59435534,Public endpoint tasks
-0.6032118,-1.0525217,Public endpoint tasks
-0.6918928,-0.421821,Public endpoint tasks
-0.07273108,-0.5801953,Public endpoint tasks
-0.30100766,-0.22299333,Public endpoint tasks
-0.94650614,-0.13851698,Public endpoint tasks
-0.22793262,-0.54336375,Public endpoint tasks
1.4310886,-1.0557553,Public endpoint tasks
-0.3602292,0.36541563,Public endpoint tasks
-0.57551587,-0.30154175,Public endpoint tasks
-1.1305938,-0.37056577,Public endpoint tasks
-1.1847845,-0.016055172,Public endpoint tasks
0.18763211,-0.60482264,Public endpoint tasks
-0.8931923,-0.19298616,Public endpoint tasks
-0.33116683,-0.38632014,Public endpoint tasks
0.05227658,-0.2756036,Public endpoint tasks
-0.13798301,-0.41490802,Public endpoint tasks
-0.35280293,-0.31662178,Public endpoint tasks
-0.9371524,0.028920883,Public endpoint tasks
-0.6434051,-0.068360575,Public endpoint tasks
-0.64738655,-0.47356823,Public endpoint tasks
-0.43352386,-0.26204178,Public endpoint tasks
-0.5342274,0.04658571,Public endpoint tasks
-1.1629573,0.5560594,Public endpoint tasks
-0.8142745,-0.33235282,Public endpoint tasks
-0.63632536,-0.2479112,Public endpoint tasks
-1.30328,0.154181,Public endpoint tasks
1.3614392,-0.6979591,Public endpoint tasks
-0.54122007,0.26665428,Public endpoint tasks
-0.47514892,0.1749897,Public endpoint tasks
-0.49732405,-0.80912435,Public endpoint tasks
0.15028426,0.8378349,Public endpoint tasks
-0.6698699,1.326063,Public endpoint tasks
-1.2607222,0.6181456,Public endpoint tasks
-0.09874916,-0.37479022,Public endpoint tasks
-1.0436715,0.14404112,Public endpoint tasks
-0.78751945,-0.2974116,Public endpoint tasks
0.20630804,-0.132691,Public endpoint tasks
-0.50469166,0.04345324,Public endpoint tasks
-0.34946138,-0.035905365,Public endpoint tasks
-0.7033961,0.11853197,Public endpoint tasks
-0.6105315,-0.21176735,Public endpoint tasks
-0.060863614,-0.43370515,Public endpoint tasks
-1.2065179,0.07281788,Public endpoint tasks
-0.020441383,1.2073601,Public endpoint tasks
-0.37521613,-0.5996455,Public endpoint tasks
-1.2340246,0.13506055,Public endpoint tasks
0.062360853,-0.42428926,Public endpoint tasks
-0.28049025,-0.49653196,Public endpoint tasks
0.31894508,-0.0006876178,Public endpoint tasks
-0.36503044,-0.46215743,Public endpoint tasks
-1.5056605,-0.09199513,Public endpoint tasks
-0.8833959,-0.07082728,Public endpoint tasks
-1.5111401,-0.038853377,Public endpoint tasks
-0.27367634,-0.49388224,Public endpoint tasks
-0.6579915,0.23428085,Public endpoint tasks
-0.17395365,-0.7069804,Public endpoint tasks
0.27546093,0.22043955,Public endpoint tasks
-1.066555,0.38291693,Public endpoint tasks
-1.1706054,-0.04166725,Public endpoint tasks
-0.61154306,0.19198266,Public endpoint tasks
-1.0283257,-0.06486382,Public endpoint tasks
-0.90998685,-0.2291255,Public endpoint tasks
-0.17133178,-0.65687764,Public endpoint tasks
-0.36717775,0.28481707,Public endpoint tasks
0.6754079,-0.26673207,Public endpoint tasks
-0.69145095,-0.1718617,Public endpoint tasks
-0.19884844,0.6043863,Public endpoint tasks
-0.7743563,0.18599005,Public endpoint tasks
-0.83757484,-0.34634176,Public endpoint tasks
1.3359935,0.46208194,Public endpoint tasks
-0.8246213,-0.31672987,Public endpoint tasks
-0.23501103,-0.877625,Public endpoint tasks
-0.2573927,0.027057016,Public endpoint tasks
2.4447298,-2.0060976,Public endpoint tasks
0.18403885,0.34157902,Public endpoint tasks
-0.588954,-0.2925361,Public endpoint tasks
-0.79758215,-0.0823693,Public endpoint tasks
-0.5709943,-0.16710201,Public endpoint tasks
-0.38784263,-0.19684088,Public endpoint tasks
-0.32848087,-0.2965106,Public endpoint tasks
-0.7334259,0.0792481,Public endpoint tasks
-1.3708705,-0.037266076,Public endpoint tasks
-0.12780562,0.25502563,Public endpoint tasks
-0.21926004,-0.55073625,Public endpoint tasks
-0.05854073,-0.16523369,Public endpoint tasks
-0.58013135,0.0740276,Public endpoint tasks
-0.75752985,0.5968383,Public endpoint tasks
-1.3785907,0.0022996832,Public endpoint tasks
0.7677493,-0.93858784,Public endpoint tasks
-1.1441387,0.79630494,Public endpoint tasks
-1.038336,-0.1926562,Public endpoint tasks
-0.79789615,-0.45884627,Public endpoint tasks
0.3466563,-0.23058024,Public endpoint tasks
-1.3464943,0.1417453,Public endpoint tasks
-0.80116355,-0.15459108,Public endpoint tasks
-0.38265017,-0.3649364,Public endpoint tasks
-0.03488645,-0.39888304,Public endpoint tasks
-0.26006043,-0.11944708,Public endpoint tasks
-0.69233847,0.0091369655,Public endpoint tasks
-0.41543934,-0.22646654,Public endpoint tasks
-0.029868007,-0.5499828,Public endpoint tasks
-0.36586577,0.08845358,Public endpoint tasks
-0.9397831,-0.4011592,Public endpoint tasks
-0.056889415,-0.6935335,Public endpoint tasks
-0.6640233,-0.08827678,Public endpoint tasks
-0.7025497,-0.16287719,Public endpoint tasks
-0.9728656,-0.091394596,Public endpoint tasks
-0.58966666,-0.4255288,Public endpoint tasks
-1.0435104,-0.21179028,Public endpoint tasks
-0.51952547,0.09031786,Public endpoint tasks
-0.27906922,-0.6709176,Public endpoint tasks
-1.1071384,0.051186934,Public endpoint tasks
-0.39667875,0.020566469,Public endpoint tasks
-0.15815832,-0.4093308,Public endpoint tasks
-0.9057299,0.4670633,Public endpoint tasks
-0.70123035,0.30335504,Public endpoint tasks
-0.9537345,0.88141775,Public endpoint tasks
-0.07395685,-0.5124939,Public endpoint tasks
-0.21498549,-0.59478873,Public endpoint tasks
-0.67643166,0.07813468,Public endpoint tasks
-0.5500288,-0.208717,Public endpoint tasks
-0.32890955,-0.6909799,Public endpoint tasks
0.59261036,0.28446105,Public endpoint tasks
-0.54749084,0.40911245,Public endpoint tasks
-0.5279212,-0.2035412,Public endpoint tasks
-0.8451678,0.09007967,Public endpoint tasks
-0.96858704,-0.24755943,Public endpoint tasks
-0.49057263,-0.29056254,Public endpoint tasks
0.18086538,-0.30183223,Public endpoint tasks
-0.5080261,-0.34431395,Public endpoint tasks
-0.08534455,-0.8694878,Public endpoint tasks
-0.14152966,-0.7547063,Public endpoint tasks
-0.4994521,0.46956193,Public endpoint tasks
-0.3056705,0.102955475,Public endpoint tasks
-1.1388719,0.0047598425,Public endpoint tasks
-0.6289587,-0.59434384,Public endpoint tasks
-0.36604115,0.037681453,Public endpoint tasks
-0.21144183,-0.647443,Public endpoint tasks
-0.2341661,-0.047367424,Public endpoint tasks
0.018321395,-0.5089951,Public endpoint tasks
-1.1563153,0.55777013,Public endpoint tasks
-0.7139559,0.27913886,Public endpoint tasks
-0.9775255,0.29433095,Public endpoint tasks
-0.4745644,-0.06300353,Public endpoint tasks
-0.2728472,-0.49422592,Public endpoint tasks
0.21049342,-0.9626318,Public endpoint tasks
1.1581929,-0.90047765,Public endpoint tasks
4.2595954,5.019361,Public endpoint tasks
-0.56212974,-0.31903768,Public endpoint tasks
-0.31600407,0.017724676,Public endpoint tasks
-1.0235687,0.40328872,Public endpoint tasks
-0.3486857,-0.39700264,Public endpoint tasks
-0.8488349,-0.60779685,Public endpoint tasks
-0.79988337,-0.482128,Public endpoint tasks
-1.0952109,0.65960956,Public endpoint tasks
-0.1267407,-0.627818,Public endpoint tasks
2.7795792,-2.1408994,Public endpoint tasks
-0.64135426,0.071186274,Public endpoint tasks
-0.8972999,0.17787902,Public endpoint tasks
0.29774734,-0.43448427,Public endpoint tasks
-1.0653689,-0.3085619,Public endpoint tasks
-0.39598507,-0.05998139,Public endpoint tasks
-0.6607275,-0.3754879,Public endpoint tasks
1.3868834,-1.8046846,Public endpoint tasks
-0.9186593,-0.092278734,Public endpoint tasks
-0.40046963,0.638207,Public endpoint tasks
-1.3479795,-0.19170342,Public endpoint tasks
-1.4413518,0.5953489,Public endpoint tasks
-0.35830152,0.030716134,Public endpoint tasks
-0.45480567,-0.60283077,Public endpoint tasks
0.13320366,-0.49654752,Public endpoint tasks
-0.88342714,0.2663113,Public endpoint tasks
-0.79575545,0.75295675,Public endpoint tasks
-0.34478074,-0.5475245,Public endpoint tasks
-1.0574208,-0.012318641,Public endpoint tasks
-0.41384256,-0.66803885,Public endpoint tasks
-0.048808783,-0.39668223,Public endpoint tasks
0.17510107,-0.37165672,Public endpoint tasks
-0.36941275,-0.009111544,Public endpoint tasks
-0.07195714,0.21076038,Public endpoint tasks
-0.42521414,-0.34320652,Public endpoint tasks
0.21100774,-0.5940663,Public endpoint tasks
-1.6210216,-0.033927403,Public endpoint tasks
-0.5652587,-0.15521039,Public endpoint tasks
-0.33680895,-0.3142689,Public endpoint tasks
-0.37253404,-0.01990568,Public endpoint tasks
-0.69618344,0.2754876,Public endpoint tasks
-1.1187361,0.4942401,Public endpoint tasks
-0.36613825,-0.2795518,Public endpoint tasks
0.22793433,2.6895623,Public endpoint tasks
-0.71804726,-0.42709452,Public endpoint tasks
-0.12353286,-0.8217203,Public endpoint tasks
0.22102806,0.11916323,Public endpoint tasks
-0.6330819,-0.19588238,Public endpoint tasks
-0.2510653,-0.5504154,Public endpoint tasks
-0.5369885,-0.0657768,Public endpoint tasks
-0.13696991,-0.13514504,Public endpoint tasks
-0.9111142,-0.13591632,Public endpoint tasks
-0.14889936,-0.045017797,Public endpoint tasks
0.24532804,-0.79675704,Public endpoint tasks
-0.36497426,0.19597048,Public endpoint tasks
-0.9368887,-0.29077205,Public endpoint tasks
-0.496876,-0.121795386,Public endpoint tasks
-1.5995518,0.25153315,Public endpoint tasks
-1.2162427,-0.028668998,Public endpoint tasks
-0.558249,-0.27916843,Public endpoint tasks
-1.1783892,-0.37109166,Public endpoint tasks
-1.1842473,-0.08830474,Public endpoint tasks
-0.9752101,0.70706284,Public endpoint tasks
-0.51770085,-0.63867235,Public endpoint tasks
-1.0723184,-0.17816506,Public endpoint tasks
-0.9874041,-0.14700858,Public endpoint tasks
-0.87778175,-0.20414934,Public endpoint tasks
-1.0923883,-0.020903159,Public endpoint tasks
-0.86047614,-0.3750826,Public endpoint tasks
-1.2625711,-0.23673525,Public endpoint tasks
-0.6436221,-0.26274046,Public endpoint tasks
-0.675305,0.2663738,Public endpoint tasks
2.0577009,-1.1350646,Public endpoint tasks
-0.28456718,-0.5342754,Public endpoint tasks
-0.5770698,-0.08180469,Public endpoint tasks
-0.22115359,-0.28470305,Public endpoint tasks
0.4175268,-1.2758768,Public endpoint tasks
-0.35657725,-0.12538345,Public endpoint tasks
0.22560975,-0.70770377,Public endpoint tasks
-0.5862907,-0.7051462,Public endpoint tasks
-0.7193433,-0.41734925,Public endpoint tasks
-0.250512,-0.43298125,Public endpoint tasks
-0.22585346,-0.09583159,Public endpoint tasks
-0.47741255,-0.48242098,Public endpoint tasks
-0.97251034,0.16841923,Public endpoint tasks
-0.40342644,-0.27644953,Public endpoint tasks
-1.175765,0.53527963,Public endpoint tasks
2.4756236,-0.8569338,Public endpoint tasks
0.03890857,0.005007578,Public endpoint tasks
-0.18737645,-0.5768053,Public endpoint tasks
-0.2825455,-0.45585138,Public endpoint tasks
1.3276874,-0.16817689,Public endpoint tasks
-0.07900566,0.458144,Public endpoint tasks
-0.11032584,-0.17148666,Public endpoint tasks
-0.01404652,0.023168137,Public endpoint tasks
0.38509473,-0.69741756,Public endpoint tasks
-0.6749479,-0.60742587,Public endpoint tasks
0.6715317,-0.53930545,Public endpoint tasks
-0.22769482,1.2084982,Public endpoint tasks
-1.173647,-0.22581758,Public endpoint tasks
-1.0405233,-0.5210613,Public endpoint tasks
-0.61485696,-0.11925947,Public endpoint tasks
0.30475774,-0.65197,Public endpoint tasks
-1.0275209,0.28714487,Public endpoint tasks
0.2519491,-0.3953788,Public endpoint tasks
-0.07595748,-0.46059585,Public endpoint tasks
-0.6182578,-0.15047036,Public endpoint tasks
-0.79774654,0.22638723,Public endpoint tasks
-0.57168865,-0.43778643,Public endpoint tasks
-0.15998402,-0.5844204,Public endpoint tasks
-0.21732476,-0.42115095,Public endpoint tasks
-0.60458875,-0.57920456,Public endpoint tasks
-0.71112293,-0.3510798,Public endpoint tasks
-0.36162922,-0.15192728,Public endpoint tasks
-0.12844539,0.014045348,Public endpoint tasks
-0.36601353,1.2502303,Public endpoint tasks
-0.7065735,-0.39319882,Public endpoint tasks
0.00034594536,-0.7052209,Public endpoint tasks
-0.50887126,0.43185508,Public endpoint tasks
-0.5298667,-0.4789044,Public endpoint tasks
0.2743754,-1.0068793,Public endpoint tasks
-1.0107914,0.58606726,Public endpoint tasks
-0.40649053,-0.38511497,Public endpoint tasks
-0.79365736,0.6186187,Public endpoint tasks
-0.88438296,-0.26964614,Public endpoint tasks
-0.72362137,-0.037834927,Public endpoint tasks
0.64886165,-0.013349652,Public endpoint tasks
-0.3017875,-0.49773765,Public endpoint tasks
-0.437993,-0.5832115,Public endpoint tasks
-0.13159604,-0.29077348,Public endpoint tasks
-0.878988,0.24092796,Public endpoint tasks
-0.58049446,0.056333594,Public endpoint tasks
-0.636203,0.41324508,Public endpoint tasks
-0.5543523,-0.377066,Public endpoint tasks
-0.69007,0.26525766,Public endpoint tasks
-0.708657,-0.123996206,Public endpoint tasks
-0.2999047,-0.11096549,Public endpoint tasks
-0.16423512,-0.5794113,Public endpoint tasks
-0.6752107,0.29067004,Public endpoint tasks
-0.35416487,-0.32001793,Public endpoint tasks
-0.6579654,-0.067427434,Public endpoint tasks
-0.83533084,0.16501655,Public endpoint tasks
-0.72691995,0.10507575,Public endpoint tasks
-0.65919924,-0.146475,Public endpoint tasks
-0.5076605,-0.30753165,Public endpoint tasks
0.31004027,-0.15971787,Public endpoint tasks
-0.85891163,-0.16483647,Public endpoint tasks
-0.23486033,-0.2258682,Public endpoint tasks
-1.1330518,-0.1641685,Public endpoint tasks
1.3451109,-1.2583764,Public endpoint tasks
-1.1907244,-0.0877715,Public endpoint tasks
-0.4799146,-0.08187165,Public endpoint tasks
-0.120897174,-0.23069488,Public endpoint tasks
-0.7628588,-0.19705254,Public endpoint tasks
0.67300534,0.2588384,Public endpoint tasks
-0.7899436,0.19484197,Public endpoint tasks
0.6295581,1.721614,Public endpoint tasks
-0.33854935,-0.0061622057,Public endpoint tasks
0.014136642,-0.06559648,Public endpoint tasks
0.43015197,-0.9058208,Public endpoint tasks
0.2670957,-0.5201708,Public endpoint tasks
-0.3575118,0.57490253,Public endpoint tasks
-0.80066836,0.34805927,Public endpoint tasks
-0.36632103,0.021226237,Public endpoint tasks
-0.92984927,0.6591542,Public endpoint tasks
0.06511119,-0.52728856,Public endpoint tasks
-0.3245186,-0.13967279,Public endpoint tasks
-0.6988945,-0.37137356,Public endpoint tasks
-1.1563153,0.55777013,Public endpoint tasks
0.19087479,-0.27805492,Public endpoint tasks
1.5197034,0.27924377,Public endpoint tasks
-0.98834264,0.62112033,Public endpoint tasks
-0.73333037,0.16677156,Public endpoint tasks
-0.73281586,-0.6987561,Public endpoint tasks
-1.2381221,0.4870103,Public endpoint tasks
-0.7954655,-0.28846452,Public endpoint tasks
-0.35357198,-0.13512622,Public endpoint tasks
-0.5457608,-0.28468436,Public endpoint tasks
-0.24858579,-0.20526467,Public endpoint tasks
0.55896866,-0.62162733,Public endpoint tasks
-0.15532653,-0.84437126,Public endpoint tasks
-0.03635347,-0.53421146,Public endpoint tasks
0.5796789,-0.58325905,Public endpoint tasks
-0.27210724,-0.3199171,Public endpoint tasks
-0.6272586,0.85244435,Public endpoint tasks
-0.24070007,-0.14941712,Public endpoint tasks
-0.8207303,-0.006000025,Public endpoint tasks
-0.19764538,-0.60484886,Public endpoint tasks
0.2240381,-0.21193248,Public endpoint tasks
-0.52621126,-0.45011348,Public endpoint tasks
0.2957544,-0.35624602,Public endpoint tasks
-0.29048744,-0.33011407,Public endpoint tasks
-0.14077441,-0.32613066,Public endpoint tasks
0.53570116,-1.0702186,Public endpoint tasks
-1.026313,0.62432116,Public endpoint tasks
0.0028226972,-0.6633825,Public endpoint tasks
-1.0961748,-0.046303324,Public endpoint tasks
-0.86860234,0.600039,Public endpoint tasks
0.092947304,-0.38581455,Public endpoint tasks
0.095666796,-0.1831882,Public endpoint tasks
-0.9205909,-0.5339796,Public endpoint tasks
-0.7953379,-0.36435705,Public endpoint tasks
-0.5431079,-0.3374898,Public endpoint tasks
-1.4455496,0.18221939,Public endpoint tasks
-0.20648332,-0.8330888,Public endpoint tasks
-1.1017108,-1.009975,Public endpoint tasks
-1.1384939,-0.029504923,Public endpoint tasks
-1.3016409,-0.2239681,Public endpoint tasks
-0.919353,-0.47574,Public endpoint tasks
-0.87870026,0.10492842,Public endpoint tasks
1.9363854,-0.786213,Public endpoint tasks
-0.25870314,0.21761513,Public endpoint tasks
-0.7704597,0.07323894,Public endpoint tasks
-0.46863285,-0.26801395,Public endpoint tasks
-0.15157509,-0.028008543,Public endpoint tasks
-0.4444996,-0.31550127,Public endpoint tasks
-0.31958067,-0.4846234,Public endpoint tasks
0.26948163,-0.6107548,Public endpoint tasks
0.5674076,0.43268916,Public endpoint tasks
-0.14667434,-0.61870146,Public endpoint tasks
0.5823381,-0.84036404,Public endpoint tasks
-0.25298935,0.21504788,Public endpoint tasks
-0.5289872,-0.18525265,Public endpoint tasks
-0.8183907,0.15796673,Public endpoint tasks
0.21475753,0.062394053,Public endpoint tasks
-0.5496392,-1.2366598,Public endpoint tasks
-0.8877486,-0.0100124795,Public endpoint tasks
-0.4236003,-0.7971883,Public endpoint tasks
-0.11444691,-0.83117765,Public endpoint tasks
-0.91194165,0.7381323,Public endpoint tasks
-0.64410496,-0.43930957,Public endpoint tasks
-0.13800392,-0.32873166,Public endpoint tasks
-0.96823347,-0.022945307,Public endpoint tasks
-0.057077885,-0.4376652,Public endpoint tasks
-0.18237127,0.2763503,Public endpoint tasks
0.36444297,0.20911348,Public endpoint tasks
-0.7606747,-0.15429714,Public endpoint tasks
-0.11758456,-0.33050635,Public endpoint tasks
-0.37300548,-0.37460187,Public endpoint tasks
-0.5052743,-0.2542315,Public endpoint tasks
-0.66680634,-0.33092177,Public endpoint tasks
-0.07111806,-0.57178867,Public endpoint tasks
-0.41295576,-0.5924546,Public endpoint tasks
-0.53604066,-0.2580199,Public endpoint tasks
-1.1525137,-0.041877635,Public endpoint tasks
0.12867013,-0.45607662,Public endpoint tasks
-0.2041761,-0.19586757,Public endpoint tasks
-1.0006403,-0.33696422,Public endpoint tasks
-1.1239221,-0.42215306,Public endpoint tasks
-0.03625962,-0.29276484,Public endpoint tasks
-0.9058646,0.18833311,Public endpoint tasks
-0.72352093,-0.0466715,Public endpoint tasks
-0.8945564,0.13624956,Public endpoint tasks
-0.6187649,-0.20456071,Public endpoint tasks
-1.2095337,-0.3683757,Public endpoint tasks
-0.27299583,-0.60982734,Public endpoint tasks
-1.3451004,-0.092681296,Public endpoint tasks
-0.9906044,-0.21420516,Public endpoint tasks
0.6974577,-0.03378141,Public endpoint tasks
-0.17676474,-0.4303626,Public endpoint tasks
-0.39976284,-0.06366172,Public endpoint tasks
-1.1486427,0.43276185,Public endpoint tasks
-0.67204314,-0.17190368,Public endpoint tasks
-0.9634179,-0.045005262,Public endpoint tasks
-0.50922203,-0.4038608,Public endpoint tasks
0.1830996,-0.47515616,Public endpoint tasks
-0.18559553,0.19558692,Public endpoint tasks
0.23056456,-0.4685881,Public endpoint tasks
-0.6197817,-0.27271813,Public endpoint tasks
-0.2191685,-0.42356747,Public endpoint tasks
-0.8555042,-0.111591324,Public endpoint tasks
-0.40412006,-1.0063818,Public endpoint tasks
-0.55503315,-0.34751397,Public endpoint tasks
-0.30368337,0.12887296,Public endpoint tasks
-0.6170656,-0.53936446,Public endpoint tasks
-0.38973624,0.5089161,Public endpoint tasks
-0.8236786,-0.3288664,Public endpoint tasks
-1.4988453,0.5097736,Public endpoint tasks
-0.490413,-0.5173745,Public endpoint tasks
-0.44616422,-0.3887406,Public endpoint tasks
0.1216124,-0.2814709,Public endpoint tasks
-0.49422345,-0.3007809,Public endpoint tasks
-0.24158116,-0.6266547,Public endpoint tasks
0.27063337,-0.81945735,Public endpoint tasks
-0.54166055,-0.23438731,Public endpoint tasks
-0.36098698,-0.4756208,Public endpoint tasks
0.3465564,-0.5184574,Public endpoint tasks
-0.48662603,-0.27618125,Public endpoint tasks
-0.5671568,0.25857753,Public endpoint tasks
-0.13343096,-0.2824937,Public endpoint tasks
-0.07012671,0.5353843,Public endpoint tasks
-0.48721498,-0.09430868,Public endpoint tasks
-1.171568,-0.20556264,Public endpoint tasks
-0.8199831,1.0614433,Public endpoint tasks
-1.2604165,0.44914487,Public endpoint tasks
0.24109957,-0.32233793,Public endpoint tasks
-0.71851283,-0.42504162,Public endpoint tasks
-1.2508552,0.32422408,Public endpoint tasks
-1.0798826,1.2250304,Public endpoint tasks
-1.0933104,0.22090235,Public endpoint tasks
-0.1976269,-0.28287402,Public endpoint tasks
-0.41541174,0.011385346,Public endpoint tasks
0.089793146,2.5005145,Public endpoint tasks
0.001952678,-0.43322372,Public endpoint tasks
-0.13771039,0.04295093,Public endpoint tasks
-0.8991883,-0.09236484,Public endpoint tasks
-0.6143143,-0.36247328,Public endpoint tasks
-0.7652319,-0.27449137,Public endpoint tasks
-1.2108151,0.41941682,Public endpoint tasks
0.8307563,-0.4073159,Public endpoint tasks
-0.17075582,1.1898625,Public endpoint tasks
-1.4781322,-0.029446393,Public endpoint tasks
-0.7483792,-0.21532243,Public endpoint tasks
-0.62204146,0.24622354,Public endpoint tasks
-0.016735017,0.2203607,Public endpoint tasks
-0.5083938,-0.30325034,Public endpoint tasks
-0.15607384,-0.22104985,Public endpoint tasks
-0.18657975,0.23842314,Public endpoint tasks
-0.8391651,-0.23841141,Public endpoint tasks
-0.005576402,-0.5294854,Public endpoint tasks
0.33010188,-0.719083,Public endpoint tasks
-0.31833777,-0.32465023,Public endpoint tasks
-0.6552112,-0.35479316,Public endpoint tasks
-0.3817105,0.08279861,Public endpoint tasks
-0.8921312,-0.55341065,Public endpoint tasks
-0.7549045,-0.5624123,Public endpoint tasks
-1.1226581,0.15635371,Public endpoint tasks
-1.0751679,0.3252727,Public endpoint tasks
-0.3316821,-0.74657774,Public endpoint tasks
-0.16011824,-0.41082397,Public endpoint tasks
-0.6822883,0.044746928,Public endpoint tasks
-0.53108203,-0.6005024,Public endpoint tasks
-0.61524886,-0.33552444,Public endpoint tasks
-1.2182114,-0.44702417,Public endpoint tasks
-0.4041992,0.15871006,Public endpoint tasks
-0.35030565,-0.40806344,Public endpoint tasks
-0.469819,-0.2895859,Public endpoint tasks
-1.1079173,0.48114955,Public endpoint tasks
-1.1118901,0.02724815,Public endpoint tasks
-0.34819967,-0.47499394,Public endpoint tasks
-0.7537763,-0.4068862,Public endpoint tasks
0.14785084,-0.5887765,Public endpoint tasks
-0.6694968,-0.50109047,Public endpoint tasks
-1.0383652,-0.3839121,Public endpoint tasks
-0.54608023,0.19664657,Public endpoint tasks
-0.42953765,0.3799746,Public endpoint tasks
-1.6165564,-0.05453475,Public endpoint tasks
-0.58585477,-0.4005439,Public endpoint tasks
0.27161762,-0.38650355,Public endpoint tasks
-0.55036837,0.35645822,Public endpoint tasks
0.51099765,-0.6854884,Public endpoint tasks
-0.55326664,-0.56340975,Public endpoint tasks
-0.35292652,-0.48939547,Public endpoint tasks
-0.24853967,-0.09591838,Public endpoint tasks
-0.6929982,-0.17024179,Public endpoint tasks
-0.7872448,-0.025780313,Public endpoint tasks
-0.2579624,-0.2166148,Public endpoint tasks
-0.50931144,-0.25006205,Public endpoint tasks
-0.19195563,0.34408522,Public endpoint tasks
-1.0170507,-0.25242743,Public endpoint tasks
-0.058149934,-0.42847168,Public endpoint tasks
-0.03637603,-0.38578975,Public endpoint tasks
1.1416211,-0.9676632,Public endpoint tasks
-1.0519329,-0.10722174,Public endpoint tasks
-1.4450307,-0.07855961,Public endpoint tasks
-0.044784904,0.062545046,Public endpoint tasks
0.7071452,-0.65624654,Public endpoint tasks
1.4204744,0.14401256,Public endpoint tasks
-0.9011427,0.0577297,Public endpoint tasks
-0.5509611,-0.45835435,Public endpoint tasks
-0.07087803,-0.84912974,Public endpoint tasks
-1.0562855,-0.23295219,Public endpoint tasks
-0.6685041,0.017452138,Public endpoint tasks
0.071327,-0.36454397,Public endpoint tasks
-0.75752926,-0.119598255,Public endpoint tasks
-0.65865594,-0.2331047,Public endpoint tasks
0.34376654,0.06951762,Public endpoint tasks
-0.3177535,-0.120353624,Public endpoint tasks
-0.55897725,-0.44486448,Public endpoint tasks
-0.39743662,-0.5400669,Public endpoint tasks
-0.7667507,0.1403907,Public endpoint tasks
0.17869297,-0.45409787,Public endpoint tasks
-0.65571,-0.008428777,Public endpoint tasks
-0.47229657,0.18689936,Public endpoint tasks
-1.096822,0.056772612,Public endpoint tasks
-0.029745072,-0.054583192,Public endpoint tasks
0.22310188,-0.5027654,Public endpoint tasks
-0.9890553,0.12198676,Public endpoint tasks
-0.49918854,0.00077187456,Public endpoint tasks
-0.5826946,-0.5047815,Public endpoint tasks
-1.5168947,-0.45879126,Public endpoint tasks
-0.57282615,-0.12413082,Public endpoint tasks
-0.37108538,-0.29210806,Public endpoint tasks
-0.44367164,-0.5389979,Public endpoint tasks
0.18524954,-0.07255914,Public endpoint tasks
-0.16475388,-0.09625421,Public endpoint tasks
-0.8589922,-0.44233832,Public endpoint tasks
0.9025558,-1.6810133,Public endpoint tasks
-1.2482625,0.49388397,Public endpoint tasks
-0.7945856,-0.15314735,Public endpoint tasks
-0.99984276,-0.4607209,Public endpoint tasks
-0.49238366,0.059635542,Public endpoint tasks
-0.067156434,-0.32111904,Public endpoint tasks
-0.4850949,-0.47446612,Public endpoint tasks
-0.46982545,-0.021578176,Public endpoint tasks
-0.5241691,-0.28192613,Public endpoint tasks
-0.9174385,-0.4287544,Public endpoint tasks
-0.23204069,0.87340516,Public endpoint tasks
-0.6416917,-0.48028672,Public endpoint tasks
-0.97438383,0.22050399,Public endpoint tasks
-0.13325389,-0.21216199,Public endpoint tasks
-0.35617197,-0.42208996,Public endpoint tasks
0.13706526,-0.2386281,Public endpoint tasks
-1.2402011,-0.08588256,Public endpoint tasks
0.33905903,0.11630146,Public endpoint tasks
-0.9769138,-0.7554719,Public endpoint tasks
-0.3980288,-0.12779598,Public endpoint tasks
1.4780518,0.59841454,Public endpoint tasks
0.30195692,-0.2920518,Public endpoint tasks
-0.47177544,0.25899896,Public endpoint tasks
-1.4451244,-0.020039394,Public endpoint tasks
-0.06963396,-0.076663524,Public endpoint tasks
-0.67589486,-0.31053388,Public endpoint tasks
-0.27073306,-0.1876876,Public endpoint tasks
-0.59681916,0.051446974,Public endpoint tasks
-0.6167234,-0.17136179,Public endpoint tasks
-0.25206235,-0.036386266,Public endpoint tasks
-0.33635834,-0.5381937,Public endpoint tasks
-0.44689748,-0.32180512,Public endpoint tasks
-0.53953564,-0.2210665,Public endpoint tasks
-0.6818414,-0.5731807,Public endpoint tasks
-0.8636148,0.5340454,Public endpoint tasks
-0.0133982,0.017017262,Public endpoint tasks
-0.2381749,-0.26138878,Public endpoint tasks
-0.07347828,0.23788342,Public endpoint tasks
0.03199464,-0.2631405,Public endpoint tasks
-0.67101705,0.21845508,Public endpoint tasks
0.9775051,1.3273541,Public endpoint tasks
0.050220728,-0.18589145,Public endpoint tasks
-0.5780548,-0.44155574,Public endpoint tasks
-0.22626162,0.03904599,Public endpoint tasks
-0.56670576,-0.27983803,Public endpoint tasks
-0.81373537,-0.09851053,Public endpoint tasks
0.30559388,-0.13397574,Public endpoint tasks
-0.5154531,-0.46114656,Public endpoint tasks
-0.5733583,-0.19382863,Public endpoint tasks
-0.55241585,-0.37899074,Public endpoint tasks
-0.8087598,0.7892646,Public endpoint tasks
-0.9885676,-0.6215994,Public endpoint tasks
-0.78261364,-0.46106884,Public endpoint tasks
-0.22133781,-0.25294748,Public endpoint tasks
-0.019866288,-0.2051504,Public endpoint tasks
-0.6800695,-0.44447526,Public endpoint tasks
-0.16045713,-0.122108065,Public endpoint tasks
0.56243646,-0.56944954,Public endpoint tasks
-1.2835127,-0.14520413,Public endpoint tasks
-0.343637,-0.43874428,Public endpoint tasks
0.5500251,-0.8092955,Public endpoint tasks
0.6535598,2.3623552,Public endpoint tasks
-0.30056658,-0.19478302,Public endpoint tasks
-1.076363,0.3161999,Public endpoint tasks
0.44294003,-0.6449593,Public endpoint tasks
-0.54171896,-0.47078672,Public endpoint tasks
0.08771855,-0.46490496,Public endpoint tasks
-0.9017471,0.23739749,Public endpoint tasks
-0.59288657,-0.5134101,Public endpoint tasks
-0.8229958,-0.26273492,Public endpoint tasks
-1.4204576,-0.025885701,Public endpoint tasks
-0.81806016,-0.7634645,Public endpoint tasks
0.36409745,-0.80304337,Public endpoint tasks
-0.3367529,0.009372046,Public endpoint tasks
-0.777743,0.34012425,Public endpoint tasks
-1.438994,0.4183559,Public endpoint tasks
-0.6384176,0.0489922,Public endpoint tasks
-0.49589223,-0.34367874,Public endpoint tasks
0.5681108,-0.275042,Public endpoint tasks
1.9870174,-0.0018105824,Public endpoint tasks
-0.14589995,-0.63107204,Public endpoint tasks
-0.12296659,0.05698818,Public endpoint tasks
0.02559796,-0.63011795,Public endpoint tasks
-0.72159946,0.1717095,Public endpoint tasks
-0.2872901,-0.26743898,Public endpoint tasks
-0.75785685,-0.3342481,Public endpoint tasks
0.095578045,-0.4028849,Public endpoint tasks
0.21824583,-0.0152843,Public endpoint tasks
-0.045324564,-0.021954259,Public endpoint tasks
-0.73483,0.053103134,Public endpoint tasks
2.3569064,-1.5684824,Public endpoint tasks
-0.5736714,-0.0052190814,Public endpoint tasks
-0.50901353,-0.24235132,Public endpoint tasks
-0.09956542,-0.3562516,Public endpoint tasks
-0.82959557,-0.6626351,Public endpoint tasks
-0.8095697,0.948592,Public endpoint tasks
-0.42665377,-0.28835922,Public endpoint tasks
-0.49973628,-0.6529445,Public endpoint tasks
0.23506054,-0.6124194,Public endpoint tasks
-0.48335314,-0.009068333,Public endpoint tasks
0.018830895,-0.6450716,Public endpoint tasks
0.72361684,-0.27570033,Public endpoint tasks
0.16117987,-0.56182545,Public endpoint tasks
-1.032726,0.28723484,Public endpoint tasks
-1.1108762,-0.2844359,Public endpoint tasks
-1.1183947,0.27351978,Public endpoint tasks
-0.8023695,0.58105946,Public endpoint tasks
-0.59301364,0.1373484,Public endpoint tasks
0.06561071,-0.14373738,Public endpoint tasks
-0.68893814,0.09684731,Public endpoint tasks
-0.8841624,0.3880116,Public endpoint tasks
-0.89063716,0.085350946,Public endpoint tasks
-0.634954,-0.44012186,Public endpoint tasks
-0.006497711,-0.5297613,Public endpoint tasks
-0.36328155,-0.35100666,Public endpoint tasks
0.20298854,-0.68458575,Public endpoint tasks
-1.015351,-0.34640133,Public endpoint tasks
-0.49568105,-0.6927937,Public endpoint tasks
-0.8113209,0.24497214,Public endpoint tasks
-0.68351555,-0.2578572,Public endpoint tasks
-0.5189467,-0.30198628,Public endpoint tasks
0.18622121,-0.9366097,Public endpoint tasks
0.3423966,-0.772366,Public endpoint tasks
0.45945874,-1.0831891,Public endpoint tasks
-0.067821324,-0.6830642,Public endpoint tasks
-0.6646996,0.1151917,Public endpoint tasks
-0.9379009,-0.13105045,Public endpoint tasks
-0.8790984,-0.2932655,Public endpoint tasks
-0.057335526,-0.5382904,Public endpoint tasks
-0.60896647,-0.053051583,Public endpoint tasks
0.7128409,-0.90815383,Public endpoint tasks
-0.14165719,-0.029411474,Public endpoint tasks
0.09840569,-0.5265401,Public endpoint tasks
0.20463106,0.02268943,Public endpoint tasks
-0.09022486,-0.28139314,Public endpoint tasks
-0.13716286,-0.6136795,Public endpoint tasks
-0.5550791,0.00030387007,Public endpoint tasks
-0.52416813,1.4162186,Public endpoint tasks
-0.40159428,-0.45705706,Public endpoint tasks
-0.56586826,-0.6326105,Public endpoint tasks
-0.59305197,-0.75984,Public endpoint tasks
-0.7246032,0.29801434,Public endpoint tasks
0.6445563,-0.66824573,Public endpoint tasks
0.039735824,-0.54391557,Public endpoint tasks
-0.43584716,-0.020165268,Public endpoint tasks
-0.30711794,-0.5957192,Public endpoint tasks
-1.6730182,-0.20513655,Public endpoint tasks
-0.5421281,-0.5087486,Public endpoint tasks
-0.8688663,-0.111527234,Public endpoint tasks
-0.8696903,-0.1778294,Public endpoint tasks
-0.22147118,-0.09051262,Public endpoint tasks
-0.46324807,-0.7219558,Public endpoint tasks
0.12772283,-0.112735935,Public endpoint tasks
0.09100342,-0.34018743,Public endpoint tasks
-0.44081128,-0.6966684,Public endpoint tasks
-1.420988,-0.30996493,Public endpoint tasks
-0.6177469,0.4744205,Public endpoint tasks
0.028385788,-0.83619726,Public endpoint tasks
-0.058033258,0.020687724,Public endpoint tasks
-0.4065968,0.025979934,Public endpoint tasks
0.32413486,-0.17935115,Public endpoint tasks
-0.53875643,-0.3194085,Public endpoint tasks
-1.3559638,-0.45073023,Public endpoint tasks
0.5261861,-0.43772382,Public endpoint tasks
-1.0750763,0.6229658,Public endpoint tasks
-1.3146577,0.28941765,Public endpoint tasks
-0.34292316,-0.33496395,Public endpoint tasks
-0.007528007,0.15705074,Public endpoint tasks
-0.9026048,0.03306251,Public endpoint tasks
0.11887783,-0.66151065,Public endpoint tasks
-0.46775448,0.18780139,Public endpoint tasks
-0.17167218,-0.19695443,Public endpoint tasks
-0.06933394,-0.25151265,Public endpoint tasks
-0.3697731,-0.43774945,Public endpoint tasks
-0.5496039,-0.12893713,Public endpoint tasks
0.21821818,-0.53128827,Public endpoint tasks
-0.22477108,-0.1352499,Public endpoint tasks
-0.71063113,-0.15488912,Public endpoint tasks
-0.36288625,-0.4998712,Public endpoint tasks
-1.1546657,-0.27655923,Public endpoint tasks
0.61249506,0.10364434,Public endpoint tasks
0.0043033957,0.80521566,Public endpoint tasks
-0.8588246,-0.2872563,Public endpoint tasks
-0.7149582,-0.2116237,Public endpoint tasks
-0.63183844,0.513371,Public endpoint tasks
-0.6484999,-0.39312643,Public endpoint tasks
-0.5051311,-0.35841575,Public endpoint tasks
-0.43809444,0.0054553244,Public endpoint tasks
-0.4772516,-0.29805937,Public endpoint tasks
-0.7875776,-0.16825067,Public endpoint tasks
0.081265956,-0.6350629,Public endpoint tasks
-0.7896466,-0.011563264,Public endpoint tasks
-0.55720985,-0.09590015,Public endpoint tasks
-0.37900102,-0.46774593,Public endpoint tasks
-1.2379197,0.41459855,Public endpoint tasks
-0.38763025,-0.18103981,Public endpoint tasks
-0.06986925,-0.93323797,Public endpoint tasks
-1.3334519,-0.11289053,Public endpoint tasks
-0.4117286,-0.19009537,Public endpoint tasks
0.20251563,-0.31218922,Public endpoint tasks
-1.608365,-0.0464719,Public endpoint tasks
-0.3164543,-0.38856673,Public endpoint tasks
-0.590359,-0.3377995,Public endpoint tasks
-0.30603087,-0.49416777,Public endpoint tasks
0.19410548,-0.45180184,Public endpoint tasks
-0.58362985,-0.6579429,Public endpoint tasks
-1.0604604,-0.19817184,Public endpoint tasks
-0.4108605,-0.4326779,Public endpoint tasks
0.19795814,-0.089996696,Public endpoint tasks
-0.23841646,-0.26676092,Public endpoint tasks
-1.3156416,0.09162876,Public endpoint tasks
-1.388896,0.56550807,Public endpoint tasks
-0.9761745,0.6591141,Public endpoint tasks
-0.7523151,-0.13479061,Public endpoint tasks
-0.794081,-0.65981334,Public endpoint tasks
-0.48077488,-0.41753134,Public endpoint tasks
-0.64964426,-0.5510938,Public endpoint tasks
0.097516805,-0.47079936,Public endpoint tasks
-0.63003474,-0.24878053,Public endpoint tasks
0.8502151,-0.23903044,Public endpoint tasks
-0.3931765,-0.32260835,Public endpoint tasks
-0.6651333,-0.34122533,Public endpoint tasks
-0.6403439,0.1573882,Public endpoint tasks
1.0777795,-2.6321359,Public endpoint tasks
-0.74469304,0.022749512,Public endpoint tasks
-0.43658695,-0.45484546,Public endpoint tasks
0.07484162,-0.053649627,Public endpoint tasks
-0.3594809,-0.74666005,Public endpoint tasks
0.058658093,-0.3614241,Public endpoint tasks
-0.19875789,-0.18825454,Public endpoint tasks
-0.115636826,-0.23721418,Public endpoint tasks
-1.3541557,0.30846554,Public endpoint tasks
-0.7416493,-0.18848324,Public endpoint tasks
-1.2191008,0.61689174,Public endpoint tasks
-0.77933943,0.2325201,Public endpoint tasks
-0.5967871,-0.21421786,Public endpoint tasks
-0.65629494,-0.51151836,Public endpoint tasks
-1.1504414,-0.19713633,Public endpoint tasks
-0.49265766,0.38570815,Public endpoint tasks
-0.7913418,0.38460693,Public endpoint tasks
-0.5620588,-0.408884,Public endpoint tasks
-0.729498,-0.67924047,Public endpoint tasks
-0.030119061,0.07855297,Public endpoint tasks
-0.87544614,-0.13754569,Public endpoint tasks
0.0482018,-0.48971018,Public endpoint tasks
-0.18618898,0.008534683,Public endpoint tasks
-0.54861635,-0.32079107,Public endpoint tasks
-1.1783892,-0.37109166,Public endpoint tasks
-0.49578446,-0.6025687,Public endpoint tasks
-1.1993529,0.34367242,Public endpoint tasks
-1.2351953,0.2646756,Public endpoint tasks
-0.31004632,-0.5080921,Public endpoint tasks
-0.7184686,-0.16581155,Public endpoint tasks
-0.09376514,0.2023473,Public endpoint tasks
-0.76517665,0.04359263,Public endpoint tasks
-0.36684304,-0.36006126,Public endpoint tasks
-0.5091133,-0.22748965,Public endpoint tasks
0.17558268,-0.45821807,Public endpoint tasks
-0.9328762,0.011302607,Public endpoint tasks
-1.4127041,0.5451071,Public endpoint tasks
-0.35334352,-0.25217986,Public endpoint tasks
-0.2500544,-0.66705674,Public endpoint tasks
-0.22107148,-0.85637355,Public endpoint tasks
-0.29470044,-0.3651438,Public endpoint tasks
-0.24785419,-0.030425165,Public endpoint tasks
-0.33980322,-0.11848126,Public endpoint tasks
-0.5579116,-0.09776891,Public endpoint tasks
0.5790181,-0.037154,Public endpoint tasks
-0.03595984,0.13523911,Public endpoint tasks
-0.57421637,-0.36142823,Public endpoint tasks
-0.31976226,0.6019555,Public endpoint tasks
-0.6389649,-0.7279464,Public endpoint tasks
-0.36221284,-0.40766564,Public endpoint tasks
-0.8088163,-0.74005544,Public endpoint tasks
-0.8914114,-0.33713397,Public endpoint tasks
-1.3912698,0.20114894,Public endpoint tasks
-1.3808372,0.5118974,Public endpoint tasks
-0.6686353,0.08175393,Public endpoint tasks
-0.5478469,-0.07559654,Public endpoint tasks
-0.5309515,-0.067043446,Public endpoint tasks
-0.7391678,0.12192318,Public endpoint tasks
-0.12046853,-0.76229936,Public endpoint tasks
-0.50905836,0.115061894,Public endpoint tasks
0.18648776,-0.6142965,Public endpoint tasks
-1.270322,0.32671595,Public endpoint tasks
-0.9072745,-0.3643607,Public endpoint tasks
-1.3543769,0.26484433,Public endpoint tasks
-1.0928706,-0.13116954,Public endpoint tasks
-0.16312225,-0.47281468,Public endpoint tasks
-0.86113083,-0.16687253,Public endpoint tasks
0.07146034,-0.83847576,Public endpoint tasks
-0.36917678,-0.25543487,Public endpoint tasks
-0.6846821,0.44338533,Public endpoint tasks
-0.35629222,-0.3066585,Public endpoint tasks
-0.5094609,-0.33906516,Public endpoint tasks
-0.5102068,-0.30330864,Public endpoint tasks
-1.1525137,-0.041877635,Public endpoint tasks
0.0899916,0.37983415,Public endpoint tasks
-1.3227059,0.19496274,Public endpoint tasks
-0.36642775,-0.58775866,Public endpoint tasks
-0.92785406,-0.18196855,Public endpoint tasks
-0.19173379,-0.611825,Public endpoint tasks
-0.21765862,-0.6001494,Public endpoint tasks
-1.3275805,-0.12837349,Public endpoint tasks
-0.63182867,0.30859992,Public endpoint tasks
-1.1607873,0.080287494,Public endpoint tasks
-0.10349959,-0.4717884,Public endpoint tasks
-1.0439224,-0.17904207,Public endpoint tasks
-1.1342988,-0.6342058,Public endpoint tasks
-0.7197884,-0.110878155,Public endpoint tasks
-0.13474545,0.1329067,Public endpoint tasks
-0.23804028,-0.23179312,Public endpoint tasks
-0.8193838,-0.37095806,Public endpoint tasks
-0.5690813,-0.6072543,Public endpoint tasks
0.16127124,2.061364,Public endpoint tasks
-0.8451292,-0.39480808,Public endpoint tasks
-0.85042465,0.3171963,Public endpoint tasks
-0.20121795,-0.5488854,Public endpoint tasks
-0.46634945,-0.34356466,Public endpoint tasks
-0.76475394,-0.50181913,Public endpoint tasks
-1.4358248,0.6019781,Public endpoint tasks
0.15094873,-0.5018655,Public endpoint tasks
-0.121005535,-0.41516674,Public endpoint tasks
-0.103889346,-0.2616854,Public endpoint tasks
-1.1876237,-0.027287668,Public endpoint tasks
-0.7293844,-0.18639635,Public endpoint tasks
0.1214557,-0.46149746,Public endpoint tasks
-0.35443065,-0.27640986,Public endpoint tasks
-0.1760378,0.21357358,Public endpoint tasks
-0.4240619,-0.16110627,Public endpoint tasks
-0.7261139,-0.6245804,Public endpoint tasks
-0.63480914,-0.50546646,Public endpoint tasks
-0.694494,-0.250089,Public endpoint tasks
-0.03592536,-0.3734542,Public endpoint tasks
-0.8676555,-0.36613092,Public endpoint tasks
-0.013391793,-0.4298949,Public endpoint tasks
-1.2123823,0.4800269,Public endpoint tasks
-0.73464125,-0.14434497,Public endpoint tasks
-0.09259379,-0.59825325,Public endpoint tasks
0.049524933,-0.051130947,Public endpoint tasks
-0.5553815,0.49467224,Public endpoint tasks
-0.247296,-0.258818,Public endpoint tasks
-0.43633565,-0.18654636,Public endpoint tasks
0.27936527,-0.28404936,Public endpoint tasks
-1.1023687,0.602463,Public endpoint tasks
-0.27799994,-0.52637637,Public endpoint tasks
-0.6516999,-0.03717865,Public endpoint tasks
-0.22967426,-0.23743014,Public endpoint tasks
0.325874,-0.30269518,Public endpoint tasks
-0.736867,0.18226956,Public endpoint tasks
-1.3779165,-0.23767634,Public endpoint tasks
-0.6649262,-0.12511364,Public endpoint tasks
-0.108302385,-0.43483356,Public endpoint tasks
-0.061460704,-0.8262516,Public endpoint tasks
0.8073176,-1.5843363,Public endpoint tasks
-0.6703279,-0.16066718,Public endpoint tasks
0.9438784,-0.92560124,Public endpoint tasks
-0.17531404,-0.57663935,Public endpoint tasks
-0.24877346,-0.28453714,Public endpoint tasks
-0.44870478,-0.18705861,Public endpoint tasks
-0.27482313,0.034510575,Public endpoint tasks
-0.34458157,-0.76203,Public endpoint tasks
-0.19132996,-0.05941435,Public endpoint tasks
-0.58982265,-0.02731518,Public endpoint tasks
-0.7243779,0.6452651,Public endpoint tasks
-0.6579753,-0.6301047,Public endpoint tasks
-0.6645479,-0.29114836,Public endpoint tasks
-0.7046242,-0.48575252,Public endpoint tasks
0.9756119,-0.8791741,Public endpoint tasks
-0.38539907,-0.1292164,Public endpoint tasks
-1.5481361,-0.050504148,Public endpoint tasks
-0.48651055,-0.34882236,Public endpoint tasks
-1.0283456,-0.0020526964,Public endpoint tasks
-0.28693137,0.0071721207,Public endpoint tasks
-1.1886629,0.71663505,Public endpoint tasks
-1.0436176,0.22499028,Public endpoint tasks
-0.5809755,0.51566976,Public endpoint tasks
-0.5900892,0.2320241,Public endpoint tasks
-0.65926427,-0.3691185,Public endpoint tasks
-0.4240476,-0.31557178,Public endpoint tasks
-0.9417901,0.9971186,Public endpoint tasks
-0.4799003,-0.41921008,Public endpoint tasks
-0.9066019,0.064403825,Public endpoint tasks
-0.32307824,-0.53219885,Public endpoint tasks
-0.35079792,-0.15452546,Public endpoint tasks
-0.55172116,-0.20836276,Public endpoint tasks
-0.6246985,0.042240992,Public endpoint tasks
-0.63481855,0.32194346,Public endpoint tasks
0.08820647,-0.53746784,Public endpoint tasks
-0.8350678,0.439655,Public endpoint tasks
-0.94516003,-0.37298322,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
-0.83642423,-0.1380647,Public endpoint tasks
-0.7537571,1.1946559,Public endpoint tasks
-0.52452326,0.22888047,Public endpoint tasks
-0.5744071,-0.1374355,Public endpoint tasks
-0.79546213,-0.21668945,Public endpoint tasks
2.4725792,0.116152585,Public endpoint tasks
-0.26053756,0.1289428,Public endpoint tasks
-0.52256286,-0.17341398,Public endpoint tasks
-0.7076397,-0.41523618,Public endpoint tasks
-0.7027068,-0.35307342,Public endpoint tasks
-0.64807343,-0.054189213,Public endpoint tasks
0.4660549,-0.5491049,Public endpoint tasks
-0.6485934,-0.3771051,Public endpoint tasks
-0.12436843,-0.6726848,Public endpoint tasks
-0.7702713,0.32205135,Public endpoint tasks
-0.44412577,-0.18620226,Public endpoint tasks
-0.5153662,0.35637766,Public endpoint tasks
0.030745447,-0.6787167,Public endpoint tasks
-1.0834906,0.18056343,Public endpoint tasks
0.030872881,0.029737128,Public endpoint tasks
-1.0784969,0.15771529,Public endpoint tasks
-0.5466391,0.5175077,Public endpoint tasks
0.56888103,-0.13189141,Public endpoint tasks
-0.684818,-0.09412974,Public endpoint tasks
-0.09940866,1.1775059,Public endpoint tasks
-0.5560536,-0.06431272,Public endpoint tasks
-0.03524843,-0.42305803,Public endpoint tasks
-0.5204152,0.0062568877,Public endpoint tasks
-0.37485793,-0.5737285,Public endpoint tasks
-0.668844,-0.2600657,Public endpoint tasks
-1.1910394,0.26205322,Public endpoint tasks
-0.3206115,-0.2641834,Public endpoint tasks
-0.29862615,1.061073,Public endpoint tasks
-0.06053552,-0.12574016,Public endpoint tasks
-0.1670698,-0.52398497,Public endpoint tasks
0.120530635,-0.29944226,Public endpoint tasks
-0.6515614,0.7368435,Public endpoint tasks
-0.5038214,-0.25853738,Public endpoint tasks
-0.339653,-0.44136825,Public endpoint tasks
-0.8286849,0.08107519,Public endpoint tasks
-0.5931611,-0.4028608,Public endpoint tasks
-0.60145295,0.18712078,Public endpoint tasks
-0.5134158,0.05582822,Public endpoint tasks
-0.7390404,-0.31694952,Public endpoint tasks
-0.7902487,0.1578474,Public endpoint tasks
0.4465163,-0.7380665,Public endpoint tasks
-0.7086351,0.6157476,Public endpoint tasks
-0.48035356,-0.20817399,Public endpoint tasks
-0.6843439,0.073808245,Public endpoint tasks
-0.5367248,0.39435992,Public endpoint tasks
-1.1351547,0.5823183,Public endpoint tasks
-1.0664794,0.5466633,Public endpoint tasks
-0.96897554,0.056573622,Public endpoint tasks
-0.091945946,-0.5461831,Public endpoint tasks
-0.14595479,-0.6559833,Public endpoint tasks
-0.15731256,-0.29550928,Public endpoint tasks
-1.1151092,0.56874716,Public endpoint tasks
0.020191908,0.07462027,Public endpoint tasks
-0.028173655,-0.50199336,Public endpoint tasks
-0.3566755,1.202338,Public endpoint tasks
-0.010163993,-0.36805755,Public endpoint tasks
1.6570051,3.7993128,Public endpoint tasks
-0.6720946,-0.5485301,Public endpoint tasks
-0.41882908,-0.29987758,Public endpoint tasks
0.03268957,-0.7297009,Public endpoint tasks
-1.2075375,0.40714708,Public endpoint tasks
-0.70557797,-0.020031985,Public endpoint tasks
0.2743105,0.006410906,Public endpoint tasks
-0.84163237,-0.15544984,Public endpoint tasks
-1.156065,0.6377615,Public endpoint tasks
-1.2607222,0.6181456,Public endpoint tasks
0.6918012,1.8697665,Public endpoint tasks
-1.4410052,-0.03805971,Public endpoint tasks
-1.1801538,-0.26107678,Public endpoint tasks
0.22646388,-1.0100273,Public endpoint tasks
-0.9568341,-0.57517225,Public endpoint tasks
0.0063769817,-0.702516,Public endpoint tasks
-0.30603307,-0.24754953,Public endpoint tasks
-0.3655577,-0.11162157,Public endpoint tasks
-0.6748264,-0.11500221,Public endpoint tasks
-0.7032577,-0.43482447,Public endpoint tasks
-0.58305776,-0.0019664504,Public endpoint tasks
0.4963093,0.025500374,Public endpoint tasks
-0.5395396,-0.6836337,Public endpoint tasks
-0.9305812,-0.6274225,Public endpoint tasks
-0.83316493,0.026730733,Public endpoint tasks
-0.9909872,-0.4165102,Public endpoint tasks
-0.79232836,-0.07357624,Public endpoint tasks
-0.03305933,-0.24806553,Public endpoint tasks
-1.3145558,0.47424972,Public endpoint tasks
-1.1817929,0.07664217,Public endpoint tasks
-0.6695167,-0.19707716,Public endpoint tasks
0.2726147,-0.95596474,Public endpoint tasks
-0.7612957,-0.06380078,Public endpoint tasks
-0.5621443,-0.46111602,Public endpoint tasks
-0.11361796,-0.6455893,Public endpoint tasks
4.889527,-3.1666853,Public endpoint tasks
-1.0402911,0.3547909,Public endpoint tasks
-0.3192429,-0.076793216,Public endpoint tasks
-1.3625154,0.539415,Public endpoint tasks
-0.5755066,-0.5278149,Public endpoint tasks
-0.4971299,0.011249801,Public endpoint tasks
-0.19755812,-0.07068737,Public endpoint tasks
-0.36796385,-0.21629934,Public endpoint tasks
-0.88225317,0.25652394,Public endpoint tasks
1.2857952,-0.791656,Public endpoint tasks
-0.6580478,-0.43800756,Public endpoint tasks
1.3739326,-0.55903983,Public endpoint tasks
0.10054922,-0.50805694,Public endpoint tasks
-0.43398488,-0.095618926,Public endpoint tasks
-0.26396903,0.054907836,Public endpoint tasks
-0.48707002,-0.21583313,Public endpoint tasks
-0.80147207,0.89940697,Public endpoint tasks
-0.84452236,0.02340305,Public endpoint tasks
0.13140187,-1.4967071,Public endpoint tasks
-1.3424846,-0.31017756,Public endpoint tasks
-1.1961164,-0.22825202,Public endpoint tasks
2.3954082,-0.8365203,Public endpoint tasks
1.4370964,-0.6535739,Public endpoint tasks
-0.5955472,-0.15701002,Public endpoint tasks
-0.818527,0.096101925,Public endpoint tasks
-0.053598672,-0.39714372,Public endpoint tasks
-0.6465852,0.28168216,Public endpoint tasks
-1.2065179,0.07281788,Public endpoint tasks
-0.63418174,-0.23525108,Public endpoint tasks
-0.4778074,-0.3982842,Public endpoint tasks
-1.0590843,0.21004118,Public endpoint tasks
-1.1388719,0.0047598425,Public endpoint tasks
-0.7562934,0.03574159,Public endpoint tasks
-0.6195214,0.0678924,Public endpoint tasks
-1.379402,0.56447953,Public endpoint tasks
-0.35075027,0.1981599,Public endpoint tasks
-0.57474715,-0.5053564,Public endpoint tasks
-1.0312786,-0.3730718,Public endpoint tasks
0.8234869,-0.0046649687,Public endpoint tasks
0.24798796,-0.2869406,Public endpoint tasks
-0.32313073,0.94537014,Public endpoint tasks
-0.53774154,0.086742036,Public endpoint tasks
-0.46668488,-0.22920363,Public endpoint tasks
-0.42834312,0.12200786,Public endpoint tasks
0.47698686,-0.06220021,Public endpoint tasks
-0.5960707,-0.11205951,Public endpoint tasks
-0.5944158,-0.44422704,Public endpoint tasks
-0.21820559,-0.6158984,Public endpoint tasks
0.4232467,-0.36166963,Public endpoint tasks
-0.20484832,-0.18651398,Public endpoint tasks
-0.7949958,-0.2071238,Public endpoint tasks
-0.082173795,-0.16982156,Public endpoint tasks
0.11044723,-0.5959494,Public endpoint tasks
-0.6508793,-0.16532682,Public endpoint tasks
-0.33636236,-0.08898695,Public endpoint tasks
-0.19250602,-0.78162265,Public endpoint tasks
-0.26367462,-0.56905264,Public endpoint tasks
-0.7576035,-0.12063953,Public endpoint tasks
0.14945713,-0.14637096,Public endpoint tasks
0.07913762,-0.4103825,Public endpoint tasks
-0.8231807,-0.08160905,Public endpoint tasks
-0.75705093,0.08886522,Public endpoint tasks
-0.1688797,-0.54118204,Public endpoint tasks
-0.26521984,-0.5431757,Public endpoint tasks
-0.07605624,-0.6162966,Public endpoint tasks
-0.58350384,-0.24350944,Public endpoint tasks
-0.5109007,-0.36490062,Public endpoint tasks
-0.42368343,-0.15707581,Public endpoint tasks
-1.0958184,0.40825108,Public endpoint tasks
0.55180454,-0.54799217,Public endpoint tasks
-0.36795714,-0.7727863,Public endpoint tasks
0.50783277,1.1362674,Public endpoint tasks
-0.48958716,-0.35640776,Public endpoint tasks
0.67023885,-0.48797497,Public endpoint tasks
-1.250961,0.15626675,Public endpoint tasks
-0.9998739,-0.11282848,Public endpoint tasks
-0.23782226,-0.45884556,Public endpoint tasks
-0.6398033,-0.1200363,Public endpoint tasks
-0.7110665,0.005106678,Public endpoint tasks
-0.93619883,0.34670478,Public endpoint tasks
-0.51601887,-0.36675727,Public endpoint tasks
0.36640093,-0.27971682,Public endpoint tasks
-0.41137323,-0.4628706,Public endpoint tasks
0.10796133,-1.1341095,Public endpoint tasks
-0.06449863,-0.508147,Public endpoint tasks
-0.97320473,0.38604814,Public endpoint tasks
-0.22817858,-0.15181091,Public endpoint tasks
-0.25044912,0.19776024,Public endpoint tasks
-0.71512556,-0.52574325,Public endpoint tasks
-0.46972167,0.5824454,Public endpoint tasks
-0.28051344,-0.49813887,Public endpoint tasks
-0.3952036,-0.1429364,Public endpoint tasks
0.36345962,-0.5798038,Public endpoint tasks
-0.46296,-0.35376856,Public endpoint tasks
-0.5780808,-0.02851274,Public endpoint tasks
-1.1928996,0.49786592,Public endpoint tasks
-0.5755801,-0.07823881,Public endpoint tasks
-0.37852722,-0.23784097,Public endpoint tasks
-1.3659534,0.26256648,Public endpoint tasks
-0.83208406,-0.4695348,Public endpoint tasks
-0.16224061,-0.42256215,Public endpoint tasks
-0.6069388,-0.49608046,Public endpoint tasks
-0.5899111,-0.28200856,Public endpoint tasks
-0.334767,-0.26373363,Public endpoint tasks
-1.1782074,0.33689836,Public endpoint tasks
-0.86227435,-0.23347668,Public endpoint tasks
1.1770363,2.1082253,Public endpoint tasks
-0.037029833,-0.43115413,Public endpoint tasks
-1.0642254,0.6241062,Public endpoint tasks
-0.43598974,-0.5631216,Public endpoint tasks
-0.74505913,0.23062405,Public endpoint tasks
-0.35513666,-0.41279334,Public endpoint tasks
-0.709847,0.44292647,Public endpoint tasks
-0.018035382,-0.37313986,Public endpoint tasks
-0.7092871,-0.4124447,Public endpoint tasks
0.20461205,0.011346037,Public endpoint tasks
-0.020226926,-0.15554625,Public endpoint tasks
-0.01095593,-0.36738312,Public endpoint tasks
0.13667843,-0.8504166,Public endpoint tasks
-0.7585225,-0.17211328,Public endpoint tasks
0.255838,0.22336343,Public endpoint tasks
-0.76992136,-0.4644271,Public endpoint tasks
0.035916388,-0.25033176,Public endpoint tasks
-1.2428682,-1.9039712,Public endpoint tasks
-0.6041858,-0.26225573,Public endpoint tasks
-0.6650699,-0.30776706,Public endpoint tasks
-0.3791579,-0.27575427,Public endpoint tasks
0.05831203,-0.11592524,Public endpoint tasks
-0.410384,0.45733163,Public endpoint tasks
-0.28741115,1.3761245,Public endpoint tasks
0.25791165,-0.44189456,Public endpoint tasks
-0.5939288,-0.28006166,Public endpoint tasks
-0.8393815,-0.5807862,Public endpoint tasks
0.9611584,-0.853275,Public endpoint tasks
-1.3708553,-0.3698275,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
-0.47602522,-0.18562141,Public endpoint tasks
0.26295307,0.11011757,Public endpoint tasks
-0.87020123,-0.23915507,Public endpoint tasks
-0.40613496,-0.19583368,Public endpoint tasks
-0.8642303,-0.5629966,Public endpoint tasks
-0.19299164,-0.54747605,Public endpoint tasks
-0.6694968,-0.50109047,Public endpoint tasks
-0.29051754,0.09611705,Public endpoint tasks
-0.32177716,-0.6377567,Public endpoint tasks
-0.21799746,-0.49635705,Public endpoint tasks
-0.6914817,0.038417652,Public endpoint tasks
-1.1151037,-0.44698426,Public endpoint tasks
-0.40282702,-0.5541844,Public endpoint tasks
0.14220223,-0.6250244,Public endpoint tasks
-0.9737948,0.408574,Public endpoint tasks
-0.08227754,-0.17791086,Public endpoint tasks
-0.6621337,-0.64229935,Public endpoint tasks
2.0024657,-1.7948086,Public endpoint tasks
-1.1942585,-0.35845435,Public endpoint tasks
-0.8187677,-0.5497346,Public endpoint tasks
0.04158476,0.0427059,Public endpoint tasks
-0.47242007,-0.32341254,Public endpoint tasks
0.27948913,-0.37286112,Public endpoint tasks
-0.64686716,-0.40097153,Public endpoint tasks
0.19946232,-0.4406169,Public endpoint tasks
-0.4532953,-0.44755387,Public endpoint tasks
-0.87930024,0.27475536,Public endpoint tasks
-0.6351906,-0.15774104,Public endpoint tasks
-0.651879,0.56319976,Public endpoint tasks
-0.44147652,-0.23876598,Public endpoint tasks
-0.25417838,-0.8465861,Public endpoint tasks
0.06962183,-0.7064262,Public endpoint tasks
-0.48879698,-0.35649848,Public endpoint tasks
-0.27275532,-0.5494393,Public endpoint tasks
-0.50729066,-0.03389033,Public endpoint tasks
-0.40613058,-0.230849,Public endpoint tasks
0.43805936,-0.22025752,Public endpoint tasks
-0.08061761,-0.4426139,Public endpoint tasks
-0.40010837,-0.13152397,Public endpoint tasks
-0.51740825,-0.16425233,Public endpoint tasks
-0.17737482,-0.35625046,Public endpoint tasks
0.0065731406,-0.36198413,Public endpoint tasks
-1.3334519,-0.11289053,Public endpoint tasks
-0.9682144,0.4627883,Public endpoint tasks
-0.17957623,-0.056850277,Public endpoint tasks
-0.2673606,-0.32927552,Public endpoint tasks
-0.5814172,-0.52838814,Public endpoint tasks
0.26157835,-0.3318158,Public endpoint tasks
1.2382697,-0.26976004,Public endpoint tasks
1.3437668,-0.33103138,Public endpoint tasks
-0.88020754,-0.6878202,Public endpoint tasks
0.3179523,-0.32013276,Public endpoint tasks
0.044390857,-0.10760351,Public endpoint tasks
0.10807806,-0.11587513,Public endpoint tasks
-0.47119838,-0.62344605,Public endpoint tasks
-1.011938,0.19046827,Public endpoint tasks
-0.43887267,-0.48792225,Public endpoint tasks
0.61195886,-0.6748105,Public endpoint tasks
-0.36262593,-0.093031295,Public endpoint tasks
-1.1227783,-0.27940696,Public endpoint tasks
-0.8148707,-0.22507302,Public endpoint tasks
-0.22849078,-0.57094604,Public endpoint tasks
-0.4496953,-0.2743849,Public endpoint tasks
-0.5946486,-0.74081707,Public endpoint tasks
-0.14887965,-0.17713794,Public endpoint tasks
-0.51757133,0.3786177,Public endpoint tasks
-0.824113,-0.066603415,Public endpoint tasks
0.00035056472,-0.32937813,Public endpoint tasks
-1.0419241,-0.23002629,Public endpoint tasks
-0.858783,-0.42555192,Public endpoint tasks
0.6302482,-0.38393626,Public endpoint tasks
-0.51177865,-0.116937324,Public endpoint tasks
-1.0428905,-0.8483615,Public endpoint tasks
-0.9457041,-0.3907386,Public endpoint tasks
-0.351172,-0.42648447,Public endpoint tasks
-0.43618396,-0.26638675,Public endpoint tasks
0.33698228,-0.5766391,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
-0.8955003,-0.46100459,Public endpoint tasks
-0.33636776,0.16943908,Public endpoint tasks
-0.96368945,0.11255734,Public endpoint tasks
0.0023479462,-0.5344952,Public endpoint tasks
-1.3853556,0.39785367,Public endpoint tasks
-0.47254473,-0.74309546,Public endpoint tasks
-0.66104555,-0.19446932,Public endpoint tasks
-1.1024477,-0.49456778,Public endpoint tasks
-0.5189467,-0.30198628,Public endpoint tasks
0.19938412,-0.27114147,Public endpoint tasks
-0.87088084,0.16181643,Public endpoint tasks
-0.07832146,-0.13016337,Public endpoint tasks
2.0800138,-0.9985692,Public endpoint tasks
-0.80699927,-0.39610794,Public endpoint tasks
-0.44182825,-0.5395814,Public endpoint tasks
-0.6067141,-0.17417195,Public endpoint tasks
-1.115032,0.08153657,Public endpoint tasks
-0.51528203,0.040090524,Public endpoint tasks
-1.1545972,0.38786015,Public endpoint tasks
-0.791152,0.27928355,Public endpoint tasks
-1.1706054,-0.04166725,Public endpoint tasks
-0.4564497,0.61105365,Public endpoint tasks
-0.80878663,0.015766243,Public endpoint tasks
-0.5039476,-0.55475736,Public endpoint tasks
-0.43126798,-0.082435325,Public endpoint tasks
0.14588878,-0.23234165,Public endpoint tasks
-0.46758407,-0.349208,Public endpoint tasks
-0.14284664,-0.4802284,Public endpoint tasks
-0.86717725,0.6764477,Public endpoint tasks
-0.8664985,-0.24913111,Public endpoint tasks
-0.6688751,-0.22157097,Public endpoint tasks
-0.32361838,-0.356563,Public endpoint tasks
-1.0981137,0.30135933,Public endpoint tasks
-0.70717317,-0.21882395,Public endpoint tasks
-0.8302443,-0.22595613,Public endpoint tasks
-0.57394904,-0.19866116,Public endpoint tasks
1.4332671,-0.37339684,Public endpoint tasks
2.1307192,-1.8977929,Public endpoint tasks
-0.30325183,-0.18363057,Public endpoint tasks
-0.62314904,0.0028999578,Public endpoint tasks
-0.5542005,-0.63027537,Public endpoint tasks
-0.21819878,-0.48759615,Public endpoint tasks
-0.7751023,-0.29721302,Public endpoint tasks
-1.3116664,-0.46947625,Public endpoint tasks
-1.1519605,0.2967779,Public endpoint tasks
-0.765643,-0.620856,Public endpoint tasks
-0.3871957,-0.345716,Public endpoint tasks
-0.83347106,-0.3672953,Public endpoint tasks
-0.21992901,-0.2870009,Public endpoint tasks
-0.8830981,0.35028812,Public endpoint tasks
-1.1566616,-0.05678194,Public endpoint tasks
-0.87662446,0.67708665,Public endpoint tasks
-0.59652376,0.3341202,Public endpoint tasks
-0.0342122,-0.011883359,Public endpoint tasks
-0.50129485,-0.15168348,Public endpoint tasks
-0.6493505,0.10642576,Public endpoint tasks
0.6674024,-0.28343204,Public endpoint tasks
-0.71064675,0.062449947,Public endpoint tasks
-0.33781767,-0.49625352,Public endpoint tasks
-0.67544544,0.044023648,Public endpoint tasks
-0.922295,-0.24903001,Public endpoint tasks
-1.082633,0.04753115,Public endpoint tasks
0.006647527,-0.29270646,Public endpoint tasks
-0.76009035,0.3910973,Public endpoint tasks
-1.1000966,-0.501201,Public endpoint tasks
-0.13264163,0.12331842,Public endpoint tasks
-0.31767875,-0.2794195,Public endpoint tasks
-0.44638422,-0.4755268,Public endpoint tasks
-0.5596234,-0.123053834,Public endpoint tasks
-1.1595236,0.052596003,Public endpoint tasks
-1.0237346,0.32223132,Public endpoint tasks
-1.1837701,0.22108543,Public endpoint tasks
-0.8174323,-0.66941047,Public endpoint tasks
-0.32556418,0.09962861,Public endpoint tasks
-1.3167585,-0.025370276,Public endpoint tasks
-0.63267195,-0.23201513,Public endpoint tasks
-0.7575891,-0.29938704,Public endpoint tasks
-0.3574479,-0.19699132,Public endpoint tasks
-0.7424477,-0.6072508,Public endpoint tasks
0.36310962,-1.2889847,Public endpoint tasks
-0.6616514,-0.30155808,Public endpoint tasks
-0.36242127,-0.25592893,Public endpoint tasks
-0.5356302,-0.5091398,Public endpoint tasks
-0.14139311,-0.021285076,Public endpoint tasks
-0.8535528,-0.18658176,Public endpoint tasks
-1.3334519,-0.11289053,Public endpoint tasks
-0.7204406,-0.3036816,Public endpoint tasks
-0.36401308,-0.55740863,Public endpoint tasks
-0.09378186,-0.5645249,Public endpoint tasks
0.07134351,-0.46462876,Public endpoint tasks
-0.8383028,0.25248134,Public endpoint tasks
-0.7010783,-0.26805863,Public endpoint tasks
-0.84652114,-0.4009551,Public endpoint tasks
-0.55380666,0.41635323,Public endpoint tasks
-1.2607895,0.49549007,Public endpoint tasks
-0.33912823,-0.39725894,Public endpoint tasks
-0.5282779,-0.24650198,Public endpoint tasks
-0.33263043,-0.41228503,Public endpoint tasks
-0.86053294,-0.4322744,Public endpoint tasks
0.02123174,-0.09279296,Public endpoint tasks
1.4859192,-0.15912844,Public endpoint tasks
-0.14004245,-0.6353956,Public endpoint tasks
-0.90647304,-0.4055737,Public endpoint tasks
-0.8736809,-0.05903425,Public endpoint tasks
-1.5376568,0.3047715,Public endpoint tasks
-0.51696825,-0.58910346,Public endpoint tasks
0.2850329,-0.8070434,Public endpoint tasks
0.11991766,-0.59990734,Public endpoint tasks
-0.5223043,-0.39471942,Public endpoint tasks
-1.2832266,-0.3045911,Public endpoint tasks
-0.3034972,0.22268051,Public endpoint tasks
-0.26184157,-0.30663642,Public endpoint tasks
-0.30590832,-0.6527993,Public endpoint tasks
-0.26741245,-0.31896445,Public endpoint tasks
-0.38533774,-0.37214202,Public endpoint tasks
-0.3482496,-0.112951726,Public endpoint tasks
-0.40955698,-0.50156665,Public endpoint tasks
-0.101300985,-0.4425006,Public endpoint tasks
-0.33185536,-0.46152657,Public endpoint tasks
-0.18489626,-0.17690365,Public endpoint tasks
-1.300253,0.41715768,Public endpoint tasks
-0.9910443,0.032544784,Public endpoint tasks
-0.8617097,-0.61276996,Public endpoint tasks
-0.8707603,-0.15069628,Public endpoint tasks
-0.96498585,-0.105172455,Public endpoint tasks
-0.5493051,-0.22798848,Public endpoint tasks
-0.4761314,-0.576218,Public endpoint tasks
0.29207727,-0.51294714,Public endpoint tasks
-0.35687956,-0.46112815,Public endpoint tasks
-0.57071483,-0.11158556,Public endpoint tasks
-0.0086860955,-0.27301386,Public endpoint tasks
-1.571605,0.27997464,Public endpoint tasks
-0.27331465,-0.6730818,Public endpoint tasks
-0.08461571,-0.2598269,Public endpoint tasks
-0.16491659,-0.6660602,Public endpoint tasks
-0.51847637,-0.38695574,Public endpoint tasks
-0.7171321,0.15482053,Public endpoint tasks
-0.035211682,-0.22509195,Public endpoint tasks
0.0031749904,-0.8077661,Public endpoint tasks
-0.6981228,-0.5811758,Public endpoint tasks
-0.897648,0.2781306,Public endpoint tasks
-0.3327835,-0.2039447,Public endpoint tasks
-0.57380074,0.14207438,Public endpoint tasks
-1.2381109,-0.20201898,Public endpoint tasks
-0.18768328,-0.3993766,Public endpoint tasks
-0.36841598,0.2825803,Public endpoint tasks
0.21837702,-0.07783859,Public endpoint tasks
-0.5176809,-0.5503713,Public endpoint tasks
-0.7842092,-0.5647758,Public endpoint tasks
0.006950587,-0.12527625,Public endpoint tasks
-0.44508877,-0.21189596,Public endpoint tasks
0.36983696,-0.11390028,Public endpoint tasks
0.023581684,-0.5302154,Public endpoint tasks
-0.4939093,1.3592359,Public endpoint tasks
-0.53523743,-0.018855046,Public endpoint tasks
-0.5275392,-0.2801586,Public endpoint tasks
-0.33481953,0.03679496,Public endpoint tasks
-0.33209836,-0.14736535,Public endpoint tasks
-0.6719048,-0.25091574,Public endpoint tasks
-1.0276322,-0.20539267,Public endpoint tasks
0.20935622,0.85791314,Public endpoint tasks
-0.22202747,-0.36293268,Public endpoint tasks
-0.58580345,-0.42933714,Public endpoint tasks
-0.33521336,-0.7871284,Public endpoint tasks
-0.83428144,-0.26966435,Public endpoint tasks
-0.32266018,3.6114827e-05,Public endpoint tasks
-0.8015136,-0.2635494,Public endpoint tasks
-0.45981175,-0.65795153,Public endpoint tasks
-0.60007524,-0.26461926,Public endpoint tasks
-0.835889,0.13033134,Public endpoint tasks
-1.0534265,-0.15994157,Public endpoint tasks
-0.4692524,-0.17407301,Public endpoint tasks
-1.2863158,0.40646395,Public endpoint tasks
0.5485219,-0.43228748,Public endpoint tasks
-1.6411804,-0.055985317,Public endpoint tasks
-0.5147222,-0.45958328,Public endpoint tasks
-0.3593852,-0.361412,Public endpoint tasks
-0.48609635,-0.1923235,Public endpoint tasks
0.052662313,-0.57682455,Public endpoint tasks
-0.37308124,-0.5798588,Public endpoint tasks
-1.4118131,-0.23967318,Public endpoint tasks
-0.11384463,-0.08630717,Public endpoint tasks
-0.3816006,-0.62617743,Public endpoint tasks
0.11264461,0.27912098,Public endpoint tasks
-1.3801163,-0.13973427,Public endpoint tasks
0.4698104,0.07403383,Public endpoint tasks
-0.8112625,0.081657745,Public endpoint tasks
0.011114448,-0.2217057,Public endpoint tasks
0.38847992,-0.63125414,Public endpoint tasks
-1.6335214,0.16128787,Public endpoint tasks
-0.54579985,-0.11485542,Public endpoint tasks
-0.9316468,-0.30004275,Public endpoint tasks
-0.294185,-0.44138125,Public endpoint tasks
0.01762712,-0.08293741,Public endpoint tasks
-0.5953103,-0.079185925,Public endpoint tasks
-0.39846012,-0.3863477,Public endpoint tasks
-0.056457907,-0.4682624,Public endpoint tasks
0.2237319,0.006736232,Public endpoint tasks
-0.49653882,-0.03977061,Public endpoint tasks
-0.19237994,-0.39729014,Public endpoint tasks
0.6972723,-1.4851518,Public endpoint tasks
1.525298,-0.038317733,Public endpoint tasks
-0.51127785,0.32484782,Public endpoint tasks
-0.108211905,-0.8477642,Public endpoint tasks
-0.64326745,-0.28563732,Public endpoint tasks
-0.42834884,-0.036783826,Public endpoint tasks
-0.18681213,-0.62860394,Public endpoint tasks
-0.036393374,-0.8774844,Public endpoint tasks
-0.61171335,0.08992751,Public endpoint tasks
-0.19683963,-0.025109524,Public endpoint tasks
0.28045902,-0.021903224,Public endpoint tasks
-0.33365422,-0.4319239,Public endpoint tasks
-0.8148707,-0.22507302,Public endpoint tasks
-0.5303963,-0.27261055,Public endpoint tasks
-0.4732508,-0.4951173,Public endpoint tasks
-0.42137796,-0.3845046,Public endpoint tasks
0.05679187,-0.5451143,Public endpoint tasks
0.3606901,0.99892926,Public endpoint tasks
-0.5078589,-0.085083716,Public endpoint tasks
-0.62139374,0.04309711,Public endpoint tasks
-0.044172764,-0.36322525,Public endpoint tasks
-0.22185153,0.12569696,Public endpoint tasks
-0.9574872,-0.47096616,Public endpoint tasks
0.21525231,-0.38774025,Public endpoint tasks
-0.75901586,0.026628112,Public endpoint tasks
0.06476033,0.08656757,Public endpoint tasks
-1.3067607,0.03201411,Public endpoint tasks
-0.45972115,0.056477897,Public endpoint tasks
-0.59321237,-0.643876,Public endpoint tasks
-0.5965092,-0.33990276,Public endpoint tasks
-0.72331023,0.39228496,Public endpoint tasks
-0.54457986,-0.05698072,Public endpoint tasks
-0.80163026,0.15975425,Public endpoint tasks
0.43761614,-0.20345294,Public endpoint tasks
-0.7067347,-0.3596236,Public endpoint tasks
-1.0338715,-0.38875166,Public endpoint tasks
-0.7756924,0.11178784,Public endpoint tasks
1.9116898,-1.7022022,Public endpoint tasks
-0.3702313,0.27895525,Public endpoint tasks
-0.1892141,0.3827447,Public endpoint tasks
-1.0363543,-0.077338584,Public endpoint tasks
-0.9052433,-0.39174342,Public endpoint tasks
-1.306018,0.20712416,Public endpoint tasks
-0.66675234,-0.36219254,Public endpoint tasks
-0.8214709,-0.5521724,Public endpoint tasks
-0.032556504,0.0038239006,Public endpoint tasks
-0.19924943,-0.74825704,Public endpoint tasks
-0.6457647,0.09181877,Public endpoint tasks
0.01202625,0.13697642,Public endpoint tasks
-0.64594436,-0.38293743,Public endpoint tasks
-0.20738882,-0.27164564,Public endpoint tasks
-0.44293067,-0.77836794,Public endpoint tasks
0.06250611,-0.68724364,Public endpoint tasks
-0.5206404,-0.51621217,Public endpoint tasks
-0.8792473,-0.049415227,Public endpoint tasks
0.08375132,-0.3889088,Public endpoint tasks
-0.5121427,-0.19041738,Public endpoint tasks
-0.8993726,-0.2807973,Public endpoint tasks
0.19307342,-0.46194544,Public endpoint tasks
-0.3223905,-0.13497177,Public endpoint tasks
-0.9805218,0.5288305,Public endpoint tasks
-1.1430509,0.165672,Public endpoint tasks
-0.38244727,-0.24039488,Public endpoint tasks
-0.4644578,-0.21233492,Public endpoint tasks
-0.70940036,0.14922023,Public endpoint tasks
0.022423595,0.12555344,Public endpoint tasks
-0.7947544,-0.034132827,Public endpoint tasks
-0.48797834,0.23444745,Public endpoint tasks
0.15501389,-0.5002701,Public endpoint tasks
-0.38286406,-0.4006054,Public endpoint tasks
-0.84215015,0.2768773,Public endpoint tasks
-0.7185465,0.41000354,Public endpoint tasks
-0.69384795,-0.32962266,Public endpoint tasks
-1.3722886,-0.10550779,Public endpoint tasks
-1.0764573,0.29859826,Public endpoint tasks
-0.16838448,0.073169805,Public endpoint tasks
-0.3951448,-0.44458464,Public endpoint tasks
-0.48564756,-0.5632109,Public endpoint tasks
-0.7106105,0.5327971,Public endpoint tasks
0.14391556,-0.3883296,Public endpoint tasks
0.43574217,-0.1126367,Public endpoint tasks
-1.3198549,0.2973587,Public endpoint tasks
-0.34208915,-0.30019608,Public endpoint tasks
-0.606934,-0.11424913,Public endpoint tasks
-0.6070466,-0.4184416,Public endpoint tasks
-0.43618983,-0.19518037,Public endpoint tasks
-0.212374,-0.09258574,Public endpoint tasks
-1.2643778,-0.49902442,Public endpoint tasks
0.4518474,-0.43539655,Public endpoint tasks
-0.58362985,-0.6579429,Public endpoint tasks
-0.19777799,-0.27394682,Public endpoint tasks
-0.34579623,0.022712654,Public endpoint tasks
-0.23580793,-0.61599725,Public endpoint tasks
-0.18945384,-0.11004965,Public endpoint tasks
-0.56162775,-0.68166524,Public endpoint tasks
-0.71144336,-0.24210757,Public endpoint tasks
-0.7113728,-0.10934744,Public endpoint tasks
-0.913031,0.18635716,Public endpoint tasks
-0.31428832,-0.32822844,Public endpoint tasks
-0.30087423,-0.40398124,Public endpoint tasks
-0.52432925,0.26070347,Public endpoint tasks
-1.3178042,-0.2670405,Public endpoint tasks
-0.6314832,-0.043874927,Public endpoint tasks
-0.8761183,0.05857087,Public endpoint tasks
-1.1747844,0.11924498,Public endpoint tasks
1.5721335,-0.5534694,Public endpoint tasks
-0.538604,0.11595394,Public endpoint tasks
-0.42052305,-0.019586403,Public endpoint tasks
0.047865003,-0.026205372,Public endpoint tasks
-0.18054691,-0.17716831,Public endpoint tasks
-0.042465627,-0.44411248,Public endpoint tasks
-0.48659375,0.17607963,Public endpoint tasks
-0.25856096,-0.56267285,Public endpoint tasks
-0.04744914,-0.24855134,Public endpoint tasks
0.13655415,-0.66113335,Public endpoint tasks
0.25108442,-0.1860105,Public endpoint tasks
0.72222805,2.968878,Public endpoint tasks
-0.51338553,-0.27747917,Public endpoint tasks
-0.34508544,0.16287804,Public endpoint tasks
-0.9063114,-0.18336551,Public endpoint tasks
-0.35034412,-0.67733884,Public endpoint tasks
-0.16703255,-0.52009934,Public endpoint tasks
-0.8072078,0.5176938,Public endpoint tasks
-0.22885597,0.29939815,Public endpoint tasks
-0.46848676,-0.120621406,Public endpoint tasks
0.46001992,-0.23970878,Public endpoint tasks
-0.42237025,1.2217585,Public endpoint tasks
-0.3582989,-0.4661681,Public endpoint tasks
-0.110244095,0.29487243,Public endpoint tasks
-0.9829986,-0.37917787,Public endpoint tasks
0.9400073,-0.7715388,Public endpoint tasks
-0.24783798,-0.11680333,Public endpoint tasks
-0.14709073,-0.39966798,Public endpoint tasks
0.6613703,-0.60060173,Public endpoint tasks
-0.013197035,-0.77730316,Public endpoint tasks
-1.0179603,0.5221916,Public endpoint tasks
-1.269985,-0.020036306,Public endpoint tasks
-1.4116762,-0.18444282,Public endpoint tasks
-0.664398,-0.04843022,Public endpoint tasks
0.27820113,-0.29552943,Public endpoint tasks
-0.28798795,0.025950326,Public endpoint tasks
-0.4926439,-0.32162827,Public endpoint tasks
0.051084638,-0.14390017,Public endpoint tasks
-0.6453186,-0.31836224,Public endpoint tasks
-0.43354523,-0.21283947,Public endpoint tasks
-0.9918057,-0.48210526,Public endpoint tasks
-0.34172317,-0.13748999,Public endpoint tasks
-0.82277936,-0.6211017,Public endpoint tasks
-0.6649709,0.48435068,Public endpoint tasks
-0.280804,-0.33120543,Public endpoint tasks
0.06949392,-0.5459377,Public endpoint tasks
-0.34459233,-0.38485038,Public endpoint tasks
0.4823908,-0.10577922,Public endpoint tasks
0.13948968,-0.8228771,Public endpoint tasks
-1.269985,-0.020036306,Public endpoint tasks
-1.1562561,0.12863624,Public endpoint tasks
-1.0586295,0.0658524,Public endpoint tasks
0.12932882,-0.123261645,Public endpoint tasks
-0.4502238,-0.2741248,Public endpoint tasks
0.5808946,-1.2476629,Public endpoint tasks
-0.09326464,-0.2620597,Public endpoint tasks
-0.51814187,-0.023771442,Public endpoint tasks
-0.09159866,-0.27765334,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
-0.23063599,0.021805761,Public endpoint tasks
-0.061334074,-0.630701,Public endpoint tasks
-0.76238453,0.030997219,Public endpoint tasks
0.14504567,-0.043382585,Public endpoint tasks
-0.46614277,-0.098468125,Public endpoint tasks
-0.66847515,-0.26744726,Public endpoint tasks
-0.27536878,0.7007421,Public endpoint tasks
-0.57616293,-0.23391521,Public endpoint tasks
0.40717182,-1.1017289,Public endpoint tasks
-0.97983027,-0.111288935,Public endpoint tasks
-0.40849468,-0.809,Public endpoint tasks
-0.1302057,-0.11556466,Public endpoint tasks
-0.76432735,0.12108357,Public endpoint tasks
-0.33741605,-0.37968943,Public endpoint tasks
-0.93071806,0.1306517,Public endpoint tasks
-0.14109609,-0.30404907,Public endpoint tasks
-0.75949645,-0.0037617125,Public endpoint tasks
-0.30036148,-0.56338257,Public endpoint tasks
-0.22585346,-0.09583159,Public endpoint tasks
-0.27092773,-0.36904794,Public endpoint tasks
-0.54201895,-0.40173507,Public endpoint tasks
-0.585865,-0.7874887,Public endpoint tasks
-0.27345604,0.1513482,Public endpoint tasks
-0.9110477,-0.10763461,Public endpoint tasks
-0.8601397,-0.5236221,Public endpoint tasks
-1.0311959,-0.0850784,Public endpoint tasks
-0.57734644,0.11912002,Public endpoint tasks
-0.73009354,0.3858832,Public endpoint tasks
0.17895809,-0.3575392,Public endpoint tasks
-0.27910855,-0.43927297,Public endpoint tasks
0.022862047,-0.38594556,Public endpoint tasks
-0.31652147,-0.3948971,Public endpoint tasks
-0.5803106,0.29826468,Public endpoint tasks
-0.7290392,-0.03130149,Public endpoint tasks
-0.7230727,0.075862125,Public endpoint tasks
0.4718466,-0.82233834,Public endpoint tasks
-0.36491296,-0.4782353,Public endpoint tasks
1.5092677,-0.5096403,Public endpoint tasks
-0.14694709,0.35369465,Public endpoint tasks
-0.30744678,-0.48271793,Public endpoint tasks
-0.15898369,0.10337919,Public endpoint tasks
-1.0975085,0.24025846,Public endpoint tasks
-1.342076,-0.23556499,Public endpoint tasks
-0.4864699,0.10130648,Public endpoint tasks
-1.090853,-0.039028343,Public endpoint tasks
-0.27869034,-0.7449,Public endpoint tasks
-0.5884719,-0.065825105,Public endpoint tasks
-0.4606016,-0.5685884,Public endpoint tasks
-0.2927893,0.10008685,Public endpoint tasks
-0.37819663,-0.16391337,Public endpoint tasks
-0.6910634,-0.31002864,Public endpoint tasks
-0.3120369,-0.5651432,Public endpoint tasks
-0.8695185,-0.35974148,Public endpoint tasks
-1.0142248,-0.15559192,Public endpoint tasks
-0.38264847,-0.61405826,Public endpoint tasks
-0.9417623,0.18893228,Public endpoint tasks
-0.3881305,0.17618403,Public endpoint tasks
-0.42466024,-0.16752453,Public endpoint tasks
2.399557,-1.5923294,Public endpoint tasks
-0.20162134,-0.41558623,Public endpoint tasks
-0.2036727,-0.55031496,Public endpoint tasks
1.1932563,2.135057,Public endpoint tasks
-1.4778783,0.026366489,Public endpoint tasks
-0.0027239323,-0.29116085,Public endpoint tasks
-0.40039623,-0.4096531,Public endpoint tasks
-0.074894756,-0.5321543,Public endpoint tasks
0.068549484,-0.5470531,Public endpoint tasks
-0.6491364,-0.45521235,Public endpoint tasks
-0.109920055,-0.26736853,Public endpoint tasks
-1.1125791,0.12102039,Public endpoint tasks
-0.9123609,0.77770203,Public endpoint tasks
-0.86798525,-0.261351,Public endpoint tasks
-0.8391678,-0.35202318,Public endpoint tasks
0.5225805,-0.14858316,Public endpoint tasks
-0.83607537,-0.22349043,Public endpoint tasks
0.006411284,-0.60746837,Public endpoint tasks
-0.58404374,-0.42372894,Public endpoint tasks
0.41453168,-0.5199492,Public endpoint tasks
0.0059770048,0.14970498,Public endpoint tasks
-0.8212894,0.40809894,Public endpoint tasks
0.3045405,-0.5641339,Public endpoint tasks
-1.3776749,0.33126202,Public endpoint tasks
-0.11509088,-0.90504473,Public endpoint tasks
-0.33110258,-0.06048414,Public endpoint tasks
0.17585537,-0.26172188,Public endpoint tasks
-1.0731449,0.4198403,Public endpoint tasks
-0.33256635,-0.6020081,Public endpoint tasks
2.6363714,-1.6872247,Public endpoint tasks
-1.3436464,0.12037496,Public endpoint tasks
-0.48721322,-0.25555915,Public endpoint tasks
-0.96460974,-0.035124484,Public endpoint tasks
-0.008144408,-0.24034384,Public endpoint tasks
-0.11194563,-0.56793654,Public endpoint tasks
-0.5729599,-0.05086054,Public endpoint tasks
-0.7558472,-0.067916654,Public endpoint tasks
-0.89105713,0.43985644,Public endpoint tasks
-0.4294123,-0.06900217,Public endpoint tasks
-1.2705172,0.20920585,Public endpoint tasks
-0.5088235,0.12687658,Public endpoint tasks
-0.72252965,-0.28385454,Public endpoint tasks
-0.5257399,-0.1610345,Public endpoint tasks
-1.4491239,0.6316687,Public endpoint tasks
-0.3039832,0.255232,Public endpoint tasks
1.1341137,0.38154757,Public endpoint tasks
-0.8620562,0.18742794,Public endpoint tasks
-0.2198404,-0.20790356,Public endpoint tasks
0.4168004,-0.57248086,Public endpoint tasks
-0.38900208,-0.2674953,Public endpoint tasks
-0.5977104,-0.34740165,Public endpoint tasks
-0.840211,-0.65739876,Public endpoint tasks
-0.4646308,-0.11995071,Public endpoint tasks
-0.38519317,-0.59424,Public endpoint tasks
-0.87625545,-0.1276747,Public endpoint tasks
-0.8103312,0.058191337,Public endpoint tasks
-0.344188,-0.5164214,Public endpoint tasks
3.3526347,-1.0214865,Public endpoint tasks
-0.4747113,-0.3980506,Public endpoint tasks
-1.0285265,0.4617409,Public endpoint tasks
-0.7969284,-0.5487638,Public endpoint tasks
-0.24650145,-0.55097646,Public endpoint tasks
-0.9639884,0.20560159,Public endpoint tasks
-0.6274873,-0.55953944,Public endpoint tasks
-1.3043842,0.22248045,Public endpoint tasks
-0.34762898,-0.29188597,Public endpoint tasks
-0.7749605,-0.5788878,Public endpoint tasks
-1.1416931,0.1296191,Public endpoint tasks
0.046506286,0.37617114,Public endpoint tasks
-0.72548914,0.12173791,Public endpoint tasks
-0.21638983,-0.82485884,Public endpoint tasks
-0.55602056,-0.4328233,Public endpoint tasks
-0.39261365,-0.40131262,Public endpoint tasks
-0.15587421,-0.049919605,Public endpoint tasks
1.2786113,0.041290805,Public endpoint tasks
-0.8336886,-0.5491757,Public endpoint tasks
-1.0459831,0.67282087,Public endpoint tasks
-0.375828,-0.6544494,Public endpoint tasks
-0.5497347,-0.523098,Public endpoint tasks
-0.8967153,0.5802097,Public endpoint tasks
-1.1066248,0.02342805,Public endpoint tasks
-0.3975916,-0.47152516,Public endpoint tasks
-1.064649,0.20224984,Public endpoint tasks
-0.7155707,-0.16014136,Public endpoint tasks
-0.59646976,-0.38007605,Public endpoint tasks
-1.1805472,0.09107559,Public endpoint tasks
-0.76699823,-0.7024201,Public endpoint tasks
1.250107,3.7543547,Public endpoint tasks
-0.5220747,0.0133984815,Public endpoint tasks
-0.69587135,-0.30417186,Public endpoint tasks
-0.06659794,-0.5374657,Public endpoint tasks
-0.9760854,-0.1526743,Public endpoint tasks
-0.29300115,-0.12620075,Public endpoint tasks
-0.41820616,-0.51861644,Public endpoint tasks
0.056384444,-0.5222304,Public endpoint tasks
-0.38223708,-0.5658867,Public endpoint tasks
-0.3385911,-0.108827084,Public endpoint tasks
-0.6479881,-0.3291617,Public endpoint tasks
-1.0158437,0.79383564,Public endpoint tasks
-1.1867572,-0.16963951,Public endpoint tasks
-0.32873952,-0.7713485,Public endpoint tasks
-0.53410685,-0.39799926,Public endpoint tasks
-0.6593245,-0.051483065,Public endpoint tasks
0.41229704,-0.56742114,Public endpoint tasks
-0.8850075,-0.17384565,Public endpoint tasks
0.25826308,-0.25604838,Public endpoint tasks
-0.64469594,0.09283434,Public endpoint tasks
0.23455057,0.026930345,Public endpoint tasks
-0.8191957,-0.22641276,Public endpoint tasks
-0.96920156,-0.32164198,Public endpoint tasks
0.09087071,-0.46368322,Public endpoint tasks
-0.9225317,0.09510681,Public endpoint tasks
0.19297436,-0.23708388,Public endpoint tasks
-0.7096319,-0.19114956,Public endpoint tasks
-0.8504795,-0.20476322,Public endpoint tasks
-0.4936445,0.28653923,Public endpoint tasks
0.4103767,-0.5154052,Public endpoint tasks
-0.45004624,-0.00096952356,Public endpoint tasks
-0.14776137,-0.2949584,Public endpoint tasks
-0.61040264,0.006583767,Public endpoint tasks
-0.75876737,-0.66172105,Public endpoint tasks
0.16385183,-0.2940753,Public endpoint tasks
-1.2258558,-0.026070245,Public endpoint tasks
-0.5455289,-0.015422862,Public endpoint tasks
-0.7165568,-0.09784938,Public endpoint tasks
-0.5142041,-0.44127643,Public endpoint tasks
-0.5228209,-0.08466452,Public endpoint tasks
-1.0300819,0.31955844,Public endpoint tasks
-0.48332265,-0.2024702,Public endpoint tasks
-1.2831757,-0.06458103,Public endpoint tasks
-0.15446444,-0.458927,Public endpoint tasks
-1.0590657,0.5955562,Public endpoint tasks
-0.42036757,-0.3144538,Public endpoint tasks
-0.92800176,-0.035675135,Public endpoint tasks
-0.7490373,0.35295773,Public endpoint tasks
-1.1388719,0.0047598425,Public endpoint tasks
-0.52517927,-0.35609147,Public endpoint tasks
-0.54402375,-0.17201154,Public endpoint tasks
-0.6773337,0.67159593,Public endpoint tasks
-1.0301309,0.18238388,Public endpoint tasks
-0.8745465,0.11300579,Public endpoint tasks
2.6366963,-0.703712,Public endpoint tasks
-1.5209329,0.4882791,Public endpoint tasks
-0.6529865,-0.48386762,Public endpoint tasks
-0.19346866,-0.50679713,Public endpoint tasks
-0.03739196,1.7533805,Public endpoint tasks
-0.51843095,-0.09092452,Public endpoint tasks
-0.5757724,-0.16115285,Public endpoint tasks
-0.5177107,-0.38895196,Public endpoint tasks
-0.526892,-0.6307686,Public endpoint tasks
-0.7586949,0.40895045,Public endpoint tasks
-0.4161705,0.6462973,Public endpoint tasks
-0.8250054,-0.22156845,Public endpoint tasks
0.012387514,-0.41818592,Public endpoint tasks
-0.40740475,-0.1986984,Public endpoint tasks
-0.54976463,0.08206692,Public endpoint tasks
-0.6345432,-0.31492862,Public endpoint tasks
-0.22503659,-0.13939893,Public endpoint tasks
-0.1183058,0.083318785,Public endpoint tasks
-0.572945,-0.22840881,Public endpoint tasks
-1.0621353,-0.8426902,Public endpoint tasks
-0.5355144,-0.22428724,Public endpoint tasks
-0.7017218,0.27224416,Public endpoint tasks
-0.38155612,-0.9827346,Public endpoint tasks
-0.76959825,-0.3932444,Public endpoint tasks
0.27265266,0.0812581,Public endpoint tasks
-0.8915664,-0.1021719,Public endpoint tasks
0.3620049,-0.13903274,Public endpoint tasks
-1.1375723,0.17321181,Public endpoint tasks
-0.12206215,-0.6043818,Public endpoint tasks
-1.560308,-0.46104228,Public endpoint tasks
-0.63033974,-0.18041874,Public endpoint tasks
-0.38980815,0.4764018,Public endpoint tasks
-1.0965718,0.16056785,Public endpoint tasks
-0.48533922,-0.9629474,Public endpoint tasks
-0.5223198,-0.392615,Public endpoint tasks
-0.4097928,-0.11324353,Public endpoint tasks
-0.76388323,-0.34798855,Public endpoint tasks
-0.6012015,-0.31397724,Public endpoint tasks
-0.5762579,0.068992995,Public endpoint tasks
-0.93711174,-0.20146643,Public endpoint tasks
-0.116779655,-0.6031469,Public endpoint tasks
-1.0438224,0.9065829,Public endpoint tasks
-0.64448094,-0.26824734,Public endpoint tasks
-0.36953965,0.010717632,Public endpoint tasks
-0.8040048,-0.0005613379,Public endpoint tasks
-0.6922933,-0.34652188,Public endpoint tasks
-0.13220955,0.12561898,Public endpoint tasks
-0.2044869,-0.5033429,Public endpoint tasks
-1.0035597,0.5599127,Public endpoint tasks
-0.25411445,-0.74270046,Public endpoint tasks
-0.76968896,0.45031315,Public endpoint tasks
-1.096616,-0.28330997,Public endpoint tasks
-0.06648484,-0.67979157,Public endpoint tasks
0.111279815,-0.24078742,Public endpoint tasks
-0.9497794,-0.36997223,Public endpoint tasks
-0.013155967,-0.5269079,Public endpoint tasks
-0.34927657,0.29765216,Public endpoint tasks
-0.1239959,-0.20223555,Public endpoint tasks
-0.25789395,-0.8559637,Public endpoint tasks
-0.54098886,-0.35484087,Public endpoint tasks
-0.6211746,-0.31346977,Public endpoint tasks
-0.39773694,-0.5303315,Public endpoint tasks
-0.45415872,-0.19059259,Public endpoint tasks
-1.2806987,0.1256745,Public endpoint tasks
-1.0280532,-0.21670079,Public endpoint tasks
-0.5886681,-0.2802081,Public endpoint tasks
0.40088257,-0.65683454,Public endpoint tasks
0.14416721,-0.24356145,Public endpoint tasks
-0.61410815,-0.10449519,Public endpoint tasks
-0.61972046,-0.21174403,Public endpoint tasks
-0.6428984,-0.3594021,Public endpoint tasks
-0.6005056,-0.5449507,Public endpoint tasks
-0.5972798,0.6496606,Public endpoint tasks
-0.36289558,0.21200702,Public endpoint tasks
-0.2794444,-0.3385383,Public endpoint tasks
-0.8918258,-0.13038874,Public endpoint tasks
-0.12765715,-0.123628385,Public endpoint tasks
0.4431779,-0.38508508,Public endpoint tasks
-0.44995636,0.30384886,Public endpoint tasks
-0.6362661,-0.16327769,Public endpoint tasks
-0.27837053,-0.19560239,Public endpoint tasks
-1.0015184,-0.7741464,Public endpoint tasks
-1.0552986,-0.022296514,Public endpoint tasks
-0.55404127,-0.36907205,Public endpoint tasks
-1.1052125,0.6405118,Public endpoint tasks
-1.1629133,-0.3213227,Public endpoint tasks
0.476742,-0.36756104,Public endpoint tasks
-0.96288157,-0.5726841,Public endpoint tasks
-0.46848518,-0.16996352,Public endpoint tasks
-0.36020264,-0.3312798,Public endpoint tasks
-0.27799994,-0.52637637,Public endpoint tasks
-0.39952073,0.0658655,Public endpoint tasks
0.121801645,0.028963016,Public endpoint tasks
-0.6379268,0.24142814,Public endpoint tasks
0.31278995,-0.39046723,Public endpoint tasks
-0.75368595,0.3890495,Public endpoint tasks
-1.2227225,-0.5683886,Public endpoint tasks
-0.59849465,-0.41014302,Public endpoint tasks
-1.0641077,0.7081244,Public endpoint tasks
-0.3403933,0.3099404,Public endpoint tasks
-0.5051731,0.29012042,Public endpoint tasks
-0.41745025,-0.07230028,Public endpoint tasks
-0.37026113,-0.21592167,Public endpoint tasks
-0.22486599,-0.6911274,Public endpoint tasks
-0.7051904,0.37435585,Public endpoint tasks
-0.5219883,0.10254072,Public endpoint tasks
-0.385046,-0.76903033,Public endpoint tasks
-0.665306,0.69783694,Public endpoint tasks
-1.1879872,0.22258723,Public endpoint tasks
-0.46403474,-0.28334677,Public endpoint tasks
-0.9189713,0.88237274,Public endpoint tasks
-0.73759663,0.13359301,Public endpoint tasks
-1.1201475,-0.09076359,Public endpoint tasks
-0.34464166,-0.19414684,Public endpoint tasks
-0.63534296,-0.40097553,Public endpoint tasks
-0.04583296,-0.5680845,Public endpoint tasks
-1.3708553,-0.3698275,Public endpoint tasks
0.112792015,-0.42846715,Public endpoint tasks
-0.614192,-0.31684303,Public endpoint tasks
-0.27614495,-0.34766716,Public endpoint tasks
-0.7063801,-0.46424454,Public endpoint tasks
-0.85852903,-0.21229047,Public endpoint tasks
-0.94038665,0.5570471,Public endpoint tasks
-0.33670142,-0.26920357,Public endpoint tasks
-0.71064675,0.062449947,Public endpoint tasks
-0.1172345,-0.08376874,Public endpoint tasks
-1.177681,0.41592693,Public endpoint tasks
-0.4904833,-0.14683121,Public endpoint tasks
-0.30494094,-0.60748786,Public endpoint tasks
-0.50004536,-0.3902936,Public endpoint tasks
-0.28026265,0.10783729,Public endpoint tasks
-0.82814133,-0.37785256,Public endpoint tasks
-0.30509174,-0.7018182,Public endpoint tasks
-0.070320815,-0.6532528,Public endpoint tasks
-0.3982887,-0.38392943,Public endpoint tasks
0.16032496,0.06136746,Public endpoint tasks
-0.9231783,0.34580517,Public endpoint tasks
-0.76144236,-0.07649056,Public endpoint tasks
0.1463758,-0.4769821,Public endpoint tasks
-0.12080875,-0.15228662,Public endpoint tasks
-0.6096633,-0.32700083,Public endpoint tasks
-1.1231308,-0.073642105,Public endpoint tasks
-0.3933875,-0.53696066,Public endpoint tasks
-0.27524272,-0.26681688,Public endpoint tasks
-1.3101083,0.18966599,Public endpoint tasks
-0.34533444,0.78141636,Public endpoint tasks
0.014136642,-0.06559648,Public endpoint tasks
0.014395446,-0.43732062,Public endpoint tasks
-0.4362449,-0.27826127,Public endpoint tasks
-0.3605323,-0.10481954,Public endpoint tasks
1.2558463,-0.61976695,Public endpoint tasks
0.4616827,-1.0831361,Public endpoint tasks
-0.024104297,-0.49485677,Public endpoint tasks
-0.11715743,-0.57528114,Public endpoint tasks
-0.44537282,-0.5969065,Public endpoint tasks
-0.5268743,-0.34757167,Public endpoint tasks
-0.12011522,-0.269555,Public endpoint tasks
-0.7286719,0.39038572,Public endpoint tasks
-1.2217116,0.19382505,Public endpoint tasks
-0.8941846,0.7684158,Public endpoint tasks
-0.39010856,-0.45491543,Public endpoint tasks
-0.028051376,-0.075549446,Public endpoint tasks
-0.8828623,-0.19129206,Public endpoint tasks
-1.3937519,0.48481375,Public endpoint tasks
-0.40135095,-0.27213633,Public endpoint tasks
-0.16307263,-0.16626523,Public endpoint tasks
-0.31300512,1.4037148,Public endpoint tasks
1.0578371,-0.5936701,Public endpoint tasks
-1.0162234,0.24206659,Public endpoint tasks
0.05608639,-0.46763256,Public endpoint tasks
-0.12491858,-0.52851593,Public endpoint tasks
-1.5195533,0.47171307,Public endpoint tasks
-0.9987682,-0.38316458,Public endpoint tasks
-0.9987962,0.25717095,Public endpoint tasks
-0.31237838,1.2006673,Public endpoint tasks
-0.48529702,-0.11144887,Public endpoint tasks
-0.048412174,-0.07810063,Public endpoint tasks
-0.2829721,0.52783227,Public endpoint tasks
-1.4018184,-0.19836472,Public endpoint tasks
-0.19194753,0.08782086,Public endpoint tasks
-0.4163199,-0.24411409,Public endpoint tasks
-1.5945143,-0.4630574,Public endpoint tasks
0.62930274,-0.1288601,Public endpoint tasks
-0.70320475,0.25625902,Public endpoint tasks
-0.295244,-0.5994718,Public endpoint tasks
-0.31846708,-0.52775854,Public endpoint tasks
-1.3334519,-0.11289053,Public endpoint tasks
-0.3995319,-0.69912857,Public endpoint tasks
-0.69457424,0.16706647,Public endpoint tasks
-0.5016406,0.13544507,Public endpoint tasks
-0.84735084,-0.40110666,Public endpoint tasks
-0.08624852,0.08468905,Public endpoint tasks
-1.2122235,0.43549708,Public endpoint tasks
-0.059010655,-0.5271011,Public endpoint tasks
-1.0490634,0.4736768,Public endpoint tasks
-0.32287848,0.005842557,Public endpoint tasks
-0.34628057,-0.36835378,Public endpoint tasks
-0.238841,-0.25674254,Public endpoint tasks
-0.42441916,-0.38148424,Public endpoint tasks
0.73933744,0.04382903,Public endpoint tasks
-0.68353796,-0.7313786,Public endpoint tasks
-1.1430509,0.165672,Public endpoint tasks
0.09277409,-0.4923991,Public endpoint tasks
0.3325024,-0.5451542,Public endpoint tasks
-0.37624115,-0.47646108,Public endpoint tasks
-0.3335409,-0.092943154,Public endpoint tasks
-0.9702351,0.07561054,Public endpoint tasks
0.87947965,0.7480962,Public endpoint tasks
-0.70684516,-0.17057198,Public endpoint tasks
-0.49930584,-0.039966978,Public endpoint tasks
0.59665143,-0.7991066,Public endpoint tasks
-1.1654328,0.23031434,Public endpoint tasks
-0.3748936,-0.52586,Public endpoint tasks
-0.37683544,-0.52436227,Public endpoint tasks
-0.33255747,-0.12406158,Public endpoint tasks
2.107315,3.7203126,Public endpoint tasks
-0.29470044,-0.3651438,Public endpoint tasks
-0.76260734,0.08958372,Public endpoint tasks
-0.77352464,0.17788409,Public endpoint tasks
-0.2074471,-0.74808925,Public endpoint tasks
-0.9633653,0.04197643,Public endpoint tasks
-0.053918898,-0.73376644,Public endpoint tasks
-0.64746463,-0.38535905,Public endpoint tasks
-0.7182337,-0.19427173,Public endpoint tasks
-1.1535825,0.28292498,Public endpoint tasks
-0.39015445,-0.32304204,Public endpoint tasks
-0.53432065,1.3770919,Public endpoint tasks
0.4364839,-0.5929778,Public endpoint tasks
-0.027071655,-0.8419125,Public endpoint tasks
-0.6836283,0.045035698,Public endpoint tasks
-1.2464851,0.4046687,Public endpoint tasks
0.24111846,-0.19441779,Public endpoint tasks
-0.64918816,-0.2266064,Public endpoint tasks
-0.38941753,0.3026748,Public endpoint tasks
-0.6199561,-0.5952328,Public endpoint tasks
-0.7645831,0.026438309,Public endpoint tasks
-0.22970922,-0.29224336,Public endpoint tasks
-0.2199307,-0.54342186,Public endpoint tasks
0.23494658,-0.7096936,Public endpoint tasks
-0.47100952,1.6205142,Public endpoint tasks
-0.30642605,0.37668705,Public endpoint tasks
0.14681384,-0.5346711,Public endpoint tasks
0.025226802,-0.337558,Public endpoint tasks
-0.12548107,-0.32304987,Public endpoint tasks
-0.59708655,0.4060462,Public endpoint tasks
-0.33110958,-0.5407779,Public endpoint tasks
-0.7224474,-0.04762228,Public endpoint tasks
-0.33903953,-0.28639305,Public endpoint tasks
-0.061462313,-0.83302873,Public endpoint tasks
0.14187309,-0.8074653,Public endpoint tasks
-0.39050242,-0.4669829,Public endpoint tasks
-1.200916,-0.09610063,Public endpoint tasks
-1.2064403,-0.08468681,Public endpoint tasks
-0.19910927,0.11232172,Public endpoint tasks
0.6734507,-0.24834755,Public endpoint tasks
-0.17597064,0.034515716,Public endpoint tasks
-1.2964011,0.6384627,Public endpoint tasks
-1.2841066,0.3785447,Public endpoint tasks
-1.2524252,0.38622993,Public endpoint tasks
0.1657317,-0.22936235,Public endpoint tasks
-0.86940926,0.10415679,Public endpoint tasks
-1.0139779,0.7509762,Public endpoint tasks
-1.0143075,-0.7302851,Public endpoint tasks
-1.1843632,0.10007666,Public endpoint tasks
-1.1861589,0.20329694,Public endpoint tasks
-1.0908178,0.26391,Public endpoint tasks
-0.66333723,-0.7451831,Public endpoint tasks
-0.5293378,-0.007950852,Public endpoint tasks
0.52382326,-0.4261825,Public endpoint tasks
-0.09979519,-0.56647277,Public endpoint tasks
-1.3330444,0.58342737,Public endpoint tasks
-0.8172883,-0.30814707,Public endpoint tasks
-0.8259492,0.95470774,Public endpoint tasks
-0.21536675,-0.61291945,Public endpoint tasks
-0.5664082,-0.5181046,Public endpoint tasks
-0.6660862,-0.10713249,Public endpoint tasks
-0.90778446,-0.51869375,Public endpoint tasks
-1.2175825,-0.38570434,Public endpoint tasks
-1.1464082,0.43270603,Public endpoint tasks
-1.3197646,-0.06466047,Public endpoint tasks
-0.6373533,-0.19368711,Public endpoint tasks
-1.0989237,0.07016377,Public endpoint tasks
-0.25279546,-0.6202363,Public endpoint tasks
-0.8400639,0.0907712,Public endpoint tasks
-0.0056540966,-0.51242155,Public endpoint tasks
0.2366083,-0.17665935,Public endpoint tasks
-0.5718973,0.35932425,Public endpoint tasks
-0.12451103,-0.28534308,Public endpoint tasks
-0.7696122,-0.08059849,Public endpoint tasks
0.024814576,-0.32351694,Public endpoint tasks
0.131883,0.15664448,Public endpoint tasks
1.235292,-0.38970608,Public endpoint tasks
-0.061104447,-0.75925535,Public endpoint tasks
-1.1741346,0.08909433,Public endpoint tasks
-0.75245005,-0.4280161,Public endpoint tasks
-0.72759306,-0.46713507,Public endpoint tasks
-0.6878581,-0.5106029,Public endpoint tasks
-0.2741929,-0.14190063,Public endpoint tasks
-0.82009256,-0.13280916,Public endpoint tasks
-0.09706849,-0.2153029,Public endpoint tasks
-0.64718175,-0.41596776,Public endpoint tasks
0.29652777,-0.40122184,Public endpoint tasks
0.60819244,-2.5037532,Public endpoint tasks
-0.39496207,0.10037781,Public endpoint tasks
-0.98160064,-0.37522626,Public endpoint tasks
-0.3697988,0.3016963,Public endpoint tasks
-1.6025182,0.2891703,Public endpoint tasks
-0.99466,0.5786743,Public endpoint tasks
-0.437009,0.23680994,Public endpoint tasks
-0.11640623,0.15941192,Public endpoint tasks
-0.43551832,-0.20641337,Public endpoint tasks
-0.48797792,-0.2745244,Public endpoint tasks
-0.6754136,0.1163121,Public endpoint tasks
-0.23333105,-0.74774534,Public endpoint tasks
0.18623784,-0.7204162,Public endpoint tasks
-0.1109359,-0.35299265,Public endpoint tasks
0.44380614,-0.078825995,Public endpoint tasks
-0.8024417,-0.16173847,Public endpoint tasks
0.198235,-1.0335766,Public endpoint tasks
0.7098386,-0.61445445,Public endpoint tasks
-0.7875776,-0.16825067,Public endpoint tasks
0.08730775,-0.4019927,Public endpoint tasks
-0.22459354,-0.55964166,Public endpoint tasks
-0.4520723,-0.08213471,Public endpoint tasks
-0.5595064,-0.3583486,Public endpoint tasks
-0.29078022,-0.46088064,Public endpoint tasks
-0.5580173,0.18303789,Public endpoint tasks
-1.4427367,0.04264646,Public endpoint tasks
0.062155247,-0.406896,Public endpoint tasks
-0.7270675,-0.2241495,Public endpoint tasks
0.19168863,-0.8222729,Public endpoint tasks
-1.399112,0.278941,Public endpoint tasks
-0.56252384,0.08997509,Public endpoint tasks
-0.11071846,-0.3955621,Public endpoint tasks
-0.0846602,-0.7507937,Public endpoint tasks
1.9406722,-1.143689,Public endpoint tasks
-0.66559803,-0.6202888,Public endpoint tasks
-0.73814654,-0.44208267,Public endpoint tasks
-0.40387386,-0.64612335,Public endpoint tasks
0.2750527,-0.35056004,Public endpoint tasks
-0.018297821,-0.36489782,Public endpoint tasks
-1.0907426,0.06458854,Public endpoint tasks
-0.09484929,-0.33552286,Public endpoint tasks
-0.44851443,-0.10953708,Public endpoint tasks
-0.460777,-0.37750354,Public endpoint tasks
0.9275849,0.102870494,Public endpoint tasks
-0.27070165,-0.6005253,Public endpoint tasks
-0.99024606,0.3468969,Public endpoint tasks
0.15028426,0.8378349,Public endpoint tasks
-0.9348602,0.9572978,Public endpoint tasks
-0.59964395,-0.32073045,Public endpoint tasks
-0.7306204,-0.4258803,Public endpoint tasks
-0.4230153,-0.4715489,Public endpoint tasks
-0.84915733,-0.44543946,Public endpoint tasks
-0.69658494,-0.24499866,Public endpoint tasks
-1.1602855,-0.04460275,Public endpoint tasks
-0.73667204,-0.5214937,Public endpoint tasks
-0.5732672,-0.341378,Public endpoint tasks
-0.46237847,-0.34564862,Public endpoint tasks
-0.50729364,0.13556097,Public endpoint tasks
-0.5930045,0.039518327,Public endpoint tasks
-0.44412577,-0.18620226,Public endpoint tasks
0.0026033819,-0.6388997,Public endpoint tasks
0.1862959,-0.3405753,Public endpoint tasks
-0.12928894,-0.114060774,Public endpoint tasks
-0.033780605,0.1577134,Public endpoint tasks
-0.19078769,-0.63990617,Public endpoint tasks
0.4217932,-0.12070347,Public endpoint tasks
-0.7906568,0.06593421,Public endpoint tasks
0.0059643686,0.057600886,Public endpoint tasks
-0.36593163,-0.45044148,Public endpoint tasks
0.16912523,-0.48973,Public endpoint tasks
-0.89763916,-0.13392778,Public endpoint tasks
-0.3585935,-0.7513265,Public endpoint tasks
-0.27316615,-0.13220936,Public endpoint tasks
-1.1146934,0.6417706,Public endpoint tasks
-0.75369084,0.034207456,Public endpoint tasks
0.008501798,-0.15366381,Public endpoint tasks
-0.12687606,-0.35322112,Public endpoint tasks
-0.20139341,0.32171607,Public endpoint tasks
0.4763395,-0.33990726,Public endpoint tasks
-0.22748046,-0.7265304,Public endpoint tasks
-0.8582909,0.20361112,Public endpoint tasks
-1.3187438,-0.4358505,Public endpoint tasks
-0.48896268,0.20750327,Public endpoint tasks
-0.7505074,-0.21490526,Public endpoint tasks
-0.38005322,-0.41539815,Public endpoint tasks
-0.50771767,0.021162366,Public endpoint tasks
0.14290729,1.2562139,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
0.35179672,-0.38662288,Public endpoint tasks
-0.7385773,0.55755407,Public endpoint tasks
0.72438884,-0.3236429,Public endpoint tasks
-0.3888266,-0.12097918,Public endpoint tasks
-0.3304533,-0.6277274,Public endpoint tasks
-0.61356026,0.66610277,Public endpoint tasks
0.3465896,-0.36452767,Public endpoint tasks
-0.17835942,-0.26287335,Public endpoint tasks
-0.6173916,-0.50721717,Public endpoint tasks
-0.98429596,0.7269512,Public endpoint tasks
-1.2250999,0.30078587,Public endpoint tasks
-0.182782,-0.69939554,Public endpoint tasks
-0.009028792,-0.7393817,Public endpoint tasks
0.17764631,-0.029203456,Public endpoint tasks
-1.6435353,-0.056124046,Public endpoint tasks
-0.18881994,-0.14298925,Public endpoint tasks
-0.74510694,-0.13763128,Public endpoint tasks
-1.0754049,0.097614065,Public endpoint tasks
-0.38035414,-0.3263059,Public endpoint tasks
-0.5308409,-0.44822577,Public endpoint tasks
0.23276278,0.10181829,Public endpoint tasks
-1.4072051,0.57203263,Public endpoint tasks
-0.42223042,0.05460377,Public endpoint tasks
-0.38450032,-0.87505305,Public endpoint tasks
1.3334013,-0.55596584,Public endpoint tasks
-0.4638322,-0.4692559,Public endpoint tasks
-0.46641096,-0.11964815,Public endpoint tasks
0.28701833,-0.6283082,Public endpoint tasks
-0.8055123,-0.11678622,Public endpoint tasks
-1.014517,0.13109618,Public endpoint tasks
0.34002087,-0.6942007,Public endpoint tasks
-0.015810847,-0.1535497,Public endpoint tasks
-0.5077676,-0.47563997,Public endpoint tasks
-0.118947655,-0.5701606,Public endpoint tasks
0.58721006,-0.3847196,Public endpoint tasks
-0.49132597,-0.22400309,Public endpoint tasks
-0.058776826,-0.28329882,Public endpoint tasks
-0.79575545,0.75295675,Public endpoint tasks
-1.2658058,-0.18094856,Public endpoint tasks
-0.47433084,-0.34060144,Public endpoint tasks
-0.54857504,-0.41623673,Public endpoint tasks
-0.16811237,-0.5963991,Public endpoint tasks
-0.3860352,0.15086405,Public endpoint tasks
0.011940926,-0.5375192,Public endpoint tasks
-0.2381749,-0.26138878,Public endpoint tasks
-0.4291416,-0.7845049,Public endpoint tasks
-0.8882953,-0.41586956,Public endpoint tasks
-0.25074196,0.055185907,Public endpoint tasks
0.034796298,-0.7284075,Public endpoint tasks
-0.3280469,0.06890674,Public endpoint tasks
-0.8248715,0.15638456,Public endpoint tasks
-0.15026496,0.24571693,Public endpoint tasks
-0.66781825,0.0076519754,Public endpoint tasks
-0.59660685,-0.2809643,Public endpoint tasks
-1.0121732,0.94343835,Public endpoint tasks
-0.90470445,0.3269944,Public endpoint tasks
-0.7867167,-0.18631327,Public endpoint tasks
-0.58795273,-0.17151731,Public endpoint tasks
-0.7989622,0.5324937,Public endpoint tasks
0.25721082,-0.38410047,Public endpoint tasks
-1.2256821,-0.024351673,Public endpoint tasks
-0.7499864,-0.26165932,Public endpoint tasks
-0.80588675,-0.09200726,Public endpoint tasks
0.23793015,-0.51873666,Public endpoint tasks
-0.23229608,-0.37932685,Public endpoint tasks
-0.7463574,-0.091406874,Public endpoint tasks
-0.5264393,-0.07891496,Public endpoint tasks
-0.0017922819,-0.3637858,Public endpoint tasks
-0.52691543,-0.5015242,Public endpoint tasks
-0.1256547,-0.26204854,Public endpoint tasks
-0.74554574,-0.088294946,Public endpoint tasks
-0.5038178,-0.42706588,Public endpoint tasks
-0.2748318,-0.15291764,Public endpoint tasks
-0.5567006,0.13086466,Public endpoint tasks
-1.2728192,-0.2924831,Public endpoint tasks
-0.3784989,0.3831005,Public endpoint tasks
-1.0206738,-0.5255928,Public endpoint tasks
-0.42748603,-0.10659698,Public endpoint tasks
-0.274535,-0.12280964,Public endpoint tasks
3.3512316,-1.1792417,Public endpoint tasks
-0.87286484,0.03904683,Public endpoint tasks
-0.5366663,0.017374935,Public endpoint tasks
1.4952991,-0.18435948,Public endpoint tasks
-0.093586564,-0.50031257,Public endpoint tasks
-1.1446357,0.5835771,Public endpoint tasks
-0.34278664,0.6347283,Public endpoint tasks
-1.519277,-0.105396815,Public endpoint tasks
-0.313339,-0.49822217,Public endpoint tasks
-0.18559553,0.19558692,Public endpoint tasks
-1.0634893,0.3347283,Public endpoint tasks
-0.05745232,-0.575841,Public endpoint tasks
-0.9465872,-0.16525108,Public endpoint tasks
-1.0884726,0.60856986,Public endpoint tasks
2.818451,5.0415454,Public endpoint tasks
0.104049325,-0.466391,Public endpoint tasks
-0.15364538,-0.12472696,Public endpoint tasks
-0.3114742,-0.3769822,Public endpoint tasks
-0.4868288,-0.39184344,Public endpoint tasks
-1.3816925,0.64313775,Public endpoint tasks
0.1243383,-0.5557793,Public endpoint tasks
-0.20622076,-0.24464537,Public endpoint tasks
-0.6110365,-0.22137217,Public endpoint tasks
-0.106168866,-0.2095755,Public endpoint tasks
1.1710887,1.1137016,Public endpoint tasks
-0.37229297,-0.61757207,Public endpoint tasks
-0.7638756,-0.2564052,Public endpoint tasks
-0.004512787,-0.76663077,Public endpoint tasks
-0.47560254,0.2751448,Public endpoint tasks
-0.5352659,-0.4101319,Public endpoint tasks
-0.31298813,-0.14846198,Public endpoint tasks
-0.47020993,-0.11909583,Public endpoint tasks
-1.1098148,0.42468646,Public endpoint tasks
-1.3901778,0.62349397,Public endpoint tasks
-0.6136682,0.5561884,Public endpoint tasks
-0.06098789,-0.2040324,Public endpoint tasks
-0.6584059,-0.19964059,Public endpoint tasks
-0.90354466,0.24399221,Public endpoint tasks
-0.744597,-0.49240053,Public endpoint tasks
-1.059101,-0.21046092,Public endpoint tasks
-1.2805524,0.71654457,Public endpoint tasks
-0.14834943,-0.39359653,Public endpoint tasks
-1.1766113,0.6811428,Public endpoint tasks
0.123364836,-0.4832425,Public endpoint tasks
-1.1855792,0.8734649,Public endpoint tasks
-1.5073361,0.44380265,Public endpoint tasks
0.1799322,-0.6221486,Public endpoint tasks
-1.1036333,-0.07465206,Public endpoint tasks
0.39032188,-0.43394467,Public endpoint tasks
-0.50279415,-0.12412301,Public endpoint tasks
-0.37062788,-0.5138294,Public endpoint tasks
1.6828742,-1.3623424,Public endpoint tasks
-0.56884164,1.5599449,Public endpoint tasks
-0.085080355,-0.5466355,Public endpoint tasks
-0.3250607,-0.70461553,Public endpoint tasks
-0.82294184,-0.051362306,Public endpoint tasks
-0.9244516,0.24918506,Public endpoint tasks
-1.0389224,-0.031014107,Public endpoint tasks
-0.33325878,-0.47479764,Public endpoint tasks
-0.14999853,-0.52558714,Public endpoint tasks
-1.2728192,-0.2924831,Public endpoint tasks
-0.20796742,-0.41156757,Public endpoint tasks
-0.08012402,-0.46103212,Public endpoint tasks
2.8973303,-1.4244847,Public endpoint tasks
-0.29710752,0.11179763,Public endpoint tasks
-0.81244874,-0.1460962,Public endpoint tasks
0.2396268,-0.5072274,Public endpoint tasks
-0.3008083,0.11814523,Public endpoint tasks
-0.08844423,-0.35972506,Public endpoint tasks
-0.2984596,-0.26967236,Public endpoint tasks
-0.013945878,-0.106375724,Public endpoint tasks
-0.73795784,-0.5738532,Public endpoint tasks
0.006629169,-0.22603144,Public endpoint tasks
-0.3342015,-0.5626298,Public endpoint tasks
-0.34234196,0.62513703,Public endpoint tasks
-0.66467553,-0.75668055,Public endpoint tasks
-0.350782,-0.35529515,Public endpoint tasks
-1.2567453,0.35067022,Public endpoint tasks
-0.40963584,0.57297295,Public endpoint tasks
0.19192013,-0.9571616,Public endpoint tasks
-0.63355595,0.36009368,Public endpoint tasks
0.10568461,-0.20770772,Public endpoint tasks
-0.58842266,-0.0053194202,Public endpoint tasks
0.31214765,0.01357791,Public endpoint tasks
0.26882055,-0.23328857,Public endpoint tasks
-1.3327354,0.34437135,Public endpoint tasks
0.25589374,-0.79978985,Public endpoint tasks
-0.91662884,0.09601611,Public endpoint tasks
0.35228667,-0.8283562,Public endpoint tasks
0.28533688,-0.32425177,Public endpoint tasks
-0.05361107,-0.82306063,Public endpoint tasks
-1.1071917,0.39240623,Public endpoint tasks
-1.1186284,0.42466024,Public endpoint tasks
-1.1266396,-0.31852198,Public endpoint tasks
-1.4221519,0.48550624,Public endpoint tasks
-0.08114037,-0.45660377,Public endpoint tasks
-0.7110695,-0.24815528,Public endpoint tasks
-0.36865562,-0.20790723,Public endpoint tasks
-0.7724272,0.639253,Public endpoint tasks
-0.355175,0.13969533,Public endpoint tasks
-1.1434747,0.5738984,Public endpoint tasks
-1.1454197,0.14555328,Public endpoint tasks
-0.8627801,0.2857926,Public endpoint tasks
0.24679843,-0.032938737,Public endpoint tasks
-0.4572856,-0.34744063,Public endpoint tasks
-1.6376626,-0.0557781,Public endpoint tasks
0.34082952,0.88278735,Public endpoint tasks
-0.67613417,-0.021976458,Public endpoint tasks
-0.8944601,-0.35081315,Public endpoint tasks
-0.07073307,-0.7067392,Public endpoint tasks
-0.68508637,-0.43343982,Public endpoint tasks
-0.87033176,-0.5931344,Public endpoint tasks
-0.4991899,0.9668417,Public endpoint tasks
-0.29401135,-0.34024587,Public endpoint tasks
-0.12860015,0.19678771,Public endpoint tasks
-0.2534419,0.4396442,Public endpoint tasks
-0.54673684,-0.33856526,Public endpoint tasks
-0.5742904,0.0037602503,Public endpoint tasks
-0.90476656,0.06990887,Public endpoint tasks
-0.6495955,-0.042695407,Public endpoint tasks
-1.4109124,0.39043108,Public endpoint tasks
-0.97657263,0.0661146,Public endpoint tasks
-1.1127747,-0.5346148,Public endpoint tasks
-0.40687007,-0.29273596,Public endpoint tasks
-0.27783832,-0.57858515,Public endpoint tasks
-0.53027725,-0.75662315,Public endpoint tasks
-0.64859235,-0.53738075,Public endpoint tasks
-0.710647,-0.46269664,Public endpoint tasks
-0.26936248,-0.009836802,Public endpoint tasks
-0.9112811,-0.18056527,Public endpoint tasks
-0.5511019,-0.25171876,Public endpoint tasks
-0.5243087,-0.4187344,Public endpoint tasks
-0.6972883,0.121370286,Public endpoint tasks
0.25390682,-0.9749073,Public endpoint tasks
-1.1008843,-0.067416675,Public endpoint tasks
-0.49193183,-0.12559512,Public endpoint tasks
-0.00849399,-0.053634666,Public endpoint tasks
-0.31722385,-0.0684143,Public endpoint tasks
-0.109158546,-0.85673004,Public endpoint tasks
-0.5209018,-0.49255747,Public endpoint tasks
-0.8690866,0.52209866,Public endpoint tasks
-0.90184796,0.46929872,Public endpoint tasks
-0.15776828,-0.19969244,Public endpoint tasks
-0.585951,-0.23706773,Public endpoint tasks
2.5210931,3.2953434,Public endpoint tasks
0.5706129,-0.5803784,Public endpoint tasks
-0.576447,0.006380724,Public endpoint tasks
-1.2440141,-0.0017786119,Public endpoint tasks
-1.0339559,0.7437761,Public endpoint tasks
-0.81154966,-0.12869819,Public endpoint tasks
-0.6553936,-0.18064196,Public endpoint tasks
-0.87296873,0.28061548,Public endpoint tasks
0.28190926,-0.16652857,Public endpoint tasks
-0.638838,-0.33092746,Public endpoint tasks
-0.87568927,-0.21434544,Public endpoint tasks
0.37643597,-0.323041,Public endpoint tasks
-0.8430486,-0.26319623,Public endpoint tasks
-0.032989174,-0.029786658,Public endpoint tasks
0.4763395,-0.33990726,Public endpoint tasks
-0.29433817,0.5537602,Public endpoint tasks
-0.2243062,-0.3986913,Public endpoint tasks
1.1266121,-0.33216646,Public endpoint tasks
-0.44847935,0.10191102,Public endpoint tasks
-0.4383919,-0.22505365,Public endpoint tasks
-0.4465213,-0.054755844,Public endpoint tasks
0.02123174,-0.09279296,Public endpoint tasks
0.14045355,-0.5170918,Public endpoint tasks
-1.4985487,0.55563617,Public endpoint tasks
-0.38799244,-0.5293315,Public endpoint tasks
0.97802067,-1.124915,Public endpoint tasks
0.60394347,-1.2697078,Public endpoint tasks
-0.48795497,-0.32653543,Public endpoint tasks
-0.5398289,-0.38209447,Public endpoint tasks
0.5697378,-0.48676902,Public endpoint tasks
-0.4840017,-0.2826049,Public endpoint tasks
-0.4721811,0.090699054,Public endpoint tasks
-0.8337884,0.5191549,Public endpoint tasks
-1.3580855,0.5309563,Public endpoint tasks
-0.43679655,-0.17706643,Public endpoint tasks
-0.35692638,-0.109833464,Public endpoint tasks
-1.2080588,-0.3629619,Public endpoint tasks
-1.3383293,0.45076504,Public endpoint tasks
-0.5525315,-0.8423026,Public endpoint tasks
-0.07066089,-0.15864435,Public endpoint tasks
-0.67999303,-0.6732802,Public endpoint tasks
-0.89638007,0.30658397,Public endpoint tasks
-0.9426676,0.38004777,Public endpoint tasks
-1.1876237,-0.027287668,Public endpoint tasks
-0.49466068,-0.17667784,Public endpoint tasks
-0.7166778,0.12701613,Public endpoint tasks
-0.36614338,-0.07166453,Public endpoint tasks
-0.7151197,-0.23929213,Public endpoint tasks
0.35475102,-0.53769374,Public endpoint tasks
-0.24824439,-0.44312814,Public endpoint tasks
-0.25433776,-0.38235956,Public endpoint tasks
-0.57178605,-0.10753496,Public endpoint tasks
0.44519213,-0.80283946,Public endpoint tasks
-0.8121269,0.06994516,Public endpoint tasks
-0.4487033,-0.349715,Public endpoint tasks
-0.20023982,-0.2716861,Public endpoint tasks
-0.5982857,-0.2715039,Public endpoint tasks
-0.58109885,0.7366187,Public endpoint tasks
-1.1714569,-0.6831789,Public endpoint tasks
-1.5761487,-0.051983356,Public endpoint tasks
-0.062375158,-0.6710683,Public endpoint tasks
-0.22133781,-0.25294748,Public endpoint tasks
0.010396481,-0.2387127,Public endpoint tasks
-0.66168857,-0.06886424,Public endpoint tasks
-1.1690971,0.34445316,Public endpoint tasks
0.0651992,-0.42300403,Public endpoint tasks
-1.3334519,-0.11289053,Public endpoint tasks
-0.43904832,-0.00586579,Public endpoint tasks
-0.15994436,-0.3876596,Public endpoint tasks
-0.59641284,0.14299564,Public endpoint tasks
-0.27268475,-0.6443856,Public endpoint tasks
-0.059266865,-0.76212716,Public endpoint tasks
-0.58124804,-0.40039563,Public endpoint tasks
-0.6177805,-0.25257888,Public endpoint tasks
0.17193696,-0.9824319,Public endpoint tasks
-0.793742,-0.45119673,Public endpoint tasks
0.028770745,-0.14806071,Public endpoint tasks
-0.1319855,-0.43342388,Public endpoint tasks
0.27336612,-0.6651407,Public endpoint tasks
-0.59800744,-0.08260008,Public endpoint tasks
0.45141533,-0.19662452,Public endpoint tasks
-0.027895838,-0.7684576,Public endpoint tasks
-0.4293086,0.2800466,Public endpoint tasks
0.2630122,-0.39621162,Public endpoint tasks
-0.5879565,-0.39921412,Public endpoint tasks
-0.7898617,-0.38622096,Public endpoint tasks
0.16844729,0.11193724,Public endpoint tasks
-0.64841986,-0.317921,Public endpoint tasks
0.29201224,-0.10605645,Public endpoint tasks
-0.7683822,-0.4625419,Public endpoint tasks
-0.021242857,-0.109267905,Public endpoint tasks
-0.48001415,-0.095025264,Public endpoint tasks
-0.65400267,0.040175892,Public endpoint tasks
-0.66329247,-0.46251848,Public endpoint tasks
0.0055299997,-0.51030576,Public endpoint tasks
-0.3757044,-0.28997022,Public endpoint tasks
-1.0735543,0.14705335,Public endpoint tasks
-0.11106384,-0.68464845,Public endpoint tasks
-1.3563268,-0.84406966,Public endpoint tasks
0.63499475,0.52290523,Public endpoint tasks
-0.7509073,-0.19963874,Public endpoint tasks
-1.0587215,0.37826824,Public endpoint tasks
-1.1351268,-0.3923445,Public endpoint tasks
-0.7107579,-0.29191568,Public endpoint tasks
-1.1304137,0.15645546,Public endpoint tasks
-0.31347573,-0.402084,Public endpoint tasks
-0.71890277,0.9045451,Public endpoint tasks
-0.6850932,0.027047625,Public endpoint tasks
1.4101756,0.048766665,Public endpoint tasks
-0.98150194,-0.3533364,Public endpoint tasks
-1.4168336,0.6702875,Public endpoint tasks
-0.49826357,0.13648942,Public endpoint tasks
-0.594555,0.14409335,Public endpoint tasks
-0.6894796,-0.20805436,Public endpoint tasks
-0.6709671,-0.071103625,Public endpoint tasks
-0.3602292,0.36541563,Public endpoint tasks
-0.23771463,-0.16064253,Public endpoint tasks
-0.73964244,0.5071435,Public endpoint tasks
-0.2326227,0.72305727,Public endpoint tasks
-0.44289404,-0.386347,Public endpoint tasks
-1.1842473,-0.08830474,Public endpoint tasks
-0.2456384,-0.14714037,Public endpoint tasks
-0.41690946,-0.26493192,Public endpoint tasks
-0.22164068,-0.3033811,Public endpoint tasks
0.7627852,-0.39994693,Public endpoint tasks
-0.3135602,-0.66917044,Public endpoint tasks
-1.0499303,0.54107344,Public endpoint tasks
-0.7534113,0.14311305,Public endpoint tasks
-0.8670449,0.16922326,Public endpoint tasks
-0.045393407,-0.6092369,Public endpoint tasks
1.2117652,-0.7812431,Public endpoint tasks
-0.32518026,-0.4358722,Public endpoint tasks
-0.5380406,-0.050117545,Public endpoint tasks
-0.490921,-0.14711569,Public endpoint tasks
-0.1925076,-0.7883998,Public endpoint tasks
-0.78626317,-0.5090804,Public endpoint tasks
-0.9011427,0.0577297,Public endpoint tasks
-0.5906879,-0.31831837,Public endpoint tasks
0.2952011,-0.6469952,Public endpoint tasks
-0.33130822,-0.43001562,Public endpoint tasks
0.3249382,0.31597114,Public endpoint tasks
0.0694181,0.19461888,Public endpoint tasks
-0.55693465,-0.23378102,Public endpoint tasks
-1.0947896,0.7257585,Public endpoint tasks
-0.20094873,-0.27023822,Public endpoint tasks
-0.8293633,-0.012203803,Public endpoint tasks
-0.6172205,-0.53098565,Public endpoint tasks
-0.3513534,-0.08289149,Public endpoint tasks
-0.8113041,-0.21812172,Public endpoint tasks
-1.1731796,-0.10590095,Public endpoint tasks
-1.4922702,0.53493565,Public endpoint tasks
-0.32157543,-0.3852122,Public endpoint tasks
-0.62051857,-0.49250385,Public endpoint tasks
-0.04505551,-0.102494486,Public endpoint tasks
-0.3424363,-0.29902938,Public endpoint tasks
-0.6586057,0.8472258,Public endpoint tasks
-0.41368228,-0.42907116,Public endpoint tasks
-0.67703605,-0.12780805,Public endpoint tasks
-0.12941054,-0.15784363,Public endpoint tasks
-0.29072297,0.044380628,Public endpoint tasks
-0.5204681,-0.07478292,Public endpoint tasks
-1.1934283,-0.48559535,Public endpoint tasks
-0.44065964,-0.03314892,Public endpoint tasks
-0.5570701,-0.33420107,Public endpoint tasks
-0.4358978,-0.23039114,Public endpoint tasks
-0.21478057,-0.20010167,Public endpoint tasks
-0.6131969,-0.7995826,Public endpoint tasks
-1.3270068,0.84486806,Public endpoint tasks
0.21422896,-0.31676042,Public endpoint tasks
-1.3706089,-0.14520474,Public endpoint tasks
-1.3423265,0.47497404,Public endpoint tasks
-0.5053327,-0.6737363,Public endpoint tasks
-0.89684105,0.03580352,Public endpoint tasks
-1.0995384,-0.039109,Public endpoint tasks
-0.14320719,0.025723172,Public endpoint tasks
-0.45863265,-0.4454917,Public endpoint tasks
-1.0237346,0.32223132,Public endpoint tasks
-0.48659292,-0.20211118,Public endpoint tasks
-0.56941676,-0.7611658,Public endpoint tasks
-0.25381953,-0.14299528,Public endpoint tasks
-0.29870826,-0.2908239,Public endpoint tasks
-0.28434685,0.52059644,Public endpoint tasks
-0.62704927,-0.25737655,Public endpoint tasks
-1.5755816,-0.06327724,Public endpoint tasks
-0.6650699,-0.30776706,Public endpoint tasks
-0.1665186,0.11292526,Public endpoint tasks
0.16811845,-0.14118052,Public endpoint tasks
0.123212785,-0.2699984,Public endpoint tasks
0.049115717,-0.6638983,Public endpoint tasks
-0.4636179,0.08161419,Public endpoint tasks
0.03704852,-0.39291754,Public endpoint tasks
-0.43555176,-0.19849952,Public endpoint tasks
-0.38779777,-0.3798508,Public endpoint tasks
0.45512494,-0.52192193,Public endpoint tasks
-0.22199035,-0.63621444,Public endpoint tasks
-0.29416585,-0.51669586,Public endpoint tasks
-0.34602648,-0.013924982,Public endpoint tasks
-0.65082467,-0.34342858,Public endpoint tasks
-0.2811886,-0.23391695,Public endpoint tasks
0.3092617,0.008986609,Public endpoint tasks
-0.0759415,-0.7593766,Public endpoint tasks
0.18630126,2.675477,Public endpoint tasks
-0.44123214,-0.22349344,Public endpoint tasks
-1.0769023,0.68723595,Public endpoint tasks
-0.8709267,-0.107290484,Public endpoint tasks
-1.2227225,-0.5683886,Public endpoint tasks
-0.90734553,-0.11820542,Public endpoint tasks
-0.96788216,0.024968477,Public endpoint tasks
-0.3395908,-0.6326809,Public endpoint tasks
-0.564239,-0.33416918,Public endpoint tasks
0.32519832,-0.16598031,Public endpoint tasks
-0.3731445,-0.54966396,Public endpoint tasks
-0.66535604,0.5361506,Public endpoint tasks
2.7629614,-1.6353571,Public endpoint tasks
-0.2684319,-0.533436,Public endpoint tasks
-0.41373497,-0.13096696,Public endpoint tasks
-0.42240545,-0.2101409,Public endpoint tasks
-0.11518064,-0.586236,Public endpoint tasks
-0.81852454,-0.11804175,Public endpoint tasks
-0.119485885,-0.66341805,Public endpoint tasks
0.60845244,0.42581218,Public endpoint tasks
-0.5863224,-0.087373935,Public endpoint tasks
-0.51621825,-0.37023732,Public endpoint tasks
-0.7698406,-0.10576225,Public endpoint tasks
-0.7057212,-0.43974724,Public endpoint tasks
-0.6303872,0.14770126,Public endpoint tasks
0.09387761,-0.085227594,Public endpoint tasks
-1.0753138,-0.34993368,Public endpoint tasks
-0.03515908,-0.49174923,Public endpoint tasks
0.39983407,-0.4097788,Public endpoint tasks
-1.313355,-0.068476334,Public endpoint tasks
-1.2260356,0.6080767,Public endpoint tasks
-1.3576398,0.49680424,Public endpoint tasks
-0.8612801,-0.041417696,Public endpoint tasks
-0.61217654,-0.15135093,Public endpoint tasks
0.013682097,-0.14714174,Public endpoint tasks
-0.67753065,-0.3810934,Public endpoint tasks
-0.8791139,0.3292989,Public endpoint tasks
-0.46734166,-0.5554879,Public endpoint tasks
-0.13722117,-0.07527554,Public endpoint tasks
-0.28843874,-0.4756272,Public endpoint tasks
-0.39662263,-1.26708,Public endpoint tasks
-0.9555228,-0.13568816,Public endpoint tasks
2.863376,-0.22457676,Public endpoint tasks
-1.523926,-0.009162422,Public endpoint tasks
-0.29527685,-0.41149107,Public endpoint tasks
-0.07352719,-0.6993057,Public endpoint tasks
-0.56250376,-0.36462387,Public endpoint tasks
1.4389633,-0.95170236,Public endpoint tasks
-0.10225764,-0.28787675,Public endpoint tasks
-0.09860027,-0.6705038,Public endpoint tasks
-0.48170698,-0.1570472,Public endpoint tasks
-0.33815774,-0.5124571,Public endpoint tasks
-0.73994625,1.4958173,Public endpoint tasks
-0.30695188,-0.3178526,Public endpoint tasks
-0.6446115,-0.38858563,Public endpoint tasks
0.3949497,-0.5672808,Public endpoint tasks
-0.24556166,0.23673156,Public endpoint tasks
1.3714328,-0.12257056,Public endpoint tasks
-0.99863446,0.06533877,Public endpoint tasks
-0.38020092,-0.2591965,Public endpoint tasks
-0.5908892,-0.22669733,Public endpoint tasks
-1.0535735,0.057887986,Public endpoint tasks
-1.2052563,-0.13485365,Public endpoint tasks
0.11620501,-0.3004805,Public endpoint tasks
-0.5163825,0.20459561,Public endpoint tasks
0.4426652,-0.92522895,Public endpoint tasks
0.26557484,0.73944485,Public endpoint tasks
0.6261811,0.08204855,Public endpoint tasks
-1.043336,0.50315243,Public endpoint tasks
-0.15442355,-0.40082887,Public endpoint tasks
-0.53506815,0.0834635,Public endpoint tasks
-0.5396471,0.1520275,Public endpoint tasks
-0.04108736,0.043266565,Public endpoint tasks
0.33999583,-0.3021186,Public endpoint tasks
-0.07925156,-0.35314184,Public endpoint tasks
0.15151754,-0.42311764,Public endpoint tasks
-0.20276226,-0.33207443,Public endpoint tasks
-1.2079775,0.47279203,Public endpoint tasks
-1.0865269,-0.05598829,Public endpoint tasks
-0.7454763,0.8324048,Public endpoint tasks
-0.7741845,-0.0553148,Public endpoint tasks
0.21946391,-0.35505867,Public endpoint tasks
-0.5374393,0.049018174,Public endpoint tasks
-0.4932536,0.064566545,Public endpoint tasks
-0.37720534,-0.60515594,Public endpoint tasks
-1.0807399,-0.109485306,Public endpoint tasks
-0.8119703,-0.38954735,Public endpoint tasks
-0.5965712,0.05497653,Public endpoint tasks
-0.4350025,-0.27175575,Public endpoint tasks
0.74083877,-0.65849406,Public endpoint tasks
-0.36977935,-0.5212245,Public endpoint tasks
-0.23189574,0.17909966,Public endpoint tasks
-0.7485764,0.0039694067,Public endpoint tasks
-0.9685775,0.10349475,Public endpoint tasks
-0.6688215,-0.10479637,Public endpoint tasks
-0.592467,-0.059045717,Public endpoint tasks
-0.562737,-0.43899506,Public endpoint tasks
-0.9618975,0.03537406,Public endpoint tasks
-0.29708236,-0.42906135,Public endpoint tasks
-0.94953954,-0.084197946,Public endpoint tasks
-0.8419426,-0.28610453,Public endpoint tasks
-0.3806264,-0.27130032,Public endpoint tasks
-1.0700262,-0.25519606,Public endpoint tasks
-0.7808008,-0.17423007,Public endpoint tasks
-0.87201893,-0.12549616,Public endpoint tasks
-0.5110258,-0.36911243,Public endpoint tasks
-0.24375308,0.5096695,Public endpoint tasks
-0.08542395,-0.5288541,Public endpoint tasks
-0.50917006,-0.60986656,Public endpoint tasks
-0.90957797,-0.29346466,Public endpoint tasks
-0.5274051,-0.1111707,Public endpoint tasks
-0.5583849,-0.46328866,Public endpoint tasks
1.4224005,-0.6728533,Public endpoint tasks
-0.881886,-0.2264815,Public endpoint tasks
-0.8816004,-0.27040732,Public endpoint tasks
-0.15832666,0.044777855,Public endpoint tasks
-0.14353555,-0.2784203,Public endpoint tasks
-0.6246152,-0.11611558,Public endpoint tasks
0.13268915,0.09364903,Public endpoint tasks
-0.2379199,-0.60702246,Public endpoint tasks
1.3078152,-0.57163775,Public endpoint tasks
-0.95145917,-0.37973344,Public endpoint tasks
-0.7166052,-0.5276732,Public endpoint tasks
-0.517586,-0.20911399,Public endpoint tasks
-0.5446852,-0.5037249,Public endpoint tasks
-0.19585297,0.43498448,Public endpoint tasks
-0.42083943,0.4604013,Public endpoint tasks
-0.50042146,-0.5907326,Public endpoint tasks
-0.24178621,-0.6623354,Public endpoint tasks
-0.90209246,0.23051125,Public endpoint tasks
-0.5079893,-0.09287023,Public endpoint tasks
-0.6177982,-0.38127935,Public endpoint tasks
-1.4569263,0.29760703,Public endpoint tasks
0.3368046,-0.6920531,Public endpoint tasks
-0.4335226,-0.35966352,Public endpoint tasks
-0.8666749,0.42984337,Public endpoint tasks
-0.59463495,-0.03200656,Public endpoint tasks
0.46524772,-0.34916842,Public endpoint tasks
-0.8186505,0.2557688,Public endpoint tasks
-0.4210257,-0.14347418,Public endpoint tasks
-0.85141015,0.1134316,Public endpoint tasks
-0.2556285,-0.4683156,Public endpoint tasks
-0.92200196,0.1542534,Public endpoint tasks
0.1500338,-0.28926083,Public endpoint tasks
-0.9535781,-0.2108367,Public endpoint tasks
0.1288378,-0.36589405,Public endpoint tasks
-0.4150159,-0.060042247,Public endpoint tasks
-0.864153,-0.013492696,Public endpoint tasks
-0.21303567,-0.5586128,Public endpoint tasks
-0.52470076,-0.27418968,Public endpoint tasks
-1.1766793,0.25063547,Public endpoint tasks
-0.13698153,-0.28141454,Public endpoint tasks
-0.5509148,0.014516527,Public endpoint tasks
-0.2620561,-0.32488286,Public endpoint tasks
0.1565611,0.22700346,Public endpoint tasks
-0.66939175,-0.12058877,Public endpoint tasks
-0.4213638,-0.32651767,Public endpoint tasks
-0.57874376,0.0741391,Public endpoint tasks
-0.4561934,-0.18066543,Public endpoint tasks
0.374796,0.17383552,Public endpoint tasks
-0.7102271,0.17153594,Public endpoint tasks
-0.15388213,-0.31196117,Public endpoint tasks
-0.32965958,-0.66688836,Public endpoint tasks
11.441143,-2.5391195,Public endpoint tasks
-0.339463,-0.013504241,Public endpoint tasks
-1.0976411,0.2319321,Public endpoint tasks
-0.52183974,-0.53794265,Public endpoint tasks
0.23251352,2.5455232,Public endpoint tasks
-0.41464916,-0.68021095,Public endpoint tasks
-0.3989502,-0.38826188,Public endpoint tasks
-0.9094552,-0.12342323,Public endpoint tasks
-0.38027814,-0.17635371,Public endpoint tasks
-0.5329362,0.663532,Public endpoint tasks
-0.8210114,-0.3388219,Public endpoint tasks
-1.1071384,0.051186934,Public endpoint tasks
0.053450584,-0.90734166,Public endpoint tasks
-0.5573925,-0.20426708,Public endpoint tasks
-0.4471433,-0.29641965,Public endpoint tasks
-0.39005083,0.7257687,Public endpoint tasks
-0.6855496,-0.05425634,Public endpoint tasks
-0.051431,-0.14327373,Public endpoint tasks
-0.3602924,-0.3491793,Public endpoint tasks
0.12132326,-0.7424652,Public endpoint tasks
-0.34465548,-0.27880105,Public endpoint tasks
-0.6760324,0.3979861,Public endpoint tasks
-0.6091275,-0.547289,Public endpoint tasks
-0.07481027,-0.3538018,Public endpoint tasks
-0.31454313,-0.7072983,Public endpoint tasks
-1.0494293,-0.28193134,Public endpoint tasks
0.09258869,0.212605,Public endpoint tasks
-0.042787164,-0.40066427,Public endpoint tasks
1.298626,-1.016489,Public endpoint tasks
-0.5846145,-0.359664,Public endpoint tasks
-0.80311584,-0.26449198,Public endpoint tasks
-0.88504624,0.5485016,Public endpoint tasks
-1.100657,0.29667088,Public endpoint tasks
-0.32625893,0.5810321,Public endpoint tasks
-1.2185866,-0.30213624,Public endpoint tasks
-0.99325395,1.0348389,Public endpoint tasks
-0.051077455,-0.71881753,Public endpoint tasks
-0.2945351,-0.2525549,Public endpoint tasks
-0.6623485,0.26895982,Public endpoint tasks
-1.3334519,-0.11289053,Public endpoint tasks
-0.633106,-0.050596923,Public endpoint tasks
-0.1808524,-0.41162547,Public endpoint tasks
-0.39916956,-0.38924378,Public endpoint tasks
0.44687107,-0.7589069,Public endpoint tasks
-0.3376843,-0.5148896,Public endpoint tasks
-0.46812016,-0.18272197,Public endpoint tasks
-0.49339598,-0.38751766,Public endpoint tasks
1.1108966,-1.0655853,Public endpoint tasks
-0.15836412,-0.5170611,Public endpoint tasks
-0.48727873,-0.3327568,Public endpoint tasks
-0.020633101,-0.63993216,Public endpoint tasks
2.9165242,-1.9424679,Public endpoint tasks
-1.3300132,0.34274232,Public endpoint tasks
-0.5838585,0.036210768,Public endpoint tasks
-0.46294087,-0.52460617,Public endpoint tasks
-0.88827074,1.0647453,Public endpoint tasks
-0.6820343,-0.27249175,Public endpoint tasks
0.15799841,-0.42077294,Public endpoint tasks
-0.32309285,-0.4858916,Public endpoint tasks
-0.2549864,-0.20771585,Public endpoint tasks
0.08579871,1.2167838,Public endpoint tasks
-0.2318718,-0.23518214,Public endpoint tasks
-0.7813331,0.10824484,Public endpoint tasks
-0.5166352,-0.82638615,Public endpoint tasks
-0.33999613,-0.37633887,Public endpoint tasks
-0.689289,0.88128996,Public endpoint tasks
-0.019067228,-0.5584407,Public endpoint tasks
-0.47384873,-0.54127276,Public endpoint tasks
-0.3187245,-0.53134775,Public endpoint tasks
-1.194755,-0.3471701,Public endpoint tasks
-1.0175834,-0.06500437,Public endpoint tasks
-0.8473902,-0.03932046,Public endpoint tasks
-1.2214568,-0.14061187,Public endpoint tasks
-0.07977402,-0.81786877,Public endpoint tasks
-0.51332295,0.13953386,Public endpoint tasks
-0.9342556,-0.20769466,Public endpoint tasks
-0.23854914,0.098253176,Public endpoint tasks
-0.072778374,-0.07522455,Public endpoint tasks
-0.0015050173,-0.25838903,Public endpoint tasks
-0.559119,-0.30222976,Public endpoint tasks
1.2720361,0.0036040712,Public endpoint tasks
-0.13427265,-1.0418742,Public endpoint tasks
-1.3145503,-0.17815429,Public endpoint tasks
-0.5403967,0.33783045,Public endpoint tasks
0.11539656,-0.08889486,Public endpoint tasks
-0.28793937,-0.059233017,Public endpoint tasks
-1.5104758,-0.009528536,Public endpoint tasks
-0.2487191,-0.74761987,Public endpoint tasks
-0.7683197,-0.24691407,Public endpoint tasks
-0.70825315,0.08993545,Public endpoint tasks
-0.71283156,-0.0107363425,Public endpoint tasks
-0.72412586,-0.24855736,Public endpoint tasks
-0.37180054,-0.50591135,Public endpoint tasks
-1.2340723,-0.13452144,Public endpoint tasks
1.0208491,-0.28638107,Public endpoint tasks
1.3588815,0.05600688,Public endpoint tasks
-0.19571513,-0.2489916,Public endpoint tasks
-0.69627655,0.0979656,Public endpoint tasks
-0.56719124,-0.3617652,Public endpoint tasks
-0.8769098,-0.30945915,Public endpoint tasks
-0.005471498,-0.5026291,Public endpoint tasks
-0.2960511,-0.3266031,Public endpoint tasks
0.18708596,0.120605886,Public endpoint tasks
-0.7535153,0.07319831,Public endpoint tasks
-1.0690333,0.37752846,Public endpoint tasks
-0.7546314,-0.24663687,Public endpoint tasks
-0.56562996,0.11722687,Public endpoint tasks
-0.40801275,-0.37858295,Public endpoint tasks
0.4096206,-0.6874694,Public endpoint tasks
-0.7108228,-0.07698691,Public endpoint tasks
1.0490463,-0.21340974,Public endpoint tasks
-1.2378892,0.15074103,Public endpoint tasks
-0.9141171,-0.017573556,Public endpoint tasks
-0.4742711,-0.5231693,Public endpoint tasks
-0.9464545,0.66538364,Public endpoint tasks
-0.49461374,1.3405948,Public endpoint tasks
1.6674767,-0.30696186,Public endpoint tasks
-0.48056534,-0.1848643,Public endpoint tasks
-0.26277906,-0.07774619,Public endpoint tasks
-1.4081392,0.53196585,Public endpoint tasks
-0.6547942,-0.008636825,Public endpoint tasks
-0.8785919,-0.34574407,Public endpoint tasks
-0.18800844,0.68791354,Public endpoint tasks
1.177225,-0.82463735,Public endpoint tasks
-0.5723648,0.013495127,Public endpoint tasks
-0.8345647,-0.025097148,Public endpoint tasks
-0.19281878,-0.41088313,Public endpoint tasks
0.06547925,-0.93640417,Public endpoint tasks
-0.66930115,-0.30034745,Public endpoint tasks
-0.42381898,-0.31638312,Public endpoint tasks
-0.5437669,-0.5985566,Public endpoint tasks
-0.3907052,-0.34137744,Public endpoint tasks
-1.0048813,-0.40746838,Public endpoint tasks
-0.24202424,-0.55168283,Public endpoint tasks
-0.24141392,-0.42972115,Public endpoint tasks
-0.8657701,0.8718417,Public endpoint tasks
0.26815483,-0.5727127,Public endpoint tasks
-0.4516168,-0.3936446,Public endpoint tasks
-0.44331837,-0.5487147,Public endpoint tasks
-0.88035476,-0.48267373,Public endpoint tasks
-0.4792387,-0.04669353,Public endpoint tasks
-0.6254451,-0.0619736,Public endpoint tasks
-0.8280556,0.19982904,Public endpoint tasks
0.1010471,-0.6653042,Public endpoint tasks
-0.8299905,0.20891054,Public endpoint tasks
-1.0206738,-0.5255928,Public endpoint tasks
-1.064331,0.0077695567,Public endpoint tasks
-0.8053871,0.16508208,Public endpoint tasks
-0.17768878,-0.35106266,Public endpoint tasks
-0.89380205,-0.2891496,Public endpoint tasks
-0.21801233,0.26418912,Public endpoint tasks
-0.15190451,-0.49547842,Public endpoint tasks
-0.7074975,-0.15231353,Public endpoint tasks
-0.5544758,0.9102284,Public endpoint tasks
1.462592,-0.7484342,Public endpoint tasks
-1.024947,0.04851771,Public endpoint tasks
-0.6023303,0.1319705,Public endpoint tasks
-1.4794257,0.422202,Public endpoint tasks
-1.4491239,0.6316687,Public endpoint tasks
-0.30413115,-0.48316622,Public endpoint tasks
-0.9809977,-0.33657184,Public endpoint tasks
-0.44181088,-0.39389083,Public endpoint tasks
-0.48464942,0.00971994,Public endpoint tasks
-1.0781239,0.43105674,Public endpoint tasks
0.18412206,-0.66116554,Public endpoint tasks
-0.93310654,-0.7501951,Public endpoint tasks
-0.41016585,-0.4485601,Public endpoint tasks
-0.43372422,-0.053074487,Public endpoint tasks
-0.5823884,-0.6777137,Public endpoint tasks
-0.48605487,-0.060876466,Public endpoint tasks
-0.36647412,-0.37368265,Public endpoint tasks
-0.69697225,-0.17985006,Public endpoint tasks
-0.012003928,-0.81077087,Public endpoint tasks
-0.37167332,0.25256804,Public endpoint tasks
0.47070977,-1.000691,Public endpoint tasks
1.2392356,-1.3521761,Public endpoint tasks
-0.4927875,-0.552366,Public endpoint tasks
-0.7093185,-0.05399935,Public endpoint tasks
-0.65980375,-0.3882866,Public endpoint tasks
-0.35926569,-0.6500299,Public endpoint tasks
-1.093522,0.65590554,Public endpoint tasks
-0.7128118,-0.23195332,Public endpoint tasks
-0.24575654,-0.70702964,Public endpoint tasks
-0.55643535,-0.36705315,Public endpoint tasks
1.3714328,-0.12257056,Public endpoint tasks
-0.36253843,-0.41740453,Public endpoint tasks
-0.12181926,-0.51282007,Public endpoint tasks
-0.82001716,-0.16822976,Public endpoint tasks
-0.76236355,-0.029954497,Public endpoint tasks
-1.1686004,0.08127172,Public endpoint tasks
-1.2354767,0.3163519,Public endpoint tasks
-0.9077462,0.2663963,Public endpoint tasks
-0.78708327,0.00489155,Public endpoint tasks
0.44643304,-1.000254,Public endpoint tasks
0.013036281,-0.5958147,Public endpoint tasks
-0.77906334,-0.6847279,Public endpoint tasks
-1.1234165,0.10878678,Public endpoint tasks
0.3016627,-0.09211627,Public endpoint tasks
-0.520161,-0.345994,Public endpoint tasks
-0.08981481,-0.8742907,Public endpoint tasks
-0.74428606,0.17017761,Public endpoint tasks
-0.39851856,0.07950305,Public endpoint tasks
-0.45207223,-0.5390601,Public endpoint tasks
-1.2828497,-0.199211,Public endpoint tasks
-1.1369098,-0.03384649,Public endpoint tasks
-0.42459944,-0.49883538,Public endpoint tasks
-0.64311874,-0.4295182,Public endpoint tasks
-1.3010297,0.0067556035,Public endpoint tasks
-1.1236538,-0.04737494,Public endpoint tasks
-0.2697301,-0.30634156,Public endpoint tasks
-0.9872987,-0.35404566,Public endpoint tasks
-0.8760693,-0.46585342,Public endpoint tasks
-0.73795986,-0.23196326,Public endpoint tasks
-0.566855,-0.05600988,Public endpoint tasks
-0.98290694,-0.2612387,Public endpoint tasks
-1.1312718,-0.08553611,Public endpoint tasks
-0.48462254,-0.48813716,Public endpoint tasks
-0.1599286,-0.28621274,Public endpoint tasks
-0.9862366,0.33035994,Public endpoint tasks
-0.65975964,0.38958615,Public endpoint tasks
-1.2228069,0.3209973,Public endpoint tasks
-0.21567984,-0.19204687,Public endpoint tasks
-0.826684,-0.027765293,Public endpoint tasks
0.2322286,-0.6168369,Public endpoint tasks
-1.2978336,0.21864559,Public endpoint tasks
-0.38656712,-0.1194482,Public endpoint tasks
-0.1658064,-0.5456408,Public endpoint tasks
-0.6109361,-0.092364565,Public endpoint tasks
0.4010683,-0.97171324,Public endpoint tasks
-0.6289859,-0.36377695,Public endpoint tasks
1.2287366,-0.7629019,Public endpoint tasks
0.10075313,-1.1717969,Public endpoint tasks
-0.81794256,-0.016963787,Public endpoint tasks
-0.35255384,-0.16169588,Public endpoint tasks
-0.8334694,0.07631287,Public endpoint tasks
-0.46569064,-0.13462223,Public endpoint tasks
2.541712,3.8923304,Public endpoint tasks
0.1881366,0.1990922,Public endpoint tasks
-1.0754049,0.097614065,Public endpoint tasks
-0.65567815,-0.26953098,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
-0.73063624,0.49801904,Public endpoint tasks
-0.62666273,-0.2158042,Public endpoint tasks
-0.0041084886,-0.17657717,Public endpoint tasks
-0.6112231,-0.27321687,Public endpoint tasks
-0.087133825,-0.25051448,Public endpoint tasks
0.39851716,-0.009987002,Public endpoint tasks
-1.4153813,-0.058812268,Public endpoint tasks
-1.1747844,0.11924498,Public endpoint tasks
-0.84162545,-0.064506456,Public endpoint tasks
-0.40447465,-0.4296515,Public endpoint tasks
-0.05624351,-0.35494605,Public endpoint tasks
-0.44685042,-0.6774458,Public endpoint tasks
-0.7073846,0.3432871,Public endpoint tasks
0.22620723,-0.5359334,Public endpoint tasks
0.60983074,-0.42865613,Public endpoint tasks
-0.9881158,-0.50554484,Public endpoint tasks
-0.7303897,-0.31276962,Public endpoint tasks
-1.5104758,-0.009528536,Public endpoint tasks
-0.3135307,0.15381452,Public endpoint tasks
-0.34824342,-0.098549254,Public endpoint tasks
0.019473195,-0.8089596,Public endpoint tasks
-0.991202,-0.12869048,Public endpoint tasks
-1.0955441,0.011231339,Public endpoint tasks
-0.1724027,0.11566877,Public endpoint tasks
-0.54513156,-0.023286117,Public endpoint tasks
-0.27385697,-0.11599813,Public endpoint tasks
-0.48139098,-0.12755585,Public endpoint tasks
-0.03210482,-0.51660717,Public endpoint tasks
0.20200178,-0.35177475,Public endpoint tasks
-0.37673497,0.29508653,Public endpoint tasks
0.3266702,-0.54212123,Public endpoint tasks
0.2319853,-0.4214728,Public endpoint tasks
-0.8789902,-0.29234532,Public endpoint tasks
-0.70018077,0.015336024,Public endpoint tasks
-0.82353127,0.16676196,Public endpoint tasks
-0.18974109,0.05703374,Public endpoint tasks
-0.6694504,-0.13100295,Public endpoint tasks
-0.84798455,-0.23526476,Public endpoint tasks
-0.95836246,-0.121546805,Public endpoint tasks
-0.64575094,-0.5953684,Public endpoint tasks
-1.1379535,0.017591627,Public endpoint tasks
-0.12008786,-0.19567157,Public endpoint tasks
-0.72980523,-0.8199282,Public endpoint tasks
-0.28631416,-0.3376151,Public endpoint tasks
0.1948184,-0.893757,Public endpoint tasks
-0.26209414,0.08518672,Public endpoint tasks
-0.42777804,0.11205496,Public endpoint tasks
-0.10874775,-0.040779687,Public endpoint tasks
-0.7007246,0.17198986,Public endpoint tasks
-0.8213291,0.24102134,Public endpoint tasks
-1.0484526,0.11541411,Public endpoint tasks
-0.83212864,-0.10083506,Public endpoint tasks
-0.5322545,-0.66118735,Public endpoint tasks
0.70350575,-0.6609981,Public endpoint tasks
-1.1630054,-0.1319632,Public endpoint tasks
1.1489998,0.050249577,Public endpoint tasks
0.09570116,-0.07051399,Public endpoint tasks
-0.18683557,0.045250207,Public endpoint tasks
1.2755282,-0.28908378,Public endpoint tasks
0.42221317,-0.58430535,Public endpoint tasks
-0.01907295,-0.61607,Public endpoint tasks
-0.25599593,-0.45919016,Public endpoint tasks
0.063435525,0.26302114,Public endpoint tasks
-0.58502257,-0.38428122,Public endpoint tasks
2.0322413,-0.8185958,Public endpoint tasks
-0.47732294,0.23246932,Public endpoint tasks
-0.16294023,-0.24987154,Public endpoint tasks
-1.0172482,-0.11678517,Public endpoint tasks
-1.0261256,-0.46756768,Public endpoint tasks
0.009050608,-0.5147346,Public endpoint tasks
0.10387385,-0.4169846,Public endpoint tasks
-0.43253165,-0.37505668,Public endpoint tasks
1.2135745,-1.3778619,Public endpoint tasks
-0.66100204,0.50241613,Public endpoint tasks
1.5598339,-1.1396356,Public endpoint tasks
-0.10849005,-0.790025,Public endpoint tasks
-0.8223127,0.18368314,Public endpoint tasks
-0.32656673,-0.2598736,Public endpoint tasks
0.15847883,-0.47717255,Public endpoint tasks
-0.25372195,-0.48233065,Public endpoint tasks
-0.035562187,-0.40166774,Public endpoint tasks
-1.1388719,0.0047598425,Public endpoint tasks
-0.16588014,0.58238804,Public endpoint tasks
0.19106033,-0.44110304,Public endpoint tasks
-0.5545572,-0.6587191,Public endpoint tasks
0.29546157,-0.6933477,Public endpoint tasks
-1.4109124,0.39043108,Public endpoint tasks
3.4292498,-1.1689574,Public endpoint tasks
-0.1678084,-0.5433343,Public endpoint tasks
-0.61530584,-0.061259165,Public endpoint tasks
-0.6120944,-0.30499843,Public endpoint tasks
-0.9091692,0.50550556,Public endpoint tasks
0.33618924,0.06923381,Public endpoint tasks
-0.9862348,-0.12894623,Public endpoint tasks
-0.82969606,0.3450802,Public endpoint tasks
-1.3186047,0.60870963,Public endpoint tasks
-0.06120783,-0.19462377,Public endpoint tasks
-0.54026693,-0.16525064,Public endpoint tasks
-0.21399508,-0.4121475,Public endpoint tasks
-1.0946444,0.3984637,Public endpoint tasks
-0.74115837,-0.2320838,Public endpoint tasks
0.002857983,-0.3115243,Public endpoint tasks
0.008501798,-0.15366381,Public endpoint tasks
-0.7551503,-0.064315096,Public endpoint tasks
0.41777048,-0.12732948,Public endpoint tasks
-0.7009615,-0.7067658,Public endpoint tasks
-1.2393602,0.18292293,Public endpoint tasks
-0.31586432,-0.19228144,Public endpoint tasks
-0.9021456,-0.12680447,Public endpoint tasks
-0.496876,-0.121795386,Public endpoint tasks
-0.87531054,0.0036096852,Public endpoint tasks
-0.49162996,-0.2464116,Public endpoint tasks
0.17896149,-0.09657397,Public endpoint tasks
-0.5417905,-0.4342327,Public endpoint tasks
-0.5888718,-0.2430662,Public endpoint tasks
0.21095988,0.07930165,Public endpoint tasks
-0.27133122,0.93648493,Public endpoint tasks
-1.2128974,0.57989913,Public endpoint tasks
-0.39095378,-0.081010416,Public endpoint tasks
-0.6426867,-0.1910963,Public endpoint tasks
-0.732026,-0.29099032,Public endpoint tasks
-0.6062608,0.4714386,Public endpoint tasks
-0.038470626,-0.6774404,Public endpoint tasks
-0.32554153,-0.10512192,Public endpoint tasks
-0.63757277,-0.4547151,Public endpoint tasks
-1.0076175,-0.08875507,Public endpoint tasks
0.05598241,-0.7762947,Public endpoint tasks
-0.23252265,-0.6155077,Public endpoint tasks
0.0467003,-0.38587674,Public endpoint tasks
-0.7342665,-0.15770069,Public endpoint tasks
-0.4589822,-0.33010277,Public endpoint tasks
-0.28705174,-0.366476,Public endpoint tasks
-0.44486508,-0.2678745,Public endpoint tasks
-0.3285072,0.048911706,Public endpoint tasks
-0.25606042,-0.31969506,Public endpoint tasks
-0.07363185,1.2406149,Public endpoint tasks
-1.458322,0.55973256,Public endpoint tasks
-0.44327155,0.23057806,Public endpoint tasks
-0.68563783,0.35877675,Public endpoint tasks
0.3611749,-0.5047992,Public endpoint tasks
0.03990394,-0.15109356,Public endpoint tasks
-0.41026223,-0.15829587,Public endpoint tasks
-0.9846766,-0.8469496,Public endpoint tasks
0.8940834,-0.31804743,Public endpoint tasks
0.43819204,-0.593323,Public endpoint tasks
-0.36676106,-0.23572409,Public endpoint tasks
-0.37140885,-0.2505458,Public endpoint tasks
0.15696386,-1.0688307,Public endpoint tasks
-0.9885191,-0.35699987,Public endpoint tasks
-0.8681798,-0.20718856,Public endpoint tasks
-0.4233592,-0.5423021,Public endpoint tasks
-1.4975303,-0.09357379,Public endpoint tasks
-0.40294155,-0.36520797,Public endpoint tasks
-0.95715654,-0.18088335,Public endpoint tasks
-0.40598813,-0.13066302,Public endpoint tasks
0.3699439,0.0796246,Public endpoint tasks
1.7060444,-1.0541447,Public endpoint tasks
-0.7426768,-0.3083318,Public endpoint tasks
-0.21692356,-0.31728196,Public endpoint tasks
0.06763297,-0.43417317,Public endpoint tasks
-1.0064124,0.14900829,Public endpoint tasks
0.6334356,-0.58623785,Public endpoint tasks
-0.8115462,0.06743133,Public endpoint tasks
-0.46630663,-0.43227968,Public endpoint tasks
-0.15748046,-0.3415206,Public endpoint tasks
-0.835992,0.35600185,Public endpoint tasks
-1.3997194,-0.15494649,Public endpoint tasks
-0.35159135,-0.31829566,Public endpoint tasks
-0.4002784,-0.1022821,Public endpoint tasks
-1.0534886,0.48541594,Public endpoint tasks
-1.1172054,-0.25999707,Public endpoint tasks
-0.51295406,-0.6974855,Public endpoint tasks
-1.4557989,0.63460946,Public endpoint tasks
-0.67791474,-0.39828226,Public endpoint tasks
-0.5971089,0.22499189,Public endpoint tasks
-0.91501594,-0.2919618,Public endpoint tasks
-0.54053307,-0.7080179,Public endpoint tasks
-0.5337981,-0.17508255,Public endpoint tasks
-0.050483942,-0.28516337,Public endpoint tasks
-0.94611394,0.5032235,Public endpoint tasks
-0.7922964,-0.07467994,Public endpoint tasks
-0.39971575,0.018631889,Public endpoint tasks
-0.6542444,0.36531433,Public endpoint tasks
-0.8996961,0.17782904,Public endpoint tasks
0.24096861,-0.100922376,Public endpoint tasks
-0.5433312,0.26783076,Public endpoint tasks
0.40741822,-1.061523,Public endpoint tasks
0.2231786,-0.4507582,Public endpoint tasks
-0.4094199,-0.43543565,Public endpoint tasks
-0.70376045,-0.061577827,Public endpoint tasks
-0.16711025,0.1466675,Public endpoint tasks
-0.085243165,-0.46619892,Public endpoint tasks
-0.17898363,-0.67324877,Public endpoint tasks
-0.5844424,-0.27476224,Public endpoint tasks
-0.9761951,-0.123195805,Public endpoint tasks
0.1879308,-0.26529658,Public endpoint tasks
-0.8913187,-0.49647555,Public endpoint tasks
0.62429416,-1.1635135,Public endpoint tasks
-0.8005289,0.08246038,Public endpoint tasks
-0.33617285,-0.17914948,Public endpoint tasks
-1.1482768,0.09587021,Public endpoint tasks
-0.2747523,-0.36040285,Public endpoint tasks
0.02740708,0.17151509,Public endpoint tasks
-0.2821302,0.10288726,Public endpoint tasks
0.022483319,-0.36157006,Public endpoint tasks
-0.5421281,-0.5087486,Public endpoint tasks
-0.92082155,-0.23061028,Public endpoint tasks
-0.831315,-0.3903186,Public endpoint tasks
-1.137645,-0.022353794,Public endpoint tasks
1.3085656,-0.85842025,Public endpoint tasks
-0.09032866,-0.55795467,Public endpoint tasks
-0.94092774,-0.4141059,Public endpoint tasks
0.035396278,-0.30879515,Public endpoint tasks
-0.045324564,-0.021954259,Public endpoint tasks
-0.3388755,0.105841294,Public endpoint tasks
-1.1310695,0.20664342,Public endpoint tasks
-0.08311054,-0.90793747,Public endpoint tasks
-0.35399863,0.49252826,Public endpoint tasks
-0.1158565,-0.5416899,Public endpoint tasks
-0.41843718,-0.20146707,Public endpoint tasks
-0.4997264,-0.59331876,Public endpoint tasks
-0.5371575,-0.20493829,Public endpoint tasks
-0.5474857,0.1560808,Public endpoint tasks
-0.37180904,-0.083015844,Public endpoint tasks
-0.27939022,-0.3942388,Public endpoint tasks
-0.8759512,0.09774062,Public endpoint tasks
2.1635227,-1.153555,Public endpoint tasks
0.27545366,-0.48449996,Public endpoint tasks
0.11163193,-0.24328431,Public endpoint tasks
-0.86784613,-0.22784166,Public endpoint tasks
0.04332757,-0.30317697,Public endpoint tasks
-0.24708961,-0.09586301,Public endpoint tasks
0.06615615,0.6018698,Public endpoint tasks
-0.48486164,-0.74069667,Public endpoint tasks
0.15546891,-0.5985705,Public endpoint tasks
-0.47186762,-0.24421334,Public endpoint tasks
0.26893505,-0.2564446,Public endpoint tasks
0.011071444,0.3947803,Public endpoint tasks
-0.7097826,-0.3958355,Public endpoint tasks
-0.62386876,0.3003688,Public endpoint tasks
-0.69815224,0.3056845,Public endpoint tasks
-0.4989786,-0.14930613,Public endpoint tasks
-0.63855135,-0.17577809,Public endpoint tasks
-0.63889855,0.31424955,Public endpoint tasks
-0.72910535,0.10261643,Public endpoint tasks
-0.676426,0.14052589,Public endpoint tasks
-0.75025594,-0.25626636,Public endpoint tasks
-0.5842307,-0.48373294,Public endpoint tasks
-0.5531997,-0.16127601,Public endpoint tasks
0.58872366,-0.28889447,Public endpoint tasks
-0.38504705,-0.23973918,Public endpoint tasks
-0.69707847,0.31720224,Public endpoint tasks
-0.67586815,0.0006661732,Public endpoint tasks
-0.720962,0.19346164,Public endpoint tasks
-0.2144899,-0.0080548,Public endpoint tasks
-0.47979882,-0.55161923,Public endpoint tasks
-1.1715608,-0.09556565,Public endpoint tasks
-0.59186995,-0.30444363,Public endpoint tasks
-0.6229327,-0.5176585,Public endpoint tasks
-0.3111367,-0.34510064,Public endpoint tasks
-0.38258028,0.35065073,Public endpoint tasks
-1.3441657,0.032820277,Public endpoint tasks
2.0971253,-0.6050718,Public endpoint tasks
-0.61515653,-0.068481244,Public endpoint tasks
0.052706778,-0.35109055,Public endpoint tasks
-0.9705286,-0.5540776,Public endpoint tasks
-1.2871219,-0.16243723,Public endpoint tasks
-0.34488058,-0.9198809,Public endpoint tasks
-0.14718774,-0.15749833,Public endpoint tasks
-1.2487286,-0.17659552,Public endpoint tasks
0.03977087,-0.39743692,Public endpoint tasks
0.7797184,-0.83836824,Public endpoint tasks
-1.4774678,-0.000121550635,Public endpoint tasks
1.0165484,-0.42587075,Public endpoint tasks
-0.5909979,-0.2253659,Public endpoint tasks
-0.7931079,-0.16872562,Public endpoint tasks
-1.1304902,0.69267267,Public endpoint tasks
-0.27906922,-0.6709176,Public endpoint tasks
-0.9011427,0.0577297,Public endpoint tasks
0.15179309,-0.3423582,Public endpoint tasks
0.030939043,-0.8489949,Public endpoint tasks
-0.4512549,-0.37662795,Public endpoint tasks
0.20795813,-0.30767384,Public endpoint tasks
-0.6082493,0.05072976,Public endpoint tasks
-0.47963792,-0.2346629,Public endpoint tasks
-0.842429,0.20287047,Public endpoint tasks
0.32725754,-0.3634744,Public endpoint tasks
0.061632037,-0.57540506,Public endpoint tasks
-0.5818382,-0.28169063,Public endpoint tasks
-0.4053993,-0.6318562,Public endpoint tasks
-1.0567698,-0.14434947,Public endpoint tasks
-0.83433425,-0.010458747,Public endpoint tasks
-0.22739318,-0.5096344,Public endpoint tasks
-0.9633254,0.117224336,Public endpoint tasks
0.0013653338,-0.24672537,Public endpoint tasks
-0.54425997,-0.45505008,Public endpoint tasks
-0.010577381,-0.75824076,Public endpoint tasks
-1.3700849,-0.15193757,Public endpoint tasks
-1.2574157,-0.07077877,Public endpoint tasks
0.062043726,-0.8309033,Public endpoint tasks
-0.063812405,-0.3908288,Public endpoint tasks
0.16573825,-0.36185873,Public endpoint tasks
-0.61432886,0.016631445,Public endpoint tasks
-0.5060401,-0.36180586,Public endpoint tasks
-0.86541736,-0.108865894,Public endpoint tasks
-0.7406659,-0.30538574,Public endpoint tasks
0.6305655,-0.40813103,Public endpoint tasks
-0.89328575,-0.33957744,Public endpoint tasks
-0.0015826523,-0.17460202,Public endpoint tasks
-1.1388719,0.0047598425,Public endpoint tasks
-0.26462942,-0.87617415,Public endpoint tasks
-0.34315693,-0.52299184,Public endpoint tasks
-0.006225586,-0.39762962,Public endpoint tasks
-0.64774173,-0.47955364,Public endpoint tasks
-0.1499052,-0.5844185,Public endpoint tasks
-0.24667922,-0.46236214,Public endpoint tasks
-0.3585346,-0.8226467,Public endpoint tasks
-0.030925453,-0.11291553,Public endpoint tasks
3.335433,-0.6636645,Public endpoint tasks
-1.4863627,0.059766002,Public endpoint tasks
-0.6516638,-0.33797392,Public endpoint tasks
0.04134375,0.13394289,Public endpoint tasks
-0.7669438,-0.2886762,Public endpoint tasks
-0.5888311,-0.5327956,Public endpoint tasks
-0.99009836,0.25278118,Public endpoint tasks
0.39506856,-0.53141767,Public endpoint tasks
-0.30974978,0.2692827,Public endpoint tasks
-0.7735954,1.0268475,Public endpoint tasks
-1.3255838,0.8083667,Public endpoint tasks
-0.50298834,0.16122638,Public endpoint tasks
-1.2080588,-0.3629619,Public endpoint tasks
-0.8212278,-0.32874432,Public endpoint tasks
-0.31726468,-0.36790526,Public endpoint tasks
0.68379176,-1.0894694,Public endpoint tasks
-0.24908476,-0.46634158,Public endpoint tasks
1.3855937,-0.5947198,Public endpoint tasks
-0.9303528,-0.4458468,Public endpoint tasks
-0.2671445,-0.14950964,Public endpoint tasks
-0.45269948,-0.30447614,Public endpoint tasks
-1.0134913,-0.22537293,Public endpoint tasks
-0.92755663,0.029421115,Public endpoint tasks
-1.1757519,0.5351709,Public endpoint tasks
-1.0027355,-0.6311612,Public endpoint tasks
-0.7049231,-0.22218376,Public endpoint tasks
-1.1992974,-0.528513,Public endpoint tasks
-0.32985914,-0.016320523,Public endpoint tasks
-0.681715,-0.59617305,Public endpoint tasks
1.4597875,-0.8431444,Public endpoint tasks
0.57155013,-0.57796615,Public endpoint tasks
-0.41999686,-0.12663189,Public endpoint tasks
-0.5974019,-0.17420822,Public endpoint tasks
-0.87089646,-0.5729948,Public endpoint tasks
-0.49636474,-0.18069226,Public endpoint tasks
-0.18541041,-0.52242357,Public endpoint tasks
-0.84856325,-0.24126059,Public endpoint tasks
-0.12679633,-0.466681,Public endpoint tasks
-0.8151617,-0.11277135,Public endpoint tasks
1.3624146,-0.3950324,Public endpoint tasks
-0.454662,-0.6741701,Public endpoint tasks
-0.28121778,-0.43674517,Public endpoint tasks
-0.43547004,-0.27569705,Public endpoint tasks
-0.86323035,-0.62612474,Public endpoint tasks
0.46007016,-0.55230486,Public endpoint tasks
-0.71063113,-0.15488912,Public endpoint tasks
-0.55210686,-0.06483261,Public endpoint tasks
-0.45389187,-0.041158184,Public endpoint tasks
0.07407156,1.4663604,Public endpoint tasks
-0.7493812,-0.33502874,Public endpoint tasks
-0.19096816,-0.23345295,Public endpoint tasks
-0.31655315,0.16738608,Public endpoint tasks
-0.28215018,-0.57398266,Public endpoint tasks
-0.98175776,-0.17894581,Public endpoint tasks
-0.3559961,-0.29464084,Public endpoint tasks
-0.57292795,-0.3035779,Public endpoint tasks
-0.61906874,-0.33232,Public endpoint tasks
-0.72730356,0.73081243,Public endpoint tasks
-0.13735427,-0.5252794,Public endpoint tasks
0.008444369,-0.56823087,Public endpoint tasks
-0.021040618,-0.20176648,Public endpoint tasks
0.060526133,-0.56823087,Public endpoint tasks
-0.35525262,-0.35762393,Public endpoint tasks
-0.56216866,0.16782424,Public endpoint tasks
-0.77953523,-0.38541207,Public endpoint tasks
-0.8123909,0.13407466,Public endpoint tasks
1.3838778,0.12687542,Public endpoint tasks
-0.011930078,-0.60092115,Public endpoint tasks
-0.051531464,0.0480455,Public endpoint tasks
-0.22343321,1.1946537,Public endpoint tasks
-0.3691611,-0.20770387,Public endpoint tasks
0.00840646,0.24536306,Public endpoint tasks
-1.2960312,-0.1488383,Public endpoint tasks
-1.1321003,0.7196061,Public endpoint tasks
-1.0712502,0.025841517,Public endpoint tasks
-0.71269053,-0.42597562,Public endpoint tasks
-1.2369844,0.48804814,Public endpoint tasks
-0.8618264,0.16710764,Public endpoint tasks
-0.6726914,-0.22262476,Public endpoint tasks
-1.201504,-0.09604116,Public endpoint tasks
-1.4680451,-0.48178947,Public endpoint tasks
-1.3630607,-0.15278696,Public endpoint tasks
-0.99761784,-0.55781424,Public endpoint tasks
-0.5265497,0.015074464,Public endpoint tasks
-0.16347095,-0.58444595,Public endpoint tasks
-0.80864364,-0.16154446,Public endpoint tasks
-0.53593177,-0.43819186,Public endpoint tasks
-0.477981,-0.067334056,Public endpoint tasks
2.6402116,3.3865867,Public endpoint tasks
-0.34921116,-0.6225683,Public endpoint tasks
-1.1478572,0.11907107,Public endpoint tasks
-0.68853724,0.44795963,Public endpoint tasks
-0.3206315,-0.32759738,Public endpoint tasks
-0.212374,-0.09258574,Public endpoint tasks
-0.1426719,-0.49218345,Public endpoint tasks
-0.3989117,-0.26224208,Public endpoint tasks
-0.062173605,-0.3044772,Public endpoint tasks
-0.6284285,-0.02760592,Public endpoint tasks
-0.63394535,-0.254696,Public endpoint tasks
-0.4219958,-0.21401428,Public endpoint tasks
-0.6719321,-0.3888239,Public endpoint tasks
-0.15261476,-0.10055954,Public endpoint tasks
-0.57775605,-0.4888667,Public endpoint tasks
-0.53947157,-0.33536336,Public endpoint tasks
-0.9179255,-0.45691606,Public endpoint tasks
0.58453655,-0.24539028,Public endpoint tasks
-1.1521049,0.037798263,Public endpoint tasks
-0.232657,0.075566664,Public endpoint tasks
-0.9345503,0.03471265,Public endpoint tasks
1.3215896,-1.2659839,Public endpoint tasks
-0.7198422,0.32302317,Public endpoint tasks
2.2381468,0.16921163,Public endpoint tasks
0.0730266,-0.09586808,Public endpoint tasks
0.16103896,-0.25134325,Public endpoint tasks
-0.774249,-0.014887702,Public endpoint tasks
0.17561969,-0.95527214,Public endpoint tasks
-0.10519618,-0.64549226,Public endpoint tasks
0.18671724,-0.34796852,Public endpoint tasks
0.40029106,-0.9618123,Public endpoint tasks
-0.38096008,0.9006073,Public endpoint tasks
-0.74231684,-0.2698009,Public endpoint tasks
-0.44507775,-0.19052957,Public endpoint tasks
0.014991224,1.986867,Public endpoint tasks
-1.4385095,-0.106644325,Public endpoint tasks
-0.3224092,-0.5158874,Public endpoint tasks
-0.335152,-0.2806619,Public endpoint tasks
-0.059809,-0.3223487,Public endpoint tasks
-0.90588546,-0.012047121,Public endpoint tasks
-1.0401565,0.3279814,Public endpoint tasks
-0.3737209,0.6102948,Public endpoint tasks
-0.17900555,-0.2901059,Public endpoint tasks
0.34236792,-0.5323766,Public endpoint tasks
0.5441958,-0.76816493,Public endpoint tasks
-1.0315483,0.75678223,Public endpoint tasks
0.393011,-0.40451124,Public endpoint tasks
4.0855308,-1.4409468,Public endpoint tasks
-0.6101918,-0.31058386,Public endpoint tasks
-1.4541669,0.03448619,Public endpoint tasks
-0.75124764,-0.13861965,Public endpoint tasks
-0.3327835,-0.2039447,Public endpoint tasks
-1.2850674,-0.17150587,Public endpoint tasks
-0.5072666,-0.32765839,Public endpoint tasks
-0.9842005,0.0042557437,Public endpoint tasks
0.19126782,0.09009283,Public endpoint tasks
-1.1071384,0.051186934,Public endpoint tasks
-0.42745256,-0.27767792,Public endpoint tasks
-0.24604353,-0.5680198,Public endpoint tasks
-1.0928706,-0.13116954,Public endpoint tasks
-0.40931818,-0.3849238,Public endpoint tasks
-0.6347649,0.052166946,Public endpoint tasks
1.0843705,-1.4732662,Public endpoint tasks
-0.29753214,-0.38004398,Public endpoint tasks
-1.2829875,0.16204092,Public endpoint tasks
-0.27015406,-0.53562707,Public endpoint tasks
-0.37376502,-0.329382,Public endpoint tasks
-0.37239578,-0.41531408,Public endpoint tasks
-0.6440036,0.051308744,Public endpoint tasks
-0.3235222,-0.376952,Public endpoint tasks
-0.017874211,-0.20223455,Public endpoint tasks
-0.41544962,-0.27220097,Public endpoint tasks
-1.5111401,-0.038853377,Public endpoint tasks
-0.22924492,-0.28650814,Public endpoint tasks
0.34454706,-0.46354374,Public endpoint tasks
-0.053702652,-0.69652104,Public endpoint tasks
0.25355282,-0.018488232,Public endpoint tasks
1.3713392,-0.47029954,Public endpoint tasks
-0.24067698,-0.39278063,Public endpoint tasks
-1.445809,0.07015701,Public endpoint tasks
0.09464368,-0.13181551,Public endpoint tasks
-0.52140844,0.022289867,Public endpoint tasks
-1.0694337,0.29281127,Public endpoint tasks
0.33902565,-0.61276233,Public endpoint tasks
-1.2171292,-0.46963382,Public endpoint tasks
-0.18993959,-0.4316734,Public endpoint tasks
0.8428215,-0.19474742,Public endpoint tasks
-1.0436715,0.14404112,Public endpoint tasks
-0.37017593,-0.11191199,Public endpoint tasks
-0.9950253,0.13086547,Public endpoint tasks
-0.61938226,0.06971397,Public endpoint tasks
-0.45918584,-0.18173309,Public endpoint tasks
-0.5486215,-0.23628518,Public endpoint tasks
-0.58336896,-0.85524297,Public endpoint tasks
-0.7342253,-0.3178575,Public endpoint tasks
-0.29683268,-0.5472618,Public endpoint tasks
-0.50832856,-0.2695697,Public endpoint tasks
-1.2940843,0.365267,Public endpoint tasks
-0.69618344,0.2754876,Public endpoint tasks
-1.1266153,0.10132733,Public endpoint tasks
-0.5303963,-0.27261055,Public endpoint tasks
0.3160055,0.5550885,Public endpoint tasks
-0.6328784,-0.14653704,Public endpoint tasks
-0.82135284,-0.44693878,Public endpoint tasks
-0.4054532,-0.73452216,Public endpoint tasks
0.33618924,0.06923381,Public endpoint tasks
-0.27386314,-0.6121375,Public endpoint tasks
0.023445547,-0.28962162,Public endpoint tasks
0.09822321,-0.11563166,Public endpoint tasks
0.77735543,-0.6940318,Public endpoint tasks
-0.66627586,-0.061919365,Public endpoint tasks
-1.4707059,0.49894667,Public endpoint tasks
-0.97657263,0.0661146,Public endpoint tasks
-0.4951626,-0.29706863,Public endpoint tasks
-1.5482758,-0.4933697,Public endpoint tasks
-0.7924106,0.12084417,Public endpoint tasks
-0.5583812,-0.4027074,Public endpoint tasks
-0.0072105527,-0.65016174,Public endpoint tasks
-0.5163074,-0.617736,Public endpoint tasks
-0.035562813,-0.4884342,Public endpoint tasks
-0.63606095,-0.080971204,Public endpoint tasks
-1.1306685,0.35381368,Public endpoint tasks
-0.54967666,-1.086223,Public endpoint tasks
0.629218,-0.6419173,Public endpoint tasks
-0.2943358,-0.13166596,Public endpoint tasks
0.34707728,-0.6377967,Public endpoint tasks
-0.027021706,-0.34764564,Public endpoint tasks
-0.3759714,0.93454766,Public endpoint tasks
-0.6784571,0.17643149,Public endpoint tasks
-0.34984437,-0.7075507,Public endpoint tasks
-0.58850193,0.31746063,Public endpoint tasks
0.0687103,-0.46501586,Public endpoint tasks
0.03226033,-0.1460998,Public endpoint tasks
-0.468787,-0.07736046,Public endpoint tasks
-0.7715361,0.13979705,Public endpoint tasks
-0.58735824,0.21600267,Public endpoint tasks
-0.35286376,-0.17352933,Public endpoint tasks
-0.36429954,-0.16392924,Public endpoint tasks
-0.6602912,-0.057815664,Public endpoint tasks
-0.60819983,-0.5046738,Public endpoint tasks
-0.29684836,-0.74674946,Public endpoint tasks
-0.8440386,-0.31510514,Public endpoint tasks
-0.7181777,-0.29617047,Public endpoint tasks
1.6591315,-1.4416105,Public endpoint tasks
-0.6274629,0.0022546817,Public endpoint tasks
-0.4637911,-0.5546471,Public endpoint tasks
-1.199831,0.1295532,Public endpoint tasks
-1.1351547,0.5823183,Public endpoint tasks
-1.1369274,-0.3279008,Public endpoint tasks
-1.0533986,-0.48077768,Public endpoint tasks
-0.2353147,-0.56296253,Public endpoint tasks
-0.8223251,-0.4595541,Public endpoint tasks
-1.4174337,0.25142333,Public endpoint tasks
0.4950736,-0.77172655,Public endpoint tasks
-1.0754049,0.097614065,Public endpoint tasks
1.1839466,-0.7170625,Public endpoint tasks
-0.7035978,-0.58373004,Public endpoint tasks
0.7016374,-0.09579566,Public endpoint tasks
-1.0581199,-0.6671977,Public endpoint tasks
-0.56655633,-0.058665015,Public endpoint tasks
-1.1609379,-0.23968229,Public endpoint tasks
-0.3033347,-0.0010298546,Public endpoint tasks
-0.39007464,-0.24021642,Public endpoint tasks
-1.0465971,0.57511425,Public endpoint tasks
-0.45728013,-0.5354847,Public endpoint tasks
-0.39893392,-0.71917546,Public endpoint tasks
-0.5511366,-0.3615417,Public endpoint tasks
-0.8181055,0.44048655,Public endpoint tasks
-1.0100656,-0.4534322,Public endpoint tasks
-0.03739196,1.7533805,Public endpoint tasks
-0.19629365,0.08165675,Public endpoint tasks
-0.8094635,0.15376198,Public endpoint tasks
-0.69624805,0.22276312,Public endpoint tasks
-0.45953935,-0.62723374,Public endpoint tasks
-0.038691998,-0.87881744,Public endpoint tasks
-0.6657734,-0.45046,Public endpoint tasks
-0.5973679,-0.55870366,Public endpoint tasks
-0.77451307,-0.2965761,Public endpoint tasks
-0.4483819,-0.13549754,Public endpoint tasks
-0.894577,0.43070525,Public endpoint tasks
-0.3091077,-0.62829477,Public endpoint tasks
-0.5753853,-0.58564216,Public endpoint tasks
-0.8250357,0.52174026,Public endpoint tasks
-0.9085463,0.0012720432,Public endpoint tasks
-0.71201426,0.17322475,Public endpoint tasks
-0.51859254,-0.44232416,Public endpoint tasks
-1.0084181,0.11062287,Public endpoint tasks
-0.81592435,-0.069072,Public endpoint tasks
1.0959251,0.07446432,Public endpoint tasks
-0.72735655,-0.019231377,Public endpoint tasks
-0.76670563,-0.27733308,Public endpoint tasks
-0.22384901,-0.33252499,Public endpoint tasks
-0.12832525,-0.39999118,Public endpoint tasks
-0.17597863,-0.17293267,Public endpoint tasks
-0.4119008,-0.7609592,Public endpoint tasks
-1.2197258,0.115509,Public endpoint tasks
-0.027816445,-0.3366816,Public endpoint tasks
-0.6407646,0.07416281,Public endpoint tasks
0.75136876,-0.45771733,Public endpoint tasks
-0.8437127,-0.0911186,Public endpoint tasks
-0.99730706,-0.607431,Public endpoint tasks
-0.4777967,-0.7041765,Public endpoint tasks
-1.3921193,0.17746407,Public endpoint tasks
-0.7891346,0.26460996,Public endpoint tasks
0.02710846,-0.3805391,Public endpoint tasks
-0.021921545,-0.27174407,Public endpoint tasks
-0.53869843,-0.47616285,Public endpoint tasks
-0.4259519,-0.2625847,Public endpoint tasks
-0.6187897,0.12184785,Public endpoint tasks
-0.4388201,0.11941688,Public endpoint tasks
-0.6914834,0.13573352,Public endpoint tasks
0.46011898,-0.29863018,Public endpoint tasks
-1.0072907,0.610708,Public endpoint tasks
-0.010070413,-0.073852345,Public endpoint tasks
0.6502212,0.070858344,Public endpoint tasks
-0.4198466,-0.061753057,Public endpoint tasks
-0.5542031,0.1418118,Public endpoint tasks
-0.5590413,-0.19659579,Public endpoint tasks
-0.22349586,-0.28078285,Public endpoint tasks
2.6366963,-0.703712,Public endpoint tasks
-0.9289682,-0.14056373,Public endpoint tasks
-0.3309933,-0.3188854,Public endpoint tasks
-0.20755056,0.34345403,Public endpoint tasks
-0.80812,-0.16712952,Public endpoint tasks
-1.4774678,-0.000121550635,Public endpoint tasks
-0.30642605,0.37668705,Public endpoint tasks
0.010171413,-0.25407583,Public endpoint tasks
-0.066111416,-0.68279415,Public endpoint tasks
-0.8370577,0.5235946,Public endpoint tasks
-0.23012017,-0.6146633,Public endpoint tasks
-0.4626451,0.36159077,Public endpoint tasks
-0.5618006,-0.36425725,Public endpoint tasks
-0.10887185,-0.48220354,Public endpoint tasks
-0.5337449,-1.091304,Public endpoint tasks
0.055354595,0.11526325,Public endpoint tasks
-1.5501581,0.31490546,Public endpoint tasks
-1.0143456,-0.33563524,Public endpoint tasks
-0.67487675,-0.5290895,Public endpoint tasks
-0.16820386,-0.08444973,Public endpoint tasks
0.56275547,-0.50690985,Public endpoint tasks
-0.25111634,-0.3244778,Public endpoint tasks
-1.0251883,-0.10555333,Public endpoint tasks
0.07628125,-0.071773425,Public endpoint tasks
-1.0020682,-0.015460737,Public endpoint tasks
0.0412305,-0.9189197,Public endpoint tasks
0.31474772,-0.65879565,Public endpoint tasks
-0.6039908,-0.6647651,Public endpoint tasks
-0.29177824,-0.6036879,Public endpoint tasks
-0.17082421,-0.12964514,Public endpoint tasks
-0.71886903,-0.56915593,Public endpoint tasks
-0.2874692,0.21971455,Public endpoint tasks
-0.6438241,-0.08768499,Public endpoint tasks
-1.2482585,0.27724776,Public endpoint tasks
-0.35434374,-0.6002996,Public endpoint tasks
0.061412513,-0.48927942,Public endpoint tasks
0.23713514,-0.66365707,Public endpoint tasks
4.9157386,-3.0339363,Public endpoint tasks
-0.79244685,-0.08677796,Public endpoint tasks
0.18610218,-0.19902459,Public endpoint tasks
-0.62433904,-0.047141545,Public endpoint tasks
0.06924254,-0.3722967,Public endpoint tasks
-0.5935783,-0.13781112,Public endpoint tasks
0.037189603,-0.20427763,Public endpoint tasks
-1.0529257,-0.30900258,Public endpoint tasks
-1.2512939,-0.011078956,Public endpoint tasks
-0.27515206,-0.5050581,Public endpoint tasks
-0.7169428,-0.29782426,Public endpoint tasks
-0.27385697,-0.11599813,Public endpoint tasks
0.44057038,-0.95194966,Public endpoint tasks
0.21673647,-0.41661188,Public endpoint tasks
-0.9581237,-0.28231537,Public endpoint tasks
-0.43837786,0.083554834,Public endpoint tasks
-0.79541135,-0.012162538,Public endpoint tasks
-1.2549593,0.2985129,Public endpoint tasks
0.29417393,0.2774894,Public endpoint tasks
-0.61535263,-0.47444406,Public endpoint tasks
-1.1706054,-0.04166725,Public endpoint tasks
-0.22104026,-0.5207388,Public endpoint tasks
0.08431262,-0.32684046,Public endpoint tasks
-0.48142928,-0.37498125,Public endpoint tasks
-0.6683148,0.31075233,Public endpoint tasks
-0.036393374,-0.8774844,Public endpoint tasks
-0.6066943,-0.4138869,Public endpoint tasks
-0.068540275,0.07304585,Public endpoint tasks
-0.47359535,-0.39057893,Public endpoint tasks
-0.29806358,-0.31722516,Public endpoint tasks
0.45705983,-0.47450864,Public endpoint tasks
-0.48762727,0.098457515,Public endpoint tasks
-0.74521315,0.5647728,Public endpoint tasks
-0.69173825,0.5981526,Public endpoint tasks
-0.65865594,-0.2331047,Public endpoint tasks
-0.8611289,-0.34220296,Public endpoint tasks
-0.5551282,-0.35322535,Public endpoint tasks
-0.5246704,-0.16243976,Public endpoint tasks
-1.1565738,-0.05956229,Public endpoint tasks
-0.22215673,-0.93654424,Public endpoint tasks
-0.37797835,-0.51971436,Public endpoint tasks
-0.72635967,-0.22692187,Public endpoint tasks
-0.33945677,0.13343534,Public endpoint tasks
-0.8208345,-0.3036838,Public endpoint tasks
-0.015481144,0.3343337,Public endpoint tasks
-0.8375453,-0.34601778,Public endpoint tasks
-1.1747844,0.11924498,Public endpoint tasks
-0.73204964,-0.012159798,Public endpoint tasks
0.9180578,-0.13238381,Public endpoint tasks
-0.03129974,-0.85547644,Public endpoint tasks
-0.22926639,-0.082890645,Public endpoint tasks
-0.6468263,-0.3271934,Public endpoint tasks
0.16611746,-0.6728323,Public endpoint tasks
-0.5381123,-0.46176606,Public endpoint tasks
0.039671957,-0.25209862,Public endpoint tasks
0.3648344,-0.39760685,Public endpoint tasks
-1.4751388,-0.08846151,Public endpoint tasks
-0.27055326,-0.7861391,Public endpoint tasks
-0.29563928,0.30799916,Public endpoint tasks
0.55673194,-0.29152182,Public endpoint tasks
-0.5364487,-0.42952424,Public endpoint tasks
-0.6744548,0.07138242,Public endpoint tasks
-0.6169967,-0.30195528,Public endpoint tasks
-0.66206187,0.13302746,Public endpoint tasks
-0.5031973,-0.039635673,Public endpoint tasks
-0.46172088,-0.07101928,Public endpoint tasks
-0.62211597,-0.21769805,Public endpoint tasks
-0.0343315,-0.3781394,Public endpoint tasks
-1.32825,0.40729454,Public endpoint tasks
-1.0638981,0.6855826,Public endpoint tasks
3.4199712,-1.1358229,Public endpoint tasks
-0.97743297,-0.15782787,Public endpoint tasks
-1.3801163,-0.13973427,Public endpoint tasks
-0.44725317,0.5960153,Public endpoint tasks
-0.3268487,-0.5264579,Public endpoint tasks
-0.57780075,-0.53720933,Public endpoint tasks
-0.29199034,0.44397506,Public endpoint tasks
-0.0151283145,-0.6664382,Public endpoint tasks
-0.32087412,0.17329305,Public endpoint tasks
0.7705169,-0.5762174,Public endpoint tasks
-0.30886447,-0.5039606,Public endpoint tasks
-0.29645026,-0.14497483,Public endpoint tasks
-0.5760008,-0.21427776,Public endpoint tasks
0.13383457,-0.82995254,Public endpoint tasks
-0.54789746,-0.7193045,Public endpoint tasks
-0.61826646,1.4839125,Public endpoint tasks
-1.1544234,-0.18980487,Public endpoint tasks
-0.45792902,-0.73188883,Public endpoint tasks
-0.5506437,-0.043335598,Public endpoint tasks
-0.49539167,-0.3944693,Public endpoint tasks
-0.9914688,0.7354043,Public endpoint tasks
0.12041286,-0.26204422,Public endpoint tasks
-0.6821408,0.23540115,Public endpoint tasks
-1.480177,-0.21031615,Public endpoint tasks
-0.6121583,-0.3001128,Public endpoint tasks
-0.41902685,-0.60759586,Public endpoint tasks
-0.8230926,-0.46282718,Public endpoint tasks
-0.05375445,-0.009562278,Public endpoint tasks
-0.43322936,0.102968365,Public endpoint tasks
-0.86835814,0.006357087,Public endpoint tasks
-0.40407297,-0.49791282,Public endpoint tasks
-0.7455538,-0.35651967,Public endpoint tasks
-0.6557065,0.47764158,Public endpoint tasks
-1.1007257,0.38869873,Public endpoint tasks
0.014032066,-0.61201537,Public endpoint tasks
-0.22207187,-0.6985609,Public endpoint tasks
-0.75019324,0.55165756,Public endpoint tasks
-0.6724523,-0.13366985,Public endpoint tasks
-0.9177619,-0.14168428,Public endpoint tasks
0.03455466,0.5395023,Public endpoint tasks
-0.62033296,-0.1992239,Public endpoint tasks
-1.0098292,-0.10382419,Public endpoint tasks
-0.6806967,0.16672899,Public endpoint tasks
-1.0829976,-0.5429908,Public endpoint tasks
-1.1459191,0.5003577,Public endpoint tasks
-0.6929982,-0.17024179,Public endpoint tasks
-0.88628376,-0.22108227,Public endpoint tasks
-0.7955654,-0.24488515,Public endpoint tasks
0.10107601,-0.0013551041,Public endpoint tasks
-0.89816594,0.20563625,Public endpoint tasks
0.3151051,0.1543943,Public endpoint tasks
-0.12187618,0.37723562,Public endpoint tasks
-0.504296,0.16907173,Public endpoint tasks
0.29576704,0.4341297,Public endpoint tasks
-0.33657268,0.11934371,Public endpoint tasks
-0.34421608,0.6173311,Public endpoint tasks
0.20107314,-0.18716837,Public endpoint tasks
-0.98216677,-0.24262388,Public endpoint tasks
-0.41262263,-0.3625179,Public endpoint tasks
0.030745447,-0.6787167,Public endpoint tasks
-0.177647,-0.44160646,Public endpoint tasks
-0.65621173,1.0168473,Public endpoint tasks
-0.71812373,-0.11007628,Public endpoint tasks
-0.5994791,0.061162226,Public endpoint tasks
-0.68820524,-0.32670787,Public endpoint tasks
-0.32702506,-0.8840503,Public endpoint tasks
-0.093611956,0.2385836,Public endpoint tasks
-1.6262546,-0.20779215,Public endpoint tasks
-1.18244,0.5382204,Public endpoint tasks
-0.4961245,-0.33103812,Public endpoint tasks
-0.3488788,-0.2468055,Public endpoint tasks
-1.1148442,-0.6794902,Public endpoint tasks
0.2557328,-0.3960311,Public endpoint tasks
-0.43777728,0.010675417,Public endpoint tasks
-1.1022954,-0.17724144,Public endpoint tasks
-0.36161813,-0.37369058,Public endpoint tasks
0.09130633,-0.3884155,Public endpoint tasks
-0.07409164,-0.6497754,Public endpoint tasks
0.029034674,-0.20760566,Public endpoint tasks
-0.5932866,-0.4790862,Public endpoint tasks
0.7425138,-0.50152695,Public endpoint tasks
-0.72495556,0.3814244,Public endpoint tasks
-0.90681255,-0.38650012,Public endpoint tasks
-0.49833235,-0.10312808,Public endpoint tasks
0.39021513,-0.5880058,Public endpoint tasks
-0.01736626,-0.21420148,Public endpoint tasks
-0.30510482,-0.3909397,Public endpoint tasks
0.68548167,-0.39302164,Public endpoint tasks
-0.6943774,0.24652055,Public endpoint tasks
-0.5470103,-0.17819794,Public endpoint tasks
-1.1237814,-0.52563274,Public endpoint tasks
0.3941162,-0.83411455,Public endpoint tasks
-0.89350724,-0.19882083,Public endpoint tasks
-0.533935,-0.42122743,Public endpoint tasks
-0.8882208,1.2677197,Public endpoint tasks
1.4906925,-0.121803164,Public endpoint tasks
-0.15635602,-0.17088152,Public endpoint tasks
-0.7393253,0.11730559,Public endpoint tasks
-0.6379967,-0.36989695,Public endpoint tasks
-0.62071747,0.007628901,Public endpoint tasks
0.17653015,-0.28698304,Public endpoint tasks
-0.6552112,-0.35479316,Public endpoint tasks
0.3478394,-0.45443383,Public endpoint tasks
-1.0220617,-0.019225389,Public endpoint tasks
-0.20995547,-0.7369891,Public endpoint tasks
-0.09360483,-0.034878206,Public endpoint tasks
-0.8627933,-0.61986125,Public endpoint tasks
-0.13695866,-0.19608128,Public endpoint tasks
-0.93264675,0.8120378,Public endpoint tasks
-0.3994128,0.055922747,Public endpoint tasks
-1.5622243,-0.051163077,Public endpoint tasks
-0.8490412,-0.07965335,Public endpoint tasks
-0.66295946,0.7676363,Public endpoint tasks
-0.6275123,0.20593528,Public endpoint tasks
-0.9661733,-0.58750564,Public endpoint tasks
-0.055386335,-0.18517677,Public endpoint tasks
-0.12018192,-0.040125653,Public endpoint tasks
0.19239643,-0.72139144,Public endpoint tasks
-0.7764889,-0.6136296,Public endpoint tasks
-0.5108631,-0.49764177,Public endpoint tasks
-1.028886,-0.23465884,Public endpoint tasks
-0.42760035,-0.38706192,Public endpoint tasks
-0.029904544,-0.6651507,Public endpoint tasks
-0.17277133,0.14912212,Public endpoint tasks
-0.46515706,0.1044534,Public endpoint tasks
-0.33263043,-0.41228503,Public endpoint tasks
-1.2040846,-0.01710026,Public endpoint tasks
-0.40885618,0.289691,Public endpoint tasks
3.1436899,-0.9488375,Public endpoint tasks
-0.82048935,0.19601488,Public endpoint tasks
-0.07132316,-0.092409365,Public endpoint tasks
-0.3843291,-0.67991984,Public endpoint tasks
2.298773,-0.80330753,Public endpoint tasks
-0.6002768,0.05767352,Public endpoint tasks
-0.5696032,-0.22201976,Public endpoint tasks
-0.24974251,-0.4407036,Public endpoint tasks
-0.70238304,-0.09477862,Public endpoint tasks
-0.7223171,-0.636771,Public endpoint tasks
-0.12353286,-0.8217203,Public endpoint tasks
-0.5055063,-0.14867786,Public endpoint tasks
-0.6461132,-0.06671345,Public endpoint tasks
-0.63769984,-0.544456,Public endpoint tasks
-0.77579474,0.04527156,Public endpoint tasks
-0.3645289,-0.4199242,Public endpoint tasks
-0.44227973,-0.33985007,Public endpoint tasks
0.033312947,-0.38444313,Public endpoint tasks
-0.73800445,-0.02020815,Public endpoint tasks
-0.6119081,-0.28855363,Public endpoint tasks
-0.3538119,-0.4679349,Public endpoint tasks
-0.69814587,-0.026307164,Public endpoint tasks
-1.2012526,-0.04070951,Public endpoint tasks
-0.6948603,0.20445758,Public endpoint tasks
-0.21924055,0.0035533812,Public endpoint tasks
-0.6573666,-0.4000598,Public endpoint tasks
-0.5102068,-0.30330864,Public endpoint tasks
-0.4023515,-0.39640048,Public endpoint tasks
-0.9390317,-0.20346132,Public endpoint tasks
-0.6265745,-0.64652497,Public endpoint tasks
-0.62339586,-0.36693364,Public endpoint tasks
-0.5515542,0.4413974,Public endpoint tasks
-0.5908677,-0.11610646,Public endpoint tasks
-0.045324564,-0.021954259,Public endpoint tasks
-0.099873066,-0.85112023,Public endpoint tasks
-1.2129802,-0.17924136,Public endpoint tasks
0.27859476,-0.3207083,Public endpoint tasks
-0.4373218,0.5776419,Public endpoint tasks
0.27063522,-0.17829856,Public endpoint tasks
0.34125838,0.31657535,Public endpoint tasks
-0.29204825,-0.34268406,Public endpoint tasks
-0.84310585,-0.12897485,Public endpoint tasks
-0.9436892,-0.24457209,Public endpoint tasks
-0.4767812,0.15378931,Public endpoint tasks
-0.3906478,-0.09972196,Public endpoint tasks
-0.24347669,-0.5889667,Public endpoint tasks
-0.29647556,0.21691732,Public endpoint tasks
-0.1269851,-0.030146942,Public endpoint tasks
-0.14030054,-0.903924,Public endpoint tasks
-0.45392403,-0.21613051,Public endpoint tasks
-1.4192325,0.1616187,Public endpoint tasks
-0.46324605,-0.57963955,Public endpoint tasks
-0.14543188,-0.03756074,Public endpoint tasks
-0.667697,0.12984703,Public endpoint tasks
-1.1862745,-0.04307339,Public endpoint tasks
-0.46981847,-0.746168,Public endpoint tasks
-0.40443045,-0.07263582,Public endpoint tasks
-0.107824534,-0.8451621,Public endpoint tasks
-0.19787419,-1.3576052,Public endpoint tasks
-0.27664778,-0.5930917,Public endpoint tasks
-0.7854631,-0.47778285,Public endpoint tasks
-0.5964204,-0.38397866,Public endpoint tasks
-0.16606244,1.2932786,Public endpoint tasks
-0.85345167,-0.11128929,Public endpoint tasks
-0.6337363,0.03966643,Public endpoint tasks
-1.182275,0.4640764,Public endpoint tasks
1.4775168,-1.7866508,Public endpoint tasks
-0.69892657,-0.32184562,Public endpoint tasks
3.054342,-0.9086723,Public endpoint tasks
-0.5751674,-0.5614038,Public endpoint tasks
-0.03681764,-0.26980335,Public endpoint tasks
-1.0181139,-0.5036779,Public endpoint tasks
-0.2579624,-0.2166148,Public endpoint tasks
-0.117755234,-0.37656766,Public endpoint tasks
-0.89463747,0.005022114,Public endpoint tasks
0.029196471,-0.43999442,Public endpoint tasks
-0.6599591,0.014270088,Public endpoint tasks
0.19884887,-0.42567837,Public endpoint tasks
-0.94920635,-0.20056237,Public endpoint tasks
-0.4744166,-0.7810277,Public endpoint tasks
0.4390941,-0.5057926,Public endpoint tasks
-0.5056381,-0.23936571,Public endpoint tasks
-0.50534755,-0.33168837,Public endpoint tasks
-0.38952312,-0.6060022,Public endpoint tasks
-0.4390582,-0.14585237,Public endpoint tasks
-0.20914707,-0.6047514,Public endpoint tasks
-0.933264,-0.35603732,Public endpoint tasks
-0.7639234,-0.20222609,Public endpoint tasks
-1.2905594,0.8519962,Public endpoint tasks
-0.51380056,0.09067864,Public endpoint tasks
-1.1522883,-0.076195136,Public endpoint tasks
-0.26710975,-0.48565277,Public endpoint tasks
0.070623845,0.13437311,Public endpoint tasks
-1.5748129,0.35436803,Public endpoint tasks
0.01938042,-0.3041152,Public endpoint tasks
-0.6616961,-0.6709975,Public endpoint tasks
-0.6736711,0.1792971,Public endpoint tasks
-0.23041518,-0.33856985,Public endpoint tasks
0.19490287,-0.6009203,Public endpoint tasks
0.24502787,-0.54386336,Public endpoint tasks
-0.61339647,-0.11867937,Public endpoint tasks
-0.76959825,-0.3932444,Public endpoint tasks
0.3494955,-0.57700324,Public endpoint tasks
1.3170145,-0.9206294,Public endpoint tasks
0.097343475,-0.38853446,Public endpoint tasks
-0.45106417,-0.45854545,Public endpoint tasks
-0.63682365,-0.33224908,Public endpoint tasks
-0.6735177,-0.10020187,Public endpoint tasks
-1.4558902,0.3370388,Public endpoint tasks
-0.8650824,-0.102766655,Public endpoint tasks
0.08032352,-0.20706654,Public endpoint tasks
-0.6009883,0.21166217,Public endpoint tasks
-0.24847215,-0.59803706,Public endpoint tasks
-0.52989125,-0.42047322,Public endpoint tasks
-0.12632298,-0.013662035,Public endpoint tasks
-0.8862748,-0.06403563,Public endpoint tasks
-0.040999234,-0.5557309,Public endpoint tasks
-0.3773579,0.34076133,Public endpoint tasks
-0.5741641,0.44520685,Public endpoint tasks
-0.4253422,-0.35999712,Public endpoint tasks
0.6451223,-0.16962521,Public endpoint tasks
-0.48737797,-0.4285232,Public endpoint tasks
0.02123174,-0.09279296,Public endpoint tasks
0.041003734,2.9167142,Public endpoint tasks
-0.7974715,0.0018729288,Public endpoint tasks
0.16612545,-0.41661236,Public endpoint tasks
-0.6394075,-0.122394346,Public endpoint tasks
-0.058700055,-0.62584186,Public endpoint tasks
-0.5088281,-0.37390143,Public endpoint tasks
-0.7343938,-0.09770065,Public endpoint tasks
-0.27944973,0.22984582,Public endpoint tasks
-1.165097,0.52412474,Public endpoint tasks
-0.24720529,-0.25002092,Public endpoint tasks
-0.54586095,-0.30333662,Public endpoint tasks
-0.9659754,-0.02057163,Public endpoint tasks
-0.39543858,-0.119831145,Public endpoint tasks
1.9464552,-0.21636966,Public endpoint tasks
1.0281935,-1.104297,Public endpoint tasks
-0.956529,-0.032508265,Public endpoint tasks
-0.5336088,-0.18688428,Public endpoint tasks
-0.5873627,-0.21728106,Public endpoint tasks
-0.3422476,0.2662261,Public endpoint tasks
-0.2096478,-0.53749114,Public endpoint tasks
-0.941514,0.31803286,Public endpoint tasks
-0.47466323,-0.069426395,Public endpoint tasks
-0.9017577,-0.12811501,Public endpoint tasks
-1.0206738,-0.5255928,Public endpoint tasks
-0.26605704,-0.44462013,Public endpoint tasks
-0.13880314,-0.20714933,Public endpoint tasks
-0.58009034,-0.12327823,Public endpoint tasks
-0.48041064,-0.8494397,Public endpoint tasks
-0.057042867,0.13204208,Public endpoint tasks
-0.5005591,-0.14318798,Public endpoint tasks
-0.529203,-0.63084173,Public endpoint tasks
-0.18958206,-0.31504577,Public endpoint tasks
-0.593321,-0.15785521,Public endpoint tasks
-0.86640835,1.0122544,Public endpoint tasks
-0.4152155,0.023389654,Public endpoint tasks
-0.06702599,-0.35844937,Public endpoint tasks
-0.42239407,-0.010918651,Public endpoint tasks
-1.027291,0.033872038,Public endpoint tasks
-0.43493193,-0.21158889,Public endpoint tasks
-0.5964038,-0.49366197,Public endpoint tasks
-1.269985,-0.020036306,Public endpoint tasks
-0.22080702,-0.46175855,Public endpoint tasks
-0.9537345,0.88141775,Public endpoint tasks
0.9639957,-0.7586477,Public endpoint tasks
-0.8372139,-0.22522388,Public endpoint tasks
-1.2276815,0.43048003,Public endpoint tasks
3.0561945,-1.5125076,Public endpoint tasks
0.022986531,-0.47101995,Public endpoint tasks
-0.16729827,-0.43150446,Public endpoint tasks
-1.1492622,-0.028114459,Public endpoint tasks
-0.6393118,-0.8456074,Public endpoint tasks
0.29046032,-0.5137065,Public endpoint tasks
-0.67528665,-0.15242752,Public endpoint tasks
0.09166062,-1.766152,Public endpoint tasks
-0.056614548,0.032781743,Public endpoint tasks
-0.79826987,0.77031916,Public endpoint tasks
-0.31366765,-0.2642089,Public endpoint tasks
-0.50717044,-0.07542047,Public endpoint tasks
0.63684165,-0.3970197,Public endpoint tasks
-0.9738929,-0.39007914,Public endpoint tasks
-0.7837911,-0.037726182,Public endpoint tasks
-0.69653755,-0.07543496,Public endpoint tasks
0.10443932,-0.5126969,Public endpoint tasks
0.04746434,-0.56201637,Public endpoint tasks
-0.42473656,1.5706099,Public endpoint tasks
-0.14183663,0.1356794,Public endpoint tasks
-0.35323563,0.05467873,Public endpoint tasks
-0.17197032,-0.3790996,Public endpoint tasks
0.8884586,-0.8837426,Public endpoint tasks
-0.77179277,0.031104384,Public endpoint tasks
-0.13830212,0.1534349,Public endpoint tasks
-0.47486702,-0.33039126,Public endpoint tasks
-0.6457161,0.11155167,Public endpoint tasks
-0.36322176,-0.041626427,Public endpoint tasks
-1.0300258,0.27560276,Public endpoint tasks
-0.99669397,0.19914766,Public endpoint tasks
-1.3307253,-0.40360406,Public endpoint tasks
0.6251365,-0.6654552,Public endpoint tasks
-0.18927819,0.18872832,Public endpoint tasks
-0.68576837,-0.1695898,Public endpoint tasks
-0.8640592,0.25599697,Public endpoint tasks
-0.48594514,-0.5707914,Public endpoint tasks
-0.7620667,-0.21257712,Public endpoint tasks
-0.58915037,-0.23691489,Public endpoint tasks
-0.34161165,-0.60706645,Public endpoint tasks
-0.9740443,-0.47687206,Public endpoint tasks
-0.50386786,-0.23906986,Public endpoint tasks
-0.2156153,-0.40547264,Public endpoint tasks
1.5750268,0.053984657,Public endpoint tasks
1.6489797,-0.9896602,Public endpoint tasks
0.11838883,-0.35012648,Public endpoint tasks
0.022436947,-0.22877817,Public endpoint tasks
1.3770187,-0.8427717,Public endpoint tasks
-0.730566,-0.6301697,Public endpoint tasks
-0.7322885,-0.19765057,Public endpoint tasks
-1.113548,-0.19633256,Public endpoint tasks
-0.37072098,-0.46540296,Public endpoint tasks
-1.0369085,-0.4832182,Public endpoint tasks
-0.3043082,-0.062166817,Public endpoint tasks
-1.1262101,0.27113435,Public endpoint tasks
-0.7075479,0.029728537,Public endpoint tasks
0.581264,2.449271,Public endpoint tasks
-0.64264446,-0.33811387,Public endpoint tasks
-0.94849753,-0.23617195,Public endpoint tasks
-0.5762051,-0.34553838,Public endpoint tasks
-0.87984216,-0.43148202,Public endpoint tasks
-0.27183813,-0.27806976,Public endpoint tasks
-1.1392136,-0.30041656,Public endpoint tasks
0.93567073,-0.80506253,Public endpoint tasks
-0.5003949,-0.3984298,Public endpoint tasks
-1.0950112,-0.15382972,Public endpoint tasks
0.41724506,-0.2487384,Public endpoint tasks
-0.30901104,-0.47177586,Public endpoint tasks
-0.34155858,0.15055111,Public endpoint tasks
-0.36561942,-0.604305,Public endpoint tasks
-0.79541135,-0.012162538,Public endpoint tasks
-0.38088042,-0.13751435,Public endpoint tasks
-0.45722264,-0.34497452,Public endpoint tasks
-0.16972272,-0.42831284,Public endpoint tasks
1.1207501,-0.6837474,Public endpoint tasks
-0.16067898,-0.024117576,Public endpoint tasks
-0.10944277,-0.24442986,Public endpoint tasks
-0.72577155,0.15112144,Public endpoint tasks
1.1878192,-0.8710191,Public endpoint tasks
-0.3540444,-0.31064174,Public endpoint tasks
-1.2236549,-0.069583036,Public endpoint tasks
-0.6187734,0.063201144,Public endpoint tasks
4.3532233,-2.4803684,Public endpoint tasks
-0.78352225,0.2352227,Public endpoint tasks
-0.9777154,0.05244401,Public endpoint tasks
-0.5282955,0.083722964,Public endpoint tasks
-0.32919204,-0.46581075,Public endpoint tasks
-0.9595648,-0.18256375,Public endpoint tasks
1.835387,-0.47800687,Public endpoint tasks
-1.161887,0.16235997,Public endpoint tasks
0.3334351,-0.22612318,Public endpoint tasks
-0.6727061,0.11303024,Public endpoint tasks
-0.88622105,-0.74920946,Public endpoint tasks
-0.5738045,-0.32452112,Public endpoint tasks
-0.6164475,-0.026586547,Public endpoint tasks
-0.6255588,0.00021574646,Public endpoint tasks
-1.6648464,-0.08782471,Public endpoint tasks
-0.61255014,-0.38793394,Public endpoint tasks
-0.07454863,-0.37123546,Public endpoint tasks
-1.2575012,0.0024115313,Public endpoint tasks
-0.92716444,0.59880126,Public endpoint tasks
-1.1383927,-0.34067026,Public endpoint tasks
-0.1185711,-0.60467046,Public endpoint tasks
0.75267446,-1.4635694,Public endpoint tasks
-0.47768593,-0.6229055,Public endpoint tasks
0.6903441,1.1903121,Public endpoint tasks
0.19693789,0.087987736,Public endpoint tasks
-0.80117583,0.243868,Public endpoint tasks
-1.000701,-0.44512883,Public endpoint tasks
-0.35139397,-0.41590583,Public endpoint tasks
-0.40268597,-0.08813971,Public endpoint tasks
-0.25065267,-0.097982764,Public endpoint tasks
-0.6337557,-0.09476052,Public endpoint tasks
-1.3428075,0.31905916,Public endpoint tasks
-0.9153018,-0.27770063,Public endpoint tasks
-0.54885757,0.31682032,Public endpoint tasks
0.4706553,0.042344823,Public endpoint tasks
-0.8098809,-0.35302863,Public endpoint tasks
-1.0638361,-0.36794278,Public endpoint tasks
-0.29186842,0.04020839,Public endpoint tasks
-0.36716053,-0.32602844,Public endpoint tasks
-0.86669177,0.3416778,Public endpoint tasks
-0.3680997,-0.19356358,Public endpoint tasks
0.9907985,-0.34252328,Public endpoint tasks
-0.9290292,0.17034225,Public endpoint tasks
0.47245976,0.6005817,Public endpoint tasks
-0.53266263,-0.124739476,Public endpoint tasks
0.04430172,-0.17446852,Public endpoint tasks
-1.2948244,-0.34214643,Public endpoint tasks
-0.49445206,-0.06070168,Public endpoint tasks
-0.3263387,0.44566354,Public endpoint tasks
0.049115717,-0.6638983,Public endpoint tasks
-1.1770501,-0.38540798,Public endpoint tasks
-0.083028466,-0.9019508,Public endpoint tasks
-0.3590793,-0.21729,Public endpoint tasks
-0.8890934,-0.17668262,Public endpoint tasks
-0.29853216,-0.45448256,Public endpoint tasks
-0.14259112,-0.6710496,Public endpoint tasks
-0.06845495,-0.22268315,Public endpoint tasks
0.3684477,-0.689693,Public endpoint tasks
0.16539034,0.10317908,Public endpoint tasks
-0.9926218,0.16297525,Public endpoint tasks
-0.049488246,-0.73885155,Public endpoint tasks
-1.0611998,-0.3009993,Public endpoint tasks
-0.032423615,-0.19567876,Public endpoint tasks
-0.7062595,-0.0002795756,Public endpoint tasks
0.040412754,-0.659076,Public endpoint tasks
-0.1305254,0.115380004,Public endpoint tasks
0.3102239,-0.2706022,Public endpoint tasks
-0.20092972,-0.18098801,Public endpoint tasks
-0.34286132,0.048804738,Public endpoint tasks
0.33759192,-0.6571595,Public endpoint tasks
-0.3293183,1.3001076,Public endpoint tasks
-0.78029203,-0.39121476,Public endpoint tasks
-0.6603348,-0.15245913,Public endpoint tasks
-0.45676532,-0.07547952,Public endpoint tasks
-0.16901633,-0.5634772,Public endpoint tasks
0.8133811,-0.68674415,Public endpoint tasks
-0.68519443,-0.46169358,Public endpoint tasks
-0.33015004,-0.23511581,Public endpoint tasks
0.16753605,-0.38786474,Public endpoint tasks
-0.17299125,0.27004924,Public endpoint tasks
-0.84005034,0.13581625,Public endpoint tasks
-0.36271054,0.030187564,Public endpoint tasks
-0.18286368,-0.4271282,Public endpoint tasks
-0.70493424,0.05316607,Public endpoint tasks
-0.9368006,-0.11209785,Public endpoint tasks
0.1805382,-0.48787895,Public endpoint tasks
0.44127557,-0.4070479,Public endpoint tasks
-0.09252405,-0.6288738,Public endpoint tasks
-0.19401993,-0.053986974,Public endpoint tasks
-0.63836074,-0.452871,Public endpoint tasks
-0.6809885,0.04915957,Public endpoint tasks
-0.0082010925,-0.009486856,Public endpoint tasks
-1.1697705,-0.049614064,Public endpoint tasks
-0.33687404,-0.32751817,Public endpoint tasks
-0.10887185,-0.48220354,Public endpoint tasks
-0.96584415,-0.3201646,Public endpoint tasks
-0.2202943,-0.10194177,Public endpoint tasks
-0.30282828,-0.3830499,Public endpoint tasks
-0.5942842,-0.34841192,Public endpoint tasks
-0.34197712,0.24339342,Public endpoint tasks
-0.18806607,0.30906242,Public endpoint tasks
-1.0652686,0.71780306,Public endpoint tasks
-0.89359856,-0.23038666,Public endpoint tasks
-0.44080576,-0.25110242,Public endpoint tasks
-1.2374827,0.04298103,Public endpoint tasks
-1.2065179,0.07281788,Public endpoint tasks
0.05455658,1.2484564,Public endpoint tasks
-0.77648085,0.36764342,Public endpoint tasks
-1.1793504,-0.5336497,Public endpoint tasks
-1.1375583,0.18266243,Public endpoint tasks
-1.0551674,-0.52990127,Public endpoint tasks
0.23973563,-0.95567805,Public endpoint tasks
0.0006480217,-0.05229544,Public endpoint tasks
-0.3165316,-0.02318367,Public endpoint tasks
-0.24740046,-0.3619277,Public endpoint tasks
0.03293416,-0.642191,Public endpoint tasks
-0.7861572,-0.1845018,Public endpoint tasks
-0.28514183,-0.26038173,Public endpoint tasks
-0.6087216,-0.4612939,Public endpoint tasks
-1.2741929,0.69584256,Public endpoint tasks
1.8740528,-0.61602265,Public endpoint tasks
-0.24093089,-0.24567738,Public endpoint tasks
-0.23590878,0.30428597,Public endpoint tasks
0.17487267,-0.7322794,Public endpoint tasks
-0.911042,-0.52503467,Public endpoint tasks
-1.2023388,-0.088094346,Public endpoint tasks
-0.04783061,-0.81052834,Public endpoint tasks
-0.45001423,-0.06154141,Public endpoint tasks
-0.45951292,-0.27602977,Public endpoint tasks
-0.31952006,-0.36839026,Public endpoint tasks
-0.3931694,-0.10767508,Public endpoint tasks
-0.069286406,-0.5548559,Public endpoint tasks
-0.35338208,0.22516382,Public endpoint tasks
-0.1839529,-0.50600934,Public endpoint tasks
-0.3421568,-0.46186408,Public endpoint tasks
-0.45909435,-0.038922213,Public endpoint tasks
0.3400201,-0.23328869,Public endpoint tasks
0.41876802,-1.261882,Public endpoint tasks
0.45894483,0.21944034,Public endpoint tasks
-0.6341165,-0.1740726,Public endpoint tasks
0.31240454,-0.22720598,Public endpoint tasks
-0.43801826,-0.37609693,Public endpoint tasks
0.04645002,-0.511353,Public endpoint tasks
1.1629497,-1.3299326,Public endpoint tasks
-0.50852805,0.6233509,Public endpoint tasks
0.39352658,-0.45441484,Public endpoint tasks
-1.3980047,0.19630924,Public endpoint tasks
-0.37179047,0.07805049,Public endpoint tasks
-1.363645,-0.3368013,Public endpoint tasks
-0.83789766,-0.0601594,Public endpoint tasks
-0.94081986,-0.010386007,Public endpoint tasks
-1.09992,0.19209698,Public endpoint tasks
-0.086701244,-0.1871712,Public endpoint tasks
-0.77905,0.9668162,Public endpoint tasks
-1.4316221,0.16875613,Public endpoint tasks
-0.60930675,0.00070347823,Public endpoint tasks
-0.28986663,-0.45131156,Public endpoint tasks
-1.1071384,0.051186934,Public endpoint tasks
-0.56830335,-0.4358179,Public endpoint tasks
-0.69915205,0.26074943,Public endpoint tasks
-0.7093486,0.29353184,Public endpoint tasks
-1.5232832,0.50423676,Public endpoint tasks
-0.6585765,-0.22877343,Public endpoint tasks
-0.43674123,-0.4887856,Public endpoint tasks
-0.4468028,-0.35967776,Public endpoint tasks
-1.1088899,-0.6065355,Public endpoint tasks
-1.221131,0.15819655,Public endpoint tasks
-0.22706065,0.7347469,Public endpoint tasks
-1.2167974,0.10331376,Public endpoint tasks
-0.7321234,-0.29669052,Public endpoint tasks
-0.32411522,-0.7296084,Public endpoint tasks
-0.43930268,-0.18977292,Public endpoint tasks
-0.16753027,-0.17961226,Public endpoint tasks
-0.0024181604,0.20500517,Public endpoint tasks
-0.76209253,-0.36006024,Public endpoint tasks
-0.010155767,-0.35903668,Public endpoint tasks
0.14540717,-0.270492,Public endpoint tasks
-0.5053657,0.036259316,Public endpoint tasks
-0.12551191,0.30362812,Public endpoint tasks
-0.5225677,-0.8729379,Public endpoint tasks
-0.45147127,-0.16864298,Public endpoint tasks
-1.0952109,0.65960956,Public endpoint tasks
0.063378155,-0.31680268,Public endpoint tasks
1.9256301,-0.64384645,Public endpoint tasks
0.16367987,0.0061919596,Public endpoint tasks
-0.97852457,0.71999484,Public endpoint tasks
5.4116607,-3.3652513,Public endpoint tasks
0.039972663,-0.8545707,Public endpoint tasks
-0.59946036,-0.31665826,Public endpoint tasks
-0.35357198,-0.13512622,Public endpoint tasks
-0.08045769,-0.006754324,Public endpoint tasks
-0.41253006,-0.32094958,Public endpoint tasks
5.532827,-3.3513327,Public endpoint tasks
-1.1105366,0.66140467,Public endpoint tasks
-0.736127,-0.4808412,Public endpoint tasks
-1.4270896,-0.65839356,Public endpoint tasks
-0.40625182,-0.40694922,Public endpoint tasks
0.62788475,0.5738378,Public endpoint tasks
-1.1803701,0.29563653,Public endpoint tasks
-0.48065972,-0.27482212,Public endpoint tasks
-0.66112876,-0.55524236,Public endpoint tasks
0.34567448,-0.09763058,Public endpoint tasks
-0.139077,0.09358933,Public endpoint tasks
-0.4712039,-0.23263125,Public endpoint tasks
0.025124103,-0.7374943,Public endpoint tasks
-0.5320188,0.024797322,Public endpoint tasks
-0.13723919,-0.19259362,Public endpoint tasks
-0.21269798,1.3664141,Public endpoint tasks
-1.0589719,0.11594696,Public endpoint tasks
-0.64135426,0.071186274,Public endpoint tasks
0.40367892,-0.39626718,Public endpoint tasks
-0.9397633,-0.087410875,Public endpoint tasks
-0.68693495,-0.27641013,Public endpoint tasks
-0.20447986,-0.4253376,Public endpoint tasks
-1.2065179,0.07281788,Public endpoint tasks
-0.4890148,-0.11134012,Public endpoint tasks
0.0040649176,1.5449804,Public endpoint tasks
0.09070638,1.4498254,Public endpoint tasks
-0.40327898,-0.28252092,Public endpoint tasks
-1.6007413,-0.05817232,Public endpoint tasks
-1.1143637,0.49348253,Public endpoint tasks
-0.7814392,-0.20208699,Public endpoint tasks
-0.24208005,-0.3209408,Public endpoint tasks
0.9654777,-0.7615348,Public endpoint tasks
-0.6344732,0.32518694,Public endpoint tasks
-0.47706237,-0.11418945,Public endpoint tasks
-0.3837244,-0.40829295,Public endpoint tasks
-0.014472634,-0.7420705,Public endpoint tasks
-0.37391979,-0.31959757,Public endpoint tasks
-0.4501834,-0.18478088,Public endpoint tasks
0.0692797,-0.08298914,Public endpoint tasks
-0.049173445,-0.52010524,Public endpoint tasks
-0.53131294,-0.46109825,Public endpoint tasks
-1.0551674,-0.52990127,Public endpoint tasks
-0.8884237,-0.15485837,Public endpoint tasks
-0.39123514,0.12233645,Public endpoint tasks
-0.29584277,-0.5178859,Public endpoint tasks
-0.82743424,-0.3151682,Public endpoint tasks
-0.4827903,-0.40642023,Public endpoint tasks
0.5146496,-0.9625961,Public endpoint tasks
-1.2866845,-0.11003691,Public endpoint tasks
-0.67688954,0.13487382,Public endpoint tasks
-0.77026534,-0.2264569,Public endpoint tasks
-0.0030406713,-0.0031793024,Public endpoint tasks
-1.0453612,-0.31787992,Public endpoint tasks
-0.84258974,-0.16862342,Public endpoint tasks
0.8121053,-0.6761077,Public endpoint tasks
-0.22439545,-0.063045464,Public endpoint tasks
-0.77358675,0.70255375,Public endpoint tasks
-0.31111735,-0.3996855,Public endpoint tasks
-0.4252143,-0.10796723,Public endpoint tasks
-0.19936901,-0.7873242,Public endpoint tasks
-0.7666802,-0.33632427,Public endpoint tasks
-0.66936713,0.22186393,Public endpoint tasks
-1.3641853,0.10986531,Public endpoint tasks
-0.93235016,-0.011723416,Public endpoint tasks
-1.5104085,0.47949243,Public endpoint tasks
-0.0419091,-0.5321563,Public endpoint tasks
-0.44856936,-0.0101151485,Public endpoint tasks
0.67899597,-0.90460765,Public endpoint tasks
-0.554739,1.504059,Public endpoint tasks
-0.21342336,-0.5268141,Public endpoint tasks
-0.34350693,0.2441633,Public endpoint tasks
-0.7281964,-0.50987864,Public endpoint tasks
-0.29158399,-0.5256334,Public endpoint tasks
-0.37978092,0.10838193,Public endpoint tasks
-0.79357874,-0.2913906,Public endpoint tasks
-1.1003088,-0.2569989,Public endpoint tasks
-0.8251021,-0.31272122,Public endpoint tasks
-0.2923277,0.25436974,Public endpoint tasks
-1.1563153,0.55777013,Public endpoint tasks
0.72197354,-0.059257634,Public endpoint tasks
-1.1828753,0.43511862,Public endpoint tasks
-0.8911071,1.1581786,Public endpoint tasks
-0.7834487,-0.41199657,Public endpoint tasks
-1.4541333,0.5743517,Public endpoint tasks
-1.0479236,-0.33882952,Public endpoint tasks
0.4447752,-0.07492491,Public endpoint tasks
-0.76539445,-0.2245598,Public endpoint tasks
0.1781911,0.0061268043,Public endpoint tasks
-0.453443,-0.42371684,Public endpoint tasks
-0.90513504,-0.06948503,Public endpoint tasks
-0.41285092,-0.12917846,Public endpoint tasks
-0.39706105,-0.38306296,Public endpoint tasks
-0.5053086,0.29795307,Public endpoint tasks
-1.1209556,0.12212142,Public endpoint tasks
-0.4031391,-0.27755016,Public endpoint tasks
-0.18139942,-0.3588477,Public endpoint tasks
0.38924816,0.0456729,Public endpoint tasks
0.17685989,-0.7802463,Public endpoint tasks
-0.13275969,-0.47470367,Public endpoint tasks
-0.5180011,-0.42488927,Public endpoint tasks
-0.68298054,-0.20224607,Public endpoint tasks
-0.9142455,-0.4078755,Public endpoint tasks
-0.2776997,0.22195664,Public endpoint tasks
-0.85493493,-0.40370739,Public endpoint tasks
0.091912806,-0.38439333,Public endpoint tasks
-1.4548029,0.104474545,Public endpoint tasks
-0.025016338,-0.55837166,Public endpoint tasks
-1.5374733,0.276846,Public endpoint tasks
0.092648715,-0.63340944,Public endpoint tasks
-0.5845943,-0.17407688,Public endpoint tasks
-0.5484904,-0.24984728,Public endpoint tasks
-0.9054229,-0.4633522,Public endpoint tasks
1.4842292,-1.1577417,Public endpoint tasks
-1.043787,-0.31296697,Public endpoint tasks
-1.1025474,0.66371864,Public endpoint tasks
-1.269985,-0.020036306,Public endpoint tasks
-0.23249319,0.6187722,Public endpoint tasks
-1.2162136,0.05145693,Public endpoint tasks
-0.5247722,-0.06752302,Public endpoint tasks
-0.8393815,-0.5807862,Public endpoint tasks
-1.1747844,0.11924498,Public endpoint tasks
-0.44697797,-0.03339394,Public endpoint tasks
-0.39463827,-0.53618866,Public endpoint tasks
-0.57018894,0.056525692,Public endpoint tasks
-0.41614246,0.06319386,Public endpoint tasks
-0.61802423,-0.7515733,Public endpoint tasks
0.02254495,-0.45077702,Public endpoint tasks
-0.63212025,-0.15798335,Public endpoint tasks
-0.40980235,-0.14438844,Public endpoint tasks
0.3352752,0.001397239,Public endpoint tasks
-1.1299975,-0.12255621,Public endpoint tasks
-0.070361644,-0.46123743,Public endpoint tasks
-0.63056505,-0.18371192,Public endpoint tasks
-0.33541715,-0.36401618,Public endpoint tasks
-1.429464,0.40650216,Public endpoint tasks
-1.081092,-0.31869146,Public endpoint tasks
-0.6170011,-0.14698488,Public endpoint tasks
-0.9725294,0.13475852,Public endpoint tasks
-0.7355378,0.19550493,Public endpoint tasks
-0.08542395,-0.5288541,Public endpoint tasks
-0.12125024,-0.23100787,Public endpoint tasks
0.106793016,-0.75469875,Public endpoint tasks
-1.240607,0.17529699,Public endpoint tasks
0.11359769,-0.1462862,Public endpoint tasks
-0.44679374,-0.30700317,Public endpoint tasks
-0.63606054,-0.00668264,Public endpoint tasks
-0.8391268,-0.6604169,Public endpoint tasks
-0.4847412,-0.58887285,Public endpoint tasks
-0.48303688,-0.16522221,Public endpoint tasks
-1.1966228,-0.05361986,Public endpoint tasks
-0.48516285,-0.49301004,Public endpoint tasks
0.15699682,-0.77027017,Public endpoint tasks
-0.2416984,-0.5790361,Public endpoint tasks
-0.87113875,-0.56931674,Public endpoint tasks
-0.5284548,-0.45110258,Public endpoint tasks
-0.20793362,-0.24779579,Public endpoint tasks
-1.2920692,0.114754334,Public endpoint tasks
-0.16205956,-0.1451253,Public endpoint tasks
0.20122531,-0.3453019,Public endpoint tasks
-0.4046316,0.19158426,Public endpoint tasks
-0.3798021,-0.45004442,Public endpoint tasks
-1.4204801,0.19589293,Public endpoint tasks
0.6672052,0.010310838,Public endpoint tasks
-0.45437798,0.6390358,Public endpoint tasks
-0.78514826,-0.3278388,Public endpoint tasks
-0.5864072,-0.32907447,Public endpoint tasks
-1.1563153,0.55777013,Public endpoint tasks
-0.41740528,-0.4938126,Public endpoint tasks
-0.58428234,0.4161389,Public endpoint tasks
-0.1867396,-0.4317206,Public endpoint tasks
-0.66076285,-0.34779504,Public endpoint tasks
-0.0017854571,-0.1710262,Public endpoint tasks
-0.7279794,-0.18001899,Public endpoint tasks
-0.4269544,-0.20838799,Public endpoint tasks
-0.30560303,-0.16849731,Public endpoint tasks
0.3639206,-0.35919085,Public endpoint tasks
-0.73061013,0.49857032,Public endpoint tasks
-0.8668042,0.07426043,Public endpoint tasks
-0.3150056,0.38815668,Public endpoint tasks
-0.21169169,-0.2951011,Public endpoint tasks
-1.3502108,0.73563486,Public endpoint tasks
-0.68082607,-0.10178765,Public endpoint tasks
0.13070694,-0.3928292,Public endpoint tasks
-0.7216008,-0.18409055,Public endpoint tasks
-0.46122456,-0.5046395,Public endpoint tasks
-0.60372716,-0.16033748,Public endpoint tasks
-1.2236549,-0.069583036,Public endpoint tasks
-0.057811648,-0.89143175,Public endpoint tasks
-0.6172088,0.16804352,Public endpoint tasks
-0.6541605,-0.32935008,Public endpoint tasks
-0.09471282,-0.13466905,Public endpoint tasks
-0.35085264,-0.37159598,Public endpoint tasks
-0.38432068,-0.053291652,Public endpoint tasks
0.11132154,-0.25625655,Public endpoint tasks
-0.6176443,-0.33624896,Public endpoint tasks
-0.4779336,-0.51206577,Public endpoint tasks
-0.17711607,-0.5819286,Public endpoint tasks
-0.6733868,-0.31368127,Public endpoint tasks
-0.6275253,-0.19171405,Public endpoint tasks
-0.724072,-0.03729012,Public endpoint tasks
-0.42190307,-0.015283185,Public endpoint tasks
-0.5544251,-0.5264531,Public endpoint tasks
0.14947239,-0.1472472,Public endpoint tasks
-0.6010101,-0.4877613,Public endpoint tasks
-0.22913839,0.062267736,Public endpoint tasks
-0.47723386,-0.013239656,Public endpoint tasks
-0.77795637,-0.15945734,Public endpoint tasks
-0.26531908,-0.436973,Public endpoint tasks
-1.1887661,-0.027463585,Public endpoint tasks
-0.17652106,1.5603831,Public endpoint tasks
-0.5637584,-0.4058081,Public endpoint tasks
-1.0807152,-0.20963939,Public endpoint tasks
0.097528964,0.4130808,Public endpoint tasks
-1.4335519,-0.2447918,Public endpoint tasks
-0.5503262,0.12706512,Public endpoint tasks
-1.2292434,0.24070111,Public endpoint tasks
-0.12129757,1.320708,Public endpoint tasks
-0.16382654,-0.17680082,Public endpoint tasks
-0.21332872,-0.060092203,Public endpoint tasks
-0.49969283,-0.31879422,Public endpoint tasks
-1.1056273,0.048809335,Public endpoint tasks
-1.1741766,-0.81010836,Public endpoint tasks
-0.05682248,-0.32540506,Public endpoint tasks
0.069447875,-0.8510654,Public endpoint tasks
-0.7836429,-0.20986995,Public endpoint tasks
-0.7928878,-0.27030277,Public endpoint tasks
-1.0745287,0.4333153,Public endpoint tasks
-0.42652205,-0.3308631,Public endpoint tasks
0.7348926,-0.49530545,Public endpoint tasks
-0.07721436,0.007883286,Public endpoint tasks
-0.17344289,2.1682045,Public endpoint tasks
-1.2052912,-0.007041199,Public endpoint tasks
0.24287942,-0.29181755,Public endpoint tasks
-0.5079893,-0.09287023,Public endpoint tasks
-0.7532457,-0.048966758,Public endpoint tasks
-0.54354733,-0.2950894,Public endpoint tasks
-0.7277175,-0.63302624,Public endpoint tasks
0.27771387,-0.31961343,Public endpoint tasks
-0.5831752,-0.11978965,Public endpoint tasks
-0.09901342,-0.20277548,Public endpoint tasks
-0.1806328,-0.57570946,Public endpoint tasks
-0.9947146,0.0870516,Public endpoint tasks
0.012419671,-0.35662687,Public endpoint tasks
0.06346142,0.30273962,Public endpoint tasks
-0.039870113,-0.4078368,Public endpoint tasks
-0.2818472,-0.4039237,Public endpoint tasks
-1.0891275,-0.01896313,Public endpoint tasks
-0.72986054,0.36038062,Public endpoint tasks
-0.5800231,-0.5267872,Public endpoint tasks
-0.8382903,-0.3725542,Public endpoint tasks
0.37911066,-0.26489908,Public endpoint tasks
4.5689917,-2.1551065,Public endpoint tasks
-0.78584886,0.27554455,Public endpoint tasks
-1.505691,-0.2530675,Public endpoint tasks
0.35636792,-0.22107692,Public endpoint tasks
0.3047618,-0.5452835,Public endpoint tasks
-0.7841671,0.6188006,Public endpoint tasks
-0.8127804,-0.26273015,Public endpoint tasks
1.0459781,-0.025623128,Public endpoint tasks
-0.025390953,-0.51164716,Public endpoint tasks
-0.88390887,0.27002707,Public endpoint tasks
-1.1202259,0.17900223,Public endpoint tasks
-0.9584143,-0.36863735,Public endpoint tasks
0.08353737,-0.02702,Public endpoint tasks
-0.7327007,0.08113163,Public endpoint tasks
-0.7258215,0.24083447,Public endpoint tasks
-1.1202898,0.10289575,Public endpoint tasks
-0.86703277,0.41935903,Public endpoint tasks
-0.20468979,-0.4567164,Public endpoint tasks
-0.058857262,0.5334636,Public endpoint tasks
-0.5182836,-0.58480716,Public endpoint tasks
-0.5075617,0.14873375,Public endpoint tasks
-1.5278559,-0.11019504,Public endpoint tasks
-0.33800322,-0.42134637,Public endpoint tasks
-0.073112965,-0.52954936,Public endpoint tasks
-0.2828281,0.69550055,Public endpoint tasks
-0.2971895,-0.06736703,Public endpoint tasks
-0.75080395,-0.122216776,Public endpoint tasks
-0.5154996,-0.8929609,Public endpoint tasks
-0.58976144,-0.0009818673,Public endpoint tasks
-0.72910535,0.10261643,Public endpoint tasks
-1.3383514,-0.10551049,Public endpoint tasks
-0.07303533,-0.36127517,Public endpoint tasks
-0.92849565,-0.16546148,Public endpoint tasks
0.4626539,-0.45239753,Public endpoint tasks
-0.12750512,-0.5731847,Public endpoint tasks
-0.27834678,-0.35900992,Public endpoint tasks
-0.8249882,-0.18664202,Public endpoint tasks
-0.44950375,-0.5744505,Public endpoint tasks
-0.2448407,-0.1416985,Public endpoint tasks
-1.054176,-0.6115058,Public endpoint tasks
-0.62342536,-0.085431226,Public endpoint tasks
-0.86157185,-0.1969146,Public endpoint tasks
-0.70619166,-0.14696686,Public endpoint tasks
0.3040618,-0.5725757,Public endpoint tasks
-0.6307939,-0.8436445,Public endpoint tasks
0.019473195,-0.8089596,Public endpoint tasks
-0.19125411,-0.8854315,Public endpoint tasks
-0.25388223,0.20217943,Public endpoint tasks
-0.7814839,-0.092774145,Public endpoint tasks
-0.4818294,-0.045668636,Public endpoint tasks
-0.8396779,0.41062078,Public endpoint tasks
-0.19080308,-0.42758206,Public endpoint tasks
-0.29116684,-0.41077936,Public endpoint tasks
-0.44321057,-0.4323812,Public endpoint tasks
0.4512739,-0.6235283,Public endpoint tasks
-0.050622582,-0.15261318,Public endpoint tasks
-0.40031654,-0.42221126,Public endpoint tasks
0.6618444,-0.5895108,Public endpoint tasks
-0.4265254,0.14132814,Public endpoint tasks
-0.9763384,0.606192,Public endpoint tasks
-0.22023968,-0.70656884,Public endpoint tasks
0.27621105,-0.5982717,Public endpoint tasks
-0.47728363,-0.13840865,Public endpoint tasks
-1.1510438,0.13011564,Public endpoint tasks
-0.13166423,0.72058725,Public endpoint tasks
3.1074276,-2.1336257,Public endpoint tasks
-0.5739384,1.3388048,Public endpoint tasks
-0.822167,-0.59589,Public endpoint tasks
0.47179767,0.1711929,Public endpoint tasks
-1.4235601,0.16253017,Public endpoint tasks
-1.0823296,0.17088473,Public endpoint tasks
-0.96685743,0.6049332,Public endpoint tasks
-0.67343676,0.20285171,Public endpoint tasks
-0.555439,0.12526292,Public endpoint tasks
-1.5723324,0.06339514,Public endpoint tasks
-0.31357685,-0.09947061,Public endpoint tasks
-0.5587222,-0.26408458,Public endpoint tasks
0.36585054,-0.23927197,Public endpoint tasks
-0.6347827,-0.2617086,Public endpoint tasks
-0.12018496,-0.8917779,Public endpoint tasks
-0.47562268,-0.3629551,Public endpoint tasks
-0.2864682,-0.79749924,Public endpoint tasks
-0.45048398,0.011516737,Public endpoint tasks
-0.6118526,-0.23676026,Public endpoint tasks
-0.4010537,-0.51321805,Public endpoint tasks
-1.2950559,0.49484175,Public endpoint tasks
-0.84150153,0.009346465,Public endpoint tasks
-0.4620976,-0.5269974,Public endpoint tasks
-0.49085775,-0.33393055,Public endpoint tasks
0.17318651,-0.46310115,Public endpoint tasks
-0.1261597,-0.16707654,Public endpoint tasks
0.3089094,-0.7237507,Public endpoint tasks
-1.0040137,0.8019696,Public endpoint tasks
-0.5925956,-0.063030936,Public endpoint tasks
0.6872866,-0.90925425,Public endpoint tasks
-1.3748385,0.28282592,Public endpoint tasks
-1.0495614,0.61737275,Public endpoint tasks
-0.6623485,0.26895982,Public endpoint tasks
-0.40625307,-0.29987296,Public endpoint tasks
3.4643953,5.556047,Public endpoint tasks
-0.7218045,-0.092236005,Public endpoint tasks
0.22828034,-0.38064656,Public endpoint tasks
-0.2147025,-0.23602132,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
-0.85203993,-0.40789923,Public endpoint tasks
-0.09186661,-0.35401762,Public endpoint tasks
-0.11357486,-0.13236783,Public endpoint tasks
-1.3613534,0.08625607,Public endpoint tasks
-0.87219894,-0.15462512,Public endpoint tasks
-0.525811,-0.043066286,Public endpoint tasks
-0.20942035,-0.0010793768,Public endpoint tasks
-0.64077675,0.014028354,Public endpoint tasks
-0.6372814,0.2765076,Public endpoint tasks
0.06495464,0.03773977,Public endpoint tasks
-1.5077415,0.5300273,Public endpoint tasks
-0.51380056,0.09067864,Public endpoint tasks
0.9532225,-0.88522166,Public endpoint tasks
-0.77355444,-0.06400012,Public endpoint tasks
-1.3026384,0.11908916,Public endpoint tasks
-1.2581911,-0.17384763,Public endpoint tasks
-0.53969455,0.12175219,Public endpoint tasks
1.2424318,-0.3669704,Public endpoint tasks
-0.72330976,0.14537899,Public endpoint tasks
1.740948,-0.17838739,Public endpoint tasks
-0.71078,0.033525184,Public endpoint tasks
-1.0394748,0.109721914,Public endpoint tasks
0.29089412,-0.0010525081,Public endpoint tasks
-0.92014503,-0.17512298,Public endpoint tasks
-0.06706098,-0.69907004,Public endpoint tasks
-0.4968943,-0.33884227,Public endpoint tasks
-0.9876512,-0.0047389977,Public endpoint tasks
-0.28402948,-1.2367477,Public endpoint tasks
-0.3809333,-0.25890294,Public endpoint tasks
-0.1450745,-0.14778075,Public endpoint tasks
-0.6146674,-0.08119674,Public endpoint tasks
-0.915136,0.39424202,Public endpoint tasks
-0.19464135,-0.42935202,Public endpoint tasks
1.528498,-0.5704584,Public endpoint tasks
-0.8454262,0.20992386,Public endpoint tasks
-0.08321655,-0.76139337,Public endpoint tasks
-0.39322737,0.12968963,Public endpoint tasks
0.013634205,0.28226805,Public endpoint tasks
-0.8349855,-0.16652282,Public endpoint tasks
-0.8056376,-0.10296619,Public endpoint tasks
-0.41591066,-0.22631644,Public endpoint tasks
0.02117446,-0.19237503,Public endpoint tasks
-1.4686065,0.61382973,Public endpoint tasks
-0.92296886,-0.29460755,Public endpoint tasks
-1.002064,-0.40199536,Public endpoint tasks
-1.0099053,0.34014452,Public endpoint tasks
-0.13874403,-0.48643428,Public endpoint tasks
0.37940416,-0.6326904,Public endpoint tasks
-0.67140484,-0.3514626,Public endpoint tasks
-0.4145058,-0.14805518,Public endpoint tasks
-1.2892157,0.8903334,Public endpoint tasks
-0.2504991,1.2677312,Public endpoint tasks
-0.67284966,-0.76998717,Public endpoint tasks
-1.2467235,0.65083945,Public endpoint tasks
-0.8786049,0.25113928,Public endpoint tasks
-0.7707976,-0.07071603,Public endpoint tasks
-0.39317647,-0.6281103,Public endpoint tasks
-0.43735448,0.07773202,Public endpoint tasks
0.44484177,-0.55730695,Public endpoint tasks
-0.98826253,-0.078935355,Public endpoint tasks
0.18197927,-0.22770019,Public endpoint tasks
-1.0953529,-0.25249946,Public endpoint tasks
-0.4726088,-0.22190784,Public endpoint tasks
-0.70613635,0.4216133,Public endpoint tasks
-1.4399949,0.6335774,Public endpoint tasks
-0.61566406,-0.17624384,Public endpoint tasks
-0.44648775,-0.16202684,Public endpoint tasks
0.66084933,-1.0245572,Public endpoint tasks
-0.7023579,0.09972224,Public endpoint tasks
0.29011056,-0.66088843,Public endpoint tasks
-0.7876384,-0.5541306,Public endpoint tasks
-0.15026496,0.24571693,Public endpoint tasks
-0.5058591,-0.19866683,Public endpoint tasks
-1.121558,0.075032964,Public endpoint tasks
-0.5147939,-0.11808051,Public endpoint tasks
-0.5433454,-0.41421494,Public endpoint tasks
0.3332713,0.25602576,Public endpoint tasks
0.12283644,-0.41016942,Public endpoint tasks
-0.28993306,-0.054325193,Public endpoint tasks
-1.0226483,-0.2938382,Public endpoint tasks
-0.009640396,0.086037286,Public endpoint tasks
-1.0084982,-0.1384568,Public endpoint tasks
-0.2526357,0.018121446,Public endpoint tasks
0.40246317,-0.15241367,Public endpoint tasks
-0.3613746,-0.098756306,Public endpoint tasks
-1.0068122,0.146537,Public endpoint tasks
-0.654011,-0.5596293,Public endpoint tasks
-1.2084602,0.357373,Public endpoint tasks
-0.30689576,0.14186288,Public endpoint tasks
-1.2382514,0.026390785,Public endpoint tasks
-1.1650409,0.31626233,Public endpoint tasks
-0.321508,-0.15839739,Public endpoint tasks
0.014136642,-0.06559648,Public endpoint tasks
-0.33324206,0.34928948,Public endpoint tasks
0.05391276,-0.67866063,Public endpoint tasks
-0.41569316,-0.07147045,Public endpoint tasks
-1.0486472,0.296172,Public endpoint tasks
-0.263636,-0.48180556,Public endpoint tasks
1.3334013,-0.55596584,Public endpoint tasks
-1.4018184,-0.19836472,Public endpoint tasks
-0.70750725,-0.05670186,Public endpoint tasks
-0.19810621,-0.6544411,Public endpoint tasks
-0.4082927,0.3338499,Public endpoint tasks
0.5978644,-0.90063715,Public endpoint tasks
-0.7077988,0.077047005,Public endpoint tasks
0.6097704,-0.4582346,Public endpoint tasks
-0.16588014,0.58238804,Public endpoint tasks
-0.72193855,0.69615924,Public endpoint tasks
-0.4522904,-0.36799523,Public endpoint tasks
-1.4527608,-0.35358208,Public endpoint tasks
-1.166547,0.17772871,Public endpoint tasks
-0.5590694,-0.12671943,Public endpoint tasks
-0.51014477,-0.30887303,Public endpoint tasks
-0.771093,-0.48081556,Public endpoint tasks
-0.6774403,-0.0046776403,Public endpoint tasks
-1.1466506,-0.29917076,Public endpoint tasks
0.23337266,-0.4007962,Public endpoint tasks
-0.71973646,0.0767347,Public endpoint tasks
-0.18636662,-0.36603025,Public endpoint tasks
-0.040291935,-0.06951053,Public endpoint tasks
-0.763026,-0.5262765,Public endpoint tasks
-0.29213917,-0.043564,Public endpoint tasks
-0.49499527,-0.17888735,Public endpoint tasks
-1.0756061,-0.33503002,Public endpoint tasks
-1.485741,0.57641596,Public endpoint tasks
0.024048507,-0.27969876,Public endpoint tasks
-0.7299485,-0.3573313,Public endpoint tasks
0.28533688,-0.32425177,Public endpoint tasks
-0.55546397,-0.30727634,Public endpoint tasks
-0.3272446,-0.68426716,Public endpoint tasks
-0.82158506,0.1633344,Public endpoint tasks
-0.395682,-0.2952086,Public endpoint tasks
-0.42344743,-0.8303721,Public endpoint tasks
-0.37252516,0.033630878,Public endpoint tasks
-1.2236549,-0.069583036,Public endpoint tasks
-0.5747268,0.6961785,Public endpoint tasks
-0.44340956,0.33499026,Public endpoint tasks
-1.1897881,-0.41352028,Public endpoint tasks
0.6374576,-0.78319454,Public endpoint tasks
-0.56812316,-0.16154556,Public endpoint tasks
-0.69253844,0.010602834,Public endpoint tasks
0.799837,-1.1802646,Public endpoint tasks
-0.09116918,-0.07684011,Public endpoint tasks
-0.6669799,0.26761478,Public endpoint tasks
-1.0950112,-0.15382972,Public endpoint tasks
-0.22762011,0.014386071,Public endpoint tasks
0.21648613,1.5277032,Public endpoint tasks
-0.5011037,-0.531408,Public endpoint tasks
-0.9695959,-0.13975272,Public endpoint tasks
-0.446319,-0.5944063,Public endpoint tasks
-0.7470219,-0.030701974,Public endpoint tasks
0.010805756,-0.5942157,Public endpoint tasks
-0.78944945,-0.44842383,Public endpoint tasks
-0.2124154,-0.00820039,Public endpoint tasks
-0.69186586,-0.13659434,Public endpoint tasks
-0.61623937,0.7388192,Public endpoint tasks
-0.4739638,-0.051482543,Public endpoint tasks
-0.9265075,-0.23461926,Public endpoint tasks
-0.09310937,-5.087629e-05,Public endpoint tasks
-0.4256429,-0.35132614,Public endpoint tasks
-1.1267201,0.30051178,Public endpoint tasks
-0.43510157,-0.7668767,Public endpoint tasks
-0.061481386,0.047914788,Public endpoint tasks
0.09984264,0.42913625,Public endpoint tasks
-0.37640777,-0.14330612,Public endpoint tasks
1.0394026,-0.5521493,Public endpoint tasks
0.010100871,-0.026794475,Public endpoint tasks
-0.45759368,-0.31498396,Public endpoint tasks
-0.6594533,-0.2774274,Public endpoint tasks
1.3210315,-0.4313167,Public endpoint tasks
-0.6582855,-0.38912737,Public endpoint tasks
-1.1369098,-0.03384649,Public endpoint tasks
0.30156133,-0.45499927,Public endpoint tasks
-0.09458521,0.110815644,Public endpoint tasks
-0.598614,-0.001560159,Public endpoint tasks
-0.7352506,-0.16110556,Public endpoint tasks
-1.1294414,-0.50831616,Public endpoint tasks
-0.5492007,-0.68815047,Public endpoint tasks
-0.6884283,0.114066616,Public endpoint tasks
-1.0006862,0.10179931,Public endpoint tasks
-0.39960417,-0.66088533,Public endpoint tasks
-0.3295608,-0.6823837,Public endpoint tasks
-0.38801426,-0.30449095,Public endpoint tasks
-0.41048348,0.22224587,Public endpoint tasks
-0.621116,0.06177298,Public endpoint tasks
-1.1772443,0.08822268,Public endpoint tasks
0.70284784,0.7635233,Public endpoint tasks
-0.5885402,-0.36437935,Public endpoint tasks
-0.32112795,-0.08293052,Public endpoint tasks
-0.4648003,0.35065365,Public endpoint tasks
-0.67753065,-0.3810934,Public endpoint tasks
-1.5219878,-0.07543866,Public endpoint tasks
0.024049431,0.12623219,Public endpoint tasks
-0.52024746,0.012611145,Public endpoint tasks
0.04395169,-0.0897492,Public endpoint tasks
-1.5942047,-0.46303916,Public endpoint tasks
-0.3932605,-0.14237463,Public endpoint tasks
-0.4377356,-0.3361982,Public endpoint tasks
-0.25636315,0.28071973,Public endpoint tasks
-0.6995057,0.42752942,Public endpoint tasks
-0.20740965,-0.5270393,Public endpoint tasks
-0.3449605,0.28008866,Public endpoint tasks
-0.6247169,-0.47408527,Public endpoint tasks
-0.7808248,-0.3645377,Public endpoint tasks
-0.43409202,0.7692699,Public endpoint tasks
-0.34238762,-0.46336183,Public endpoint tasks
-0.95336473,-0.019982088,Public endpoint tasks
-0.3228144,0.21608935,Public endpoint tasks
-0.50102615,-0.27464616,Public endpoint tasks
-1.1158377,-0.26958144,Public endpoint tasks
-0.9320439,-0.10164499,Public endpoint tasks
-0.21911272,-0.31990516,Public endpoint tasks
-0.7788863,0.423328,Public endpoint tasks
-1.1388719,0.0047598425,Public endpoint tasks
0.6089221,1.7099257,Public endpoint tasks
-0.9488741,-0.08974571,Public endpoint tasks
-0.21927771,-0.20116583,Public endpoint tasks
-1.0368996,-0.12645914,Public endpoint tasks
-0.6899986,-0.049745437,Public endpoint tasks
-0.48522937,-0.5020936,Public endpoint tasks
-0.3153476,-0.022442618,Public endpoint tasks
0.28585735,-0.61862946,Public endpoint tasks
-0.5666622,0.062270768,Public endpoint tasks
-1.1234788,0.0848254,Public endpoint tasks
-0.43578207,0.50499994,Public endpoint tasks
-0.7033194,1.1210026,Public endpoint tasks
0.55028653,0.17064917,Public endpoint tasks
-0.85154116,-0.11760597,Public endpoint tasks
-0.9375503,0.17149316,Public endpoint tasks
-0.88703704,0.012970569,Public endpoint tasks
-0.6529584,-0.6003988,Public endpoint tasks
-0.30360025,-0.33645174,Public endpoint tasks
-1.0927486,0.22394046,Public endpoint tasks
-0.35558707,-0.5397937,Public endpoint tasks
-1.1629183,0.23232362,Public endpoint tasks
-0.602298,-0.05090613,Public endpoint tasks
-0.9237617,-0.061133035,Public endpoint tasks
0.36096326,-1.2239543,Public endpoint tasks
-0.43391025,-0.37907898,Public endpoint tasks
4.8567843,-2.928157,Public endpoint tasks
0.27595797,0.31294468,Public endpoint tasks
-0.20819448,-0.3684319,Public endpoint tasks
-0.6314471,-0.14887102,Public endpoint tasks
-0.56171,0.06656515,Public endpoint tasks
-0.7524277,0.087023385,Public endpoint tasks
0.15690586,-0.5035524,Public endpoint tasks
-1.2234075,-0.030702949,Public endpoint tasks
-0.5303963,-0.27261055,Public endpoint tasks
-0.4935606,0.24270329,Public endpoint tasks
-0.12687185,-0.0790968,Public endpoint tasks
-1.1333199,0.24213275,Public endpoint tasks
-0.29728767,-0.482618,Public endpoint tasks
-0.6065772,-0.4676951,Public endpoint tasks
-1.2429641,0.07367582,Public endpoint tasks
0.50916946,-0.4784033,Public endpoint tasks
0.22674266,-0.7020737,Public endpoint tasks
-0.2682656,-0.004912533,Public endpoint tasks
-0.50533193,-0.22193687,Public endpoint tasks
-0.37466517,-0.48444444,Public endpoint tasks
-1.0732332,0.830553,Public endpoint tasks
0.15791413,-0.32957336,Public endpoint tasks
-0.6831349,-0.42508805,Public endpoint tasks
-0.41175592,-0.43729407,Public endpoint tasks
-0.34342456,-0.024199491,Public endpoint tasks
-0.37419173,-0.28195533,Public endpoint tasks
-0.075015426,0.039405085,Public endpoint tasks
-0.519325,-0.4601642,Public endpoint tasks
-0.36944035,-0.64941204,Public endpoint tasks
-0.709825,0.27824712,Public endpoint tasks
-0.24514636,-0.030606184,Public endpoint tasks
-0.8479763,0.025901893,Public endpoint tasks
-1.1101847,-0.4123013,Public endpoint tasks
-0.6884353,-0.46456242,Public endpoint tasks
-0.2553014,-0.60933787,Public endpoint tasks
-0.5230676,-0.31760967,Public endpoint tasks
-0.4837276,-0.65945774,Public endpoint tasks
-0.7286066,-0.27716386,Public endpoint tasks
-0.8352193,0.5116319,Public endpoint tasks
-0.54577,-0.76395535,Public endpoint tasks
-0.7861101,0.108511835,Public endpoint tasks
-0.73802733,-0.07365375,Public endpoint tasks
-1.2720665,-0.36895478,Public endpoint tasks
-0.7203258,-0.2646988,Public endpoint tasks
0.24977139,0.101140484,Public endpoint tasks
-0.4417243,-0.13361754,Public endpoint tasks
0.15383026,-0.3782355,Public endpoint tasks
-0.8774982,-0.07493154,Public endpoint tasks
-0.6010127,-0.37936413,Public endpoint tasks
-0.47381866,-0.6200186,Public endpoint tasks
0.17545524,-0.29088402,Public endpoint tasks
-1.0798726,0.48287994,Public endpoint tasks
0.028931737,-0.27483797,Public endpoint tasks
-0.32757944,0.26429096,Public endpoint tasks
-0.7484747,-0.5933373,Public endpoint tasks
-0.36598328,-0.3514539,Public endpoint tasks
-1.086329,-0.027172731,Public endpoint tasks
-0.24263562,-0.56149256,Public endpoint tasks
0.03226033,-0.1460998,Public endpoint tasks
-0.70471096,-0.35682198,Public endpoint tasks
-0.4044557,0.034387633,Public endpoint tasks
-0.93087757,0.09025708,Public endpoint tasks
-1.3912327,0.4710912,Public endpoint tasks
-0.77237916,0.17448907,Public endpoint tasks
-0.44339722,1.9520121,Public endpoint tasks
0.8400296,0.18651453,Public endpoint tasks
0.008379728,-0.22354949,Public endpoint tasks
-0.6192172,0.20650797,Public endpoint tasks
0.1957353,-0.5699718,Public endpoint tasks
-1.011938,0.19046827,Public endpoint tasks
-0.6167664,-0.34669933,Public endpoint tasks
-0.28801376,-0.75609267,Public endpoint tasks
-0.15515287,-0.43549472,Public endpoint tasks
-0.17020963,-0.29896575,Public endpoint tasks
-1.1661661,0.24074954,Public endpoint tasks
-0.87181664,-0.32741892,Public endpoint tasks
-0.026543021,-0.38160762,Public endpoint tasks
-1.0886554,-0.19840753,Public endpoint tasks
-1.3837037,-0.32793662,Public endpoint tasks
1.4437639,-1.1104347,Public endpoint tasks
-0.44738144,-0.25141406,Public endpoint tasks
0.020543218,-0.18203248,Public endpoint tasks
-0.50942063,-0.7574331,Public endpoint tasks
-0.90101886,0.05334293,Public endpoint tasks
-0.18268815,-0.37198353,Public endpoint tasks
-0.50729066,-0.03389033,Public endpoint tasks
-0.4332267,-0.12354174,Public endpoint tasks
0.001954645,-0.45029807,Public endpoint tasks
-0.6893918,-0.49522573,Public endpoint tasks
-0.89080405,-0.4477947,Public endpoint tasks
-1.1293489,0.040539265,Public endpoint tasks
-0.96440876,-0.04683949,Public endpoint tasks
0.3721377,-0.4631401,Public endpoint tasks
-0.6988524,-0.4977397,Public endpoint tasks
-1.2250952,0.36700192,Public endpoint tasks
-0.06408486,-0.019966438,Public endpoint tasks
-0.938627,-0.10212416,Public endpoint tasks
-0.079892606,-0.090764664,Public endpoint tasks
-0.4222263,0.23111194,Public endpoint tasks
-0.2531439,-0.1348259,Public endpoint tasks
-0.035978884,-0.25513488,Public endpoint tasks
-0.4559785,0.012685189,Public endpoint tasks
-0.40379748,-0.251326,Public endpoint tasks
0.10855481,-0.44662875,Public endpoint tasks
-0.55087024,0.2687315,Public endpoint tasks
-0.77562183,-0.5498124,Public endpoint tasks
-0.19476156,-0.6308167,Public endpoint tasks
-0.34947887,-0.23125407,Public endpoint tasks
-0.5266658,0.25492752,Public endpoint tasks
-0.8863857,-0.38731968,Public endpoint tasks
-0.2246557,-0.19795921,Public endpoint tasks
-0.9188452,-0.22930004,Public endpoint tasks
-0.47645542,-0.26255,Public endpoint tasks
-0.23288068,-0.4483642,Public endpoint tasks
-0.740335,-0.28131258,Public endpoint tasks
-0.18189257,-0.4296191,Public endpoint tasks
-0.3905102,-0.3976023,Public endpoint tasks
0.5303061,3.0066907,Public endpoint tasks
-0.69591886,-0.07404373,Public endpoint tasks
-0.45533964,0.7214494,Public endpoint tasks
-0.033715576,-0.55535567,Public endpoint tasks
-0.025622666,-0.29435778,Public endpoint tasks
-0.33700365,-0.09036506,Public endpoint tasks
-0.7424499,-0.10297828,Public endpoint tasks
0.87841606,-0.88273346,Public endpoint tasks
-0.8047106,-0.4051239,Public endpoint tasks
-0.40517008,-0.72598165,Public endpoint tasks
-1.4149034,-0.26641014,Public endpoint tasks
0.14794645,-0.35291475,Public endpoint tasks
-0.21127574,-0.6709538,Public endpoint tasks
-0.0965223,-0.5190664,Public endpoint tasks
-0.15197968,-0.70287293,Public endpoint tasks
-0.6661844,-0.30676246,Public endpoint tasks
-0.2631771,0.5228478,Public endpoint tasks
-0.09107262,-0.80994177,Public endpoint tasks
-0.4868205,-0.06000288,Public endpoint tasks
-0.8840697,-0.14082256,Public endpoint tasks
0.011114448,-0.2217057,Public endpoint tasks
-0.79851085,-0.17952904,Public endpoint tasks
-0.82850236,0.5693546,Public endpoint tasks
-0.87859464,0.20333794,Public endpoint tasks
0.82829964,-0.43864205,Public endpoint tasks
-0.85840774,-0.13614567,Public endpoint tasks
-0.6737663,-0.14587851,Public endpoint tasks
-1.2023388,-0.088094346,Public endpoint tasks
-0.8761616,-0.15207557,Public endpoint tasks
-0.17912091,-0.520287,Public endpoint tasks
-0.51901525,0.2552016,Public endpoint tasks
-0.17550312,1.5038868,Public endpoint tasks
-0.2668918,-0.42106473,Public endpoint tasks
-0.64305866,-0.47197998,Public endpoint tasks
0.81782115,-1.2569865,Public endpoint tasks
-0.98628056,-0.12942865,Public endpoint tasks
-0.5170697,-0.15533057,Public endpoint tasks
-0.99438703,0.2091311,Public endpoint tasks
-0.9951111,0.48300534,Public endpoint tasks
-0.7204406,-0.3036816,Public endpoint tasks
-0.12800515,-0.03227153,Public endpoint tasks
-0.4379635,-0.08169389,Public endpoint tasks
-0.4936694,-0.35143614,Public endpoint tasks
-0.28016478,-0.2610791,Public endpoint tasks
-0.63486224,-0.3539119,Public endpoint tasks
-0.58464736,0.67970693,Public endpoint tasks
-0.4082493,-0.3213634,Public endpoint tasks
2.0019002,-0.5900922,Public endpoint tasks
0.1514118,-0.33631954,Public endpoint tasks
-0.725894,-0.065871805,Public endpoint tasks
-1.0640062,-0.052964292,Public endpoint tasks
-0.7268698,0.06986232,Public endpoint tasks
0.43239704,0.1953793,Public endpoint tasks
-0.17217311,-0.2306325,Public endpoint tasks
-0.6043026,-0.12712137,Public endpoint tasks
-1.2699072,-0.17754102,Public endpoint tasks
0.4513192,1.9887393,Public endpoint tasks
0.2178385,0.34272876,Public endpoint tasks
-0.5257816,0.073043115,Public endpoint tasks
-0.64544547,-0.059443846,Public endpoint tasks
-0.88400805,-0.056737572,Public endpoint tasks
-0.4315706,-0.7976578,Public endpoint tasks
-0.16539772,-0.5546725,Public endpoint tasks
-0.63005733,0.57970434,Public endpoint tasks
-0.6654974,-0.48514023,Public endpoint tasks
-0.68946975,1.4508088,Public endpoint tasks
0.14710566,-0.16327715,Public endpoint tasks
-0.5014142,-0.5959598,Public endpoint tasks
-0.5387149,-0.47079548,Public endpoint tasks
-0.35177135,-0.5783964,Public endpoint tasks
0.29673764,-0.7173872,Public endpoint tasks
-0.27535403,-0.34570208,Public endpoint tasks
-0.4618098,-0.3236277,Public endpoint tasks
-0.7006767,-0.2894882,Public endpoint tasks
-0.6992484,0.42181993,Public endpoint tasks
-0.59214944,-0.009214651,Public endpoint tasks
-0.16438957,-0.60653794,Public endpoint tasks
-0.96821153,0.9969356,CMNPD
1.1065692,0.89127403,CMNPD
-0.4587611,-0.23918337,CMNPD
-0.4317281,-0.09758211,CMNPD
-0.9853126,-0.05391933,CMNPD
-0.40987584,0.09605543,CMNPD
0.24034485,-0.218221,CMNPD
-0.5032245,-0.70208025,CMNPD
2.8360746,-1.174042,CMNPD
-0.2647104,-0.29108256,CMNPD
-0.20232,0.61638343,CMNPD
1.0619768,0.7132069,CMNPD
-0.6817081,-0.11836224,CMNPD
0.47589532,0.053556025,CMNPD
-0.767893,0.47128302,CMNPD
0.20165405,-0.32694364,CMNPD
-0.7165965,0.3223555,CMNPD
-0.28755212,-0.75160265,CMNPD
-0.18128139,-0.03231317,CMNPD
-0.50273705,0.5466877,CMNPD
-0.24727719,-0.4956356,CMNPD
-0.39591846,0.7978259,CMNPD
-1.0344521,0.19303288,CMNPD
0.11275235,0.6085386,CMNPD
0.0074226856,-0.65618026,CMNPD
0.86086214,0.35074016,CMNPD
-0.4849062,0.7138769,CMNPD
-0.9112221,0.13616541,CMNPD
1.3991284,-1.2011992,CMNPD
-0.6726275,-0.12807739,CMNPD
0.2916753,1.2057312,CMNPD
1.5206723,-0.35634694,CMNPD
-0.4271921,-0.57498914,CMNPD
-0.045939326,1.021075,CMNPD
0.09898779,0.22791359,CMNPD
-0.71915805,0.06139452,CMNPD
-0.56771845,0.33283007,CMNPD
0.17931482,-0.035995092,CMNPD
-0.4677039,0.4172652,CMNPD
0.69104624,-0.5858228,CMNPD
-0.5041615,1.3552886,CMNPD
3.1112943,0.9058822,CMNPD
-0.7097466,0.10281147,CMNPD
5.6490993,1.9134622,CMNPD
-0.85327536,0.29579666,CMNPD
-0.11175156,0.04520513,CMNPD
-0.64453375,0.80909777,CMNPD
-0.14963168,-0.38360226,CMNPD
-0.647843,0.10381381,CMNPD
-0.7485831,0.51756877,CMNPD
-1.114492,0.26840666,CMNPD
-0.06139213,0.44504717,CMNPD
4.408929,2.252426,CMNPD
-0.37432265,0.29962945,CMNPD
3.228463,0.6778277,CMNPD
-0.24478951,-0.17213687,CMNPD
-0.44835034,-0.067261636,CMNPD
-0.12117386,0.43998328,CMNPD
-1.1968015,0.4631067,CMNPD
0.87366354,0.26802707,CMNPD
0.05397767,0.8414965,CMNPD
0.054500014,0.30925217,CMNPD
-1.044594,0.54423153,CMNPD
-0.55510366,1.2686648,CMNPD
-0.8271949,0.23806933,CMNPD
1.4692827,-0.42811736,CMNPD
3.056141,-1.4480025,CMNPD
0.043602318,0.04584542,CMNPD
-0.13120098,-0.04796629,CMNPD
-0.1694084,0.87302065,CMNPD
-0.52822983,0.15206577,CMNPD
-0.81776035,0.2492339,CMNPD
0.52544713,-0.03888689,CMNPD
4.4239855,-0.35093534,CMNPD
3.056026,-1.2346376,CMNPD
1.112216,-0.17810962,CMNPD
-0.4602828,0.15766026,CMNPD
-0.31917366,0.28644967,CMNPD
-0.9655129,0.50902003,CMNPD
2.9024267,2.3181808,CMNPD
-0.029036015,-0.07781221,CMNPD
-0.3347892,-0.285363,CMNPD
2.0160563,-1.5052469,CMNPD
0.9088609,-1.2265248,CMNPD
-0.5952476,-0.051288165,CMNPD
1.0004063,0.09031391,CMNPD
0.4805757,0.22518647,CMNPD
-0.48151416,-0.6256131,CMNPD
-1.0729277,0.4179754,CMNPD
0.30975196,-0.4253579,CMNPD
2.5756426,1.8026226,CMNPD
-0.3535989,-0.9014477,CMNPD
-0.26586094,0.7481425,CMNPD
-0.2531746,-0.03834736,CMNPD
2.6954045,1.4355543,CMNPD
0.13885584,-0.8236449,CMNPD
1.066616,-0.2712443,CMNPD
-0.30043942,0.8415788,CMNPD
0.9103601,-0.108060725,CMNPD
-0.47083515,-0.121282965,CMNPD
2.4166625,-1.6100936,CMNPD
-0.678157,0.3616461,CMNPD
-0.17636046,-0.4054487,CMNPD
-0.4582975,0.25724107,CMNPD
-0.6946656,0.43483126,CMNPD
-0.7386865,0.6877916,CMNPD
-0.6434291,0.34275004,CMNPD
0.433543,0.5439966,CMNPD
-0.3452143,-0.42835954,CMNPD
-0.66457164,0.20774089,CMNPD
-0.58799154,0.52574694,CMNPD
-0.087418765,0.6715244,CMNPD
1.137336,-0.15255944,CMNPD
-1.04628,-0.29441205,CMNPD
2.261074,-0.2082147,CMNPD
1.5123115,-0.3644447,CMNPD
0.5238248,0.1819804,CMNPD
-1.0439283,0.4418057,CMNPD
-0.17184067,0.87423027,CMNPD
-0.833942,-0.2474795,CMNPD
1.8277667,-0.3385008,CMNPD
2.2008886,-0.17531492,CMNPD
0.5554646,-0.11609093,CMNPD
-0.63088864,0.17638314,CMNPD
1.2025377,0.55129653,CMNPD
-0.86155784,0.26262817,CMNPD
-0.43846792,0.7399493,CMNPD
-0.49777582,0.7778533,CMNPD
-0.2644063,0.33927992,CMNPD
-0.16011018,-0.32373038,CMNPD
2.5907252,2.30452,CMNPD
-0.4996317,-0.5724552,CMNPD
-0.7042676,0.24248007,CMNPD
3.6630552,0.4658958,CMNPD
0.9701083,0.23584223,CMNPD
-0.111748934,0.07062909,CMNPD
0.81386983,0.25622272,CMNPD
-0.23829114,0.37314737,CMNPD
-1.0141616,0.751682,CMNPD
-0.8954984,0.3844954,CMNPD
0.059463084,0.22499144,CMNPD
-0.6206958,0.14215116,CMNPD
-0.5541051,0.8888979,CMNPD
-0.72154367,-0.62172556,CMNPD
-0.24035986,-0.47028115,CMNPD
-0.30938506,0.53142464,CMNPD
0.18709901,-0.10262049,CMNPD
0.9049337,0.824981,CMNPD
-0.4807942,0.447638,CMNPD
0.15070543,-0.9064877,CMNPD
-0.16891326,-0.17589478,CMNPD
-0.7646687,0.035317995,CMNPD
-0.57457626,0.58135945,CMNPD
-0.103444874,-0.28280637,CMNPD
-0.45562133,-0.809686,CMNPD
-0.43984836,0.7826361,CMNPD
-0.21328242,0.5919449,CMNPD
-0.50685203,0.2699552,CMNPD
-0.2800515,0.2838712,CMNPD
0.031002939,-0.20035776,CMNPD
0.97785664,-0.050040763,CMNPD
0.35245422,-0.0999,CMNPD
-0.39553863,0.640254,CMNPD
-0.91478455,0.6597209,CMNPD
-0.7898413,0.30113655,CMNPD
6.0334883,-2.0449061,CMNPD
3.2605925,1.1380724,CMNPD
1.1380427,-0.41819316,CMNPD
-0.23839453,-0.7805207,CMNPD
-0.100045115,0.49340314,CMNPD
0.6417533,0.5800428,CMNPD
-0.3589614,0.038958266,CMNPD
-0.78209174,-0.09326807,CMNPD
-0.5206802,0.16893934,CMNPD
3.6130981,0.6021011,CMNPD
0.07539195,1.5370454,CMNPD
-0.431957,0.4418947,CMNPD
-0.30216813,-0.06216503,CMNPD
-0.26894805,0.158884,CMNPD
-0.9777919,0.31527668,CMNPD
-0.88245237,0.22848505,CMNPD
0.4822339,-0.019648349,CMNPD
-0.58356065,0.45421907,CMNPD
-0.56114596,0.010683453,CMNPD
0.11262491,1.3902115,CMNPD
0.65500486,-0.34992412,CMNPD
0.39807597,-1.3469517,CMNPD
-0.23793985,-0.25077716,CMNPD
-0.3160142,-0.093263365,CMNPD
0.5801439,1.131162,CMNPD
0.14735255,-0.17522967,CMNPD
0.8828479,0.617783,CMNPD
-1.1174177,0.17388545,CMNPD
0.37171093,-0.30881962,CMNPD
-0.913111,0.284094,CMNPD
-0.24234782,0.819906,CMNPD
-0.82459986,0.33621407,CMNPD
0.8097919,2.3902447,CMNPD
3.5858512,-0.42695743,CMNPD
-0.78687483,0.23855451,CMNPD
2.1473427,0.5071399,CMNPD
0.30100653,-0.29481536,CMNPD
-0.48869234,0.050690167,CMNPD
0.3333824,1.1358646,CMNPD
1.3273903,-0.11077584,CMNPD
-0.26687503,1.5963172,CMNPD
-0.7307502,0.46341205,CMNPD
-0.2799593,-0.17511053,CMNPD
-0.32106644,-0.8586296,CMNPD
-0.9314989,-0.28295726,CMNPD
-0.8405119,0.021631917,CMNPD
-0.108323604,-0.21254663,CMNPD
0.0589599,-0.059138916,CMNPD
-0.69447577,-0.03142763,CMNPD
0.61685324,0.35266614,CMNPD
1.0683495,0.2193371,CMNPD
-0.4559309,-0.054499872,CMNPD
-0.5234662,0.20444503,CMNPD
-0.60708225,-1.1266582,CMNPD
1.2928933,1.5728946,CMNPD
1.150136,1.5968724,CMNPD
-1.0204633,0.47660762,CMNPD
-0.5562531,0.301552,CMNPD
-0.82148004,0.07853112,CMNPD
5.561835,-1.3739733,CMNPD
-0.8183012,-0.3928681,CMNPD
0.42745528,-0.6958177,CMNPD
1.6026924,-1.3449347,CMNPD
-0.34187672,0.5766974,CMNPD
0.11466476,0.036304764,CMNPD
-0.9507674,0.29987577,CMNPD
2.109497,-0.03121601,CMNPD
0.4343007,0.6201837,CMNPD
-0.34649032,0.76813084,CMNPD
0.79760647,0.2977301,CMNPD
-0.70748854,0.25746146,CMNPD
15.503315,-1.6359664,CMNPD
-0.19060984,0.73182136,CMNPD
-0.108486205,0.24684417,CMNPD
0.86695087,1.1501967,CMNPD
0.48563376,0.22393632,CMNPD
-0.42656446,0.19001737,CMNPD
1.2305418,0.24830374,CMNPD
0.53505826,-0.9300016,CMNPD
12.50263,0.032681316,CMNPD
-0.5719633,0.39493647,CMNPD
-0.40221766,-0.6272272,CMNPD
2.3643546,-1.477987,CMNPD
0.20819476,-0.5908645,CMNPD
-0.508026,0.27974257,CMNPD
0.71176076,-0.5101286,CMNPD
1.8459468,-0.89651626,CMNPD
1.834795,-0.6657256,CMNPD
0.24543813,0.35249615,CMNPD
-0.19834858,0.67513466,CMNPD
-0.28051883,-0.24779898,CMNPD
-0.055777192,0.036088258,CMNPD
-0.7848898,-0.35543,CMNPD
-0.051074833,0.3036815,CMNPD
-0.1978516,0.6709914,CMNPD
-0.7026259,-0.4717451,CMNPD
-1.0452836,0.42088524,CMNPD
-0.7216258,0.13371976,CMNPD
1.2067513,2.6126187,CMNPD
-0.31161302,-0.3747815,CMNPD
-0.035227925,0.4072431,CMNPD
-0.46843117,0.12769318,CMNPD
4.9104857,1.304056,CMNPD
1.8302844,-1.2207866,CMNPD
0.6979201,-0.19251536,CMNPD
-0.76646423,0.2047478,CMNPD
-0.09697208,0.399276,CMNPD
-0.07082972,-0.6549884,CMNPD
-0.85405564,-0.2948833,CMNPD
2.1551335,-0.10245212,CMNPD
-0.0606696,-0.17555666,CMNPD
0.09870756,0.057162173,CMNPD
0.009970605,0.41038984,CMNPD
2.7645228,1.5908936,CMNPD
-0.41664723,-0.37410936,CMNPD
-0.17475961,1.3361326,CMNPD
0.017929077,-0.271487,CMNPD
3.0633943,1.9833121,CMNPD
0.21804711,0.3020442,CMNPD
-0.319884,0.2967697,CMNPD
-0.392196,0.2647902,CMNPD
3.8394606,0.37876844,CMNPD
-0.25518307,0.34808952,CMNPD
-0.6245005,0.14566477,CMNPD
0.06302914,0.092186175,CMNPD
1.2948122,0.7909536,CMNPD
-0.2359105,0.81248873,CMNPD
2.4706755,-1.5137428,CMNPD
-1.0996608,0.43522993,CMNPD
-0.68924487,1.0123149,CMNPD
0.008393675,0.04605171,CMNPD
0.0036008954,-0.47970396,CMNPD
1.1210219,2.081953,CMNPD
0.92752147,-0.16147687,CMNPD
-0.6761491,1.1431907,CMNPD
-0.84578615,0.13179527,CMNPD
0.39757267,0.54198974,CMNPD
-0.4214163,-0.0014042854,CMNPD
-0.5239172,0.8723121,CMNPD
-0.43037632,-0.69498885,CMNPD
-0.635048,0.19777793,CMNPD
0.50437427,-0.44734225,CMNPD
0.53498876,-1.0967138,CMNPD
-0.4904691,0.94769645,CMNPD
-0.06904343,-0.40484482,CMNPD
0.53708184,-0.03388529,CMNPD
0.8903307,0.6779448,CMNPD
-0.74845684,0.25642404,CMNPD
5.7578087e-05,-0.9058832,CMNPD
0.058484495,-0.7520295,CMNPD
-0.10022193,-0.3725088,CMNPD
1.0394154,0.62479293,CMNPD
0.8850405,0.09141416,CMNPD
-0.52884614,0.27431655,CMNPD
0.4232925,0.65450275,CMNPD
-0.2697872,0.6814462,CMNPD
-0.6507345,-0.7993363,CMNPD
-0.029151201,0.09713325,CMNPD
5.212602,-1.3693575,CMNPD
-0.6263686,-0.6535353,CMNPD
-0.24989879,-0.1461494,CMNPD
-0.43755966,0.7389951,CMNPD
1.0189034,0.5233278,CMNPD
0.22550288,0.020322295,CMNPD
2.1810126,-0.7708687,CMNPD
2.393673,2.5691438,CMNPD
0.30668595,-0.3758401,CMNPD
-0.39787585,-0.28074297,CMNPD
-1.1092333,0.26784322,CMNPD
0.80622315,-0.12139407,CMNPD
-0.3605071,-0.16410333,CMNPD
2.210896,-0.70645255,CMNPD
4.683082,1.211261,CMNPD
2.64609,-0.38945886,CMNPD
0.60511327,-0.59960556,CMNPD
0.60492015,0.13313818,CMNPD
0.25062338,0.017440593,CMNPD
-0.6304245,-0.083492525,CMNPD
-0.20150839,0.17490886,CMNPD
-0.96159756,0.1611432,CMNPD
0.10372549,-0.6904826,CMNPD
2.798179,-0.86082894,CMNPD
2.2756433,0.660276,CMNPD
-0.29261446,-0.86789066,CMNPD
0.53771484,-0.0057214405,CMNPD
1.3528155,0.0328786,CMNPD
0.07132834,-0.083490744,CMNPD
-0.2236612,0.039520793,CMNPD
2.2834394,-0.9689015,CMNPD
2.7010207,-0.44172108,CMNPD
-0.5064426,0.7749591,CMNPD
-0.39815938,0.25671157,CMNPD
2.3241854,2.4104128,CMNPD
-1.1934848,0.6386159,CMNPD
-0.3709912,0.24368086,CMNPD
0.18179157,0.5477021,CMNPD
0.10247046,-0.062629856,CMNPD
1.2429516,-0.4544444,CMNPD
-0.6448931,-0.18467614,CMNPD
-0.5288501,0.8393586,CMNPD
0.5660721,-0.10565741,CMNPD
0.19057772,1.4108102,CMNPD
-0.30226734,0.11617875,CMNPD
0.88465977,-0.15139073,CMNPD
-0.56230295,0.63665426,CMNPD
0.56229985,0.19259354,CMNPD
-0.29768148,0.03365776,CMNPD
-0.22892329,0.20142832,CMNPD
-0.032999307,0.48659253,CMNPD
0.92130065,-0.005595755,CMNPD
0.5515479,-1.4531325,CMNPD
2.9816468,2.3892791,CMNPD
-0.957535,-0.13487992,CMNPD
-0.92795277,0.11859153,CMNPD
-0.19899662,-0.10344125,CMNPD
-0.16441095,0.19638097,CMNPD
-0.6726275,-0.12807739,CMNPD
-0.42024887,-0.25053224,CMNPD
-0.3915669,0.5731585,CMNPD
-0.35452968,1.6056705,CMNPD
-0.34293592,0.7793686,CMNPD
-0.47916234,0.46074048,CMNPD
0.06883204,0.25890207,CMNPD
2.9171493,2.3150141,CMNPD
0.96046984,0.3310149,CMNPD
0.26607618,-0.046654638,CMNPD
-0.12069374,-0.365804,CMNPD
-1.0354697,-0.15330191,CMNPD
0.7148243,0.09259731,CMNPD
-0.62548655,0.29786733,CMNPD
-0.7538704,0.25345078,CMNPD
0.7986345,-0.51733196,CMNPD
4.6036034,-0.23969004,CMNPD
-0.0020127594,-0.6233231,CMNPD
1.6973324,-0.8223521,CMNPD
-0.037975878,-0.6339353,CMNPD
-0.3561407,0.897319,CMNPD
0.51201904,0.13002683,CMNPD
-0.46166855,1.1252548,CMNPD
0.17342368,0.1380195,CMNPD
1.2786556,0.049071237,CMNPD
-0.3045844,1.0567589,CMNPD
3.8056738,-1.5352638,CMNPD
1.8432789,2.3830407,CMNPD
-0.28099483,0.08297525,CMNPD
-0.83744186,0.2162726,CMNPD
-0.3530544,0.42401913,CMNPD
0.62371075,0.04368259,CMNPD
0.91295373,0.40946525,CMNPD
-0.21838492,0.29069164,CMNPD
-0.98973286,0.2860098,CMNPD
7.666385,0.19331847,CMNPD
-0.7588976,0.5255969,CMNPD
-0.6203608,-0.62612766,CMNPD
-0.25386232,0.82669693,CMNPD
-0.7037746,0.38195512,CMNPD
0.46287748,1.661404,CMNPD
1.8076599,0.051995784,CMNPD
0.36207518,1.5015321,CMNPD
2.3183744,-0.26722878,CMNPD
-0.32750848,-0.027322412,CMNPD
-0.81295586,0.014033886,CMNPD
12.651149,0.2617475,CMNPD
5.172366,-1.0518167,CMNPD
-0.31642264,0.9195677,CMNPD
4.4496603,0.7145361,CMNPD
-0.2978176,0.21342732,CMNPD
0.22774407,0.22366044,CMNPD
-0.6911686,0.35099798,CMNPD
6.1596746,-2.139224,CMNPD
-0.20853974,-0.3589401,CMNPD
-0.34556225,0.0056290273,CMNPD
0.2604592,-0.12594546,CMNPD
-0.7190167,0.123045355,CMNPD
0.2199755,-0.57662666,CMNPD
-0.49411577,0.3599287,CMNPD
0.03877151,-0.6625186,CMNPD
3.5617537,-0.524385,CMNPD
-0.2895918,-0.0509918,CMNPD
-0.12481621,0.41723248,CMNPD
-1.188856,0.5970225,CMNPD
1.0679615,-0.248459,CMNPD
-1.1586221,0.3592859,CMNPD
-0.6427262,-0.21075788,CMNPD
0.54805386,2.51731,CMNPD
1.2705362,0.8646171,CMNPD
0.9480603,-0.4531327,CMNPD
0.03282407,0.12748402,CMNPD
-0.3338253,-0.22975786,CMNPD
0.7538725,-0.27042478,CMNPD
-0.29758886,0.4410104,CMNPD
0.7686205,-0.74959207,CMNPD
-0.19542892,0.075859554,CMNPD
-0.55801547,0.4253049,CMNPD
0.15674075,-0.11725769,CMNPD
-0.5909423,0.06824735,CMNPD
2.7831302,2.081882,CMNPD
0.008122444,-0.70212394,CMNPD
5.5750146,0.5680165,CMNPD
2.2184207,-0.74832326,CMNPD
0.15442333,-0.10182701,CMNPD
2.581294,-0.63476217,CMNPD
-0.34996772,-0.54171515,CMNPD
5.262119,-1.2929591,CMNPD
-0.73921454,0.32036015,CMNPD
0.23128203,-0.3465341,CMNPD
-0.5300166,-0.5955808,CMNPD
-0.80198133,0.43145722,CMNPD
-0.7612803,0.59751874,CMNPD
-0.6330737,-0.5704772,CMNPD
1.113004,0.021229567,CMNPD
-0.66817164,0.10347928,CMNPD
-0.419073,1.0249293,CMNPD
-0.5015265,0.34109905,CMNPD
11.265428,0.93418056,CMNPD
0.10697389,-0.7575828,CMNPD
1.793802,2.3068001,CMNPD
-0.9208834,0.3268573,CMNPD
5.396519,1.1137322,CMNPD
0.20978436,-0.49586627,CMNPD
-0.45384192,0.17351834,CMNPD
0.0004785657,-0.35611376,CMNPD
-0.029796869,0.30613905,CMNPD
-0.29071108,-0.028863616,CMNPD
0.19432774,-0.51592416,CMNPD
2.0663426,2.051401,CMNPD
0.16788587,0.40755433,CMNPD
-0.4771035,0.037976786,CMNPD
1.6478338,0.33961517,CMNPD
-0.104288846,0.3373164,CMNPD
1.0893152,2.4042478,CMNPD
-0.29382974,0.4926737,CMNPD
-0.47156867,0.3503141,CMNPD
-0.2200011,0.445865,CMNPD
0.40406123,-0.2775754,CMNPD
-0.4148997,0.9514554,CMNPD
0.022162259,0.82729566,CMNPD
0.54883444,0.20948192,CMNPD
-0.8714427,0.010782747,CMNPD
-0.39759636,0.51593506,CMNPD
-0.52426463,0.203807,CMNPD
-0.06088966,0.45003995,CMNPD
0.6103035,-0.19284809,CMNPD
-0.66001576,0.35906777,CMNPD
1.011284,0.385049,CMNPD
0.2064713,0.5304424,CMNPD
1.9715648,2.0973902,CMNPD
0.76176274,0.58734083,CMNPD
1.0005289,-0.628101,CMNPD
0.9473442,-0.07405023,CMNPD
0.2723575,0.15796083,CMNPD
1.220905,0.091269195,CMNPD
0.87366354,0.26802707,CMNPD
-0.86111224,0.23712519,CMNPD
-0.82052374,0.2771409,CMNPD
0.45387676,-0.21142206,CMNPD
0.6803415,-0.3554025,CMNPD
-0.42526656,0.35799584,CMNPD
-0.8814193,0.12450984,CMNPD
-0.5367365,0.6572872,CMNPD
-0.8164195,0.4660518,CMNPD
5.8172636,1.4816871,CMNPD
-0.124765575,-0.33651826,CMNPD
-0.024779469,0.1082429,CMNPD
-0.48309326,0.02948677,CMNPD
-0.02395019,-0.66510564,CMNPD
3.0508213,2.5467577,CMNPD
-0.75157416,0.36923626,CMNPD
-0.7710494,-0.36231297,CMNPD
0.34663406,0.35554522,CMNPD
-0.72473156,0.25305784,CMNPD
-0.505535,-0.22030364,CMNPD
-0.17931852,0.13827892,CMNPD
1.3148263,-0.49387163,CMNPD
-0.3505502,0.7776032,CMNPD
-0.8826604,0.054878898,CMNPD
-0.12593287,0.32293817,CMNPD
0.058775455,0.76541066,CMNPD
-0.1242421,-0.6428528,CMNPD
3.466306,1.8669684,CMNPD
6.1289997,-2.2974722,CMNPD
-0.30611828,0.3335582,CMNPD
0.36036214,-0.09911147,CMNPD
0.2344242,0.20471364,CMNPD
0.67470574,-0.18892631,CMNPD
-0.46668658,1.2547114,CMNPD
0.32827392,0.7320242,CMNPD
0.11556032,0.21009254,CMNPD
1.4099053,-1.882861,CMNPD
0.7633853,-0.4894008,CMNPD
-0.15460469,0.67821676,CMNPD
5.401726,1.5323046,CMNPD
0.46063492,0.3577956,CMNPD
-0.7643089,0.47373652,CMNPD
-0.17655765,0.13145058,CMNPD
-0.490723,0.23275676,CMNPD
-0.43846792,0.7399493,CMNPD
-0.74254024,0.081098504,CMNPD
-0.47431102,-0.2365111,CMNPD
-0.40662402,-0.068965934,CMNPD
4.3744483,0.059074834,CMNPD
1.804276,-0.9316767,CMNPD
-0.8404649,-0.061183415,CMNPD
0.3894761,0.02851093,CMNPD
-0.2577017,-0.12678204,CMNPD
0.6197628,-0.17781274,CMNPD
0.001285851,-0.23206823,CMNPD
-0.6835125,0.54969835,CMNPD
-0.08383584,-0.09714253,CMNPD
0.040708333,-0.19830759,CMNPD
-0.31150812,-0.007096106,CMNPD
1.6145407,-0.09407761,CMNPD
1.8051591,-1.5120565,CMNPD
-0.91108966,-0.56983286,CMNPD
1.2580358,2.2720742,CMNPD
-0.62031996,0.21425487,CMNPD
2.0632532,-0.37731078,CMNPD
-1.0667559,0.078181006,CMNPD
-0.41487262,0.1391858,CMNPD
-0.63965464,0.1609722,CMNPD
1.0972891,-0.11112548,CMNPD
-0.14176756,0.87786496,CMNPD
1.0199112,-0.15053083,CMNPD
0.1533027,-0.80379105,CMNPD
-0.5310721,0.046944946,CMNPD
-0.3499181,-0.59716195,CMNPD
-0.27191845,-0.10902422,CMNPD
-0.4919351,-0.3034302,CMNPD
-0.58331263,0.019331051,CMNPD
1.4158263,2.8381639,CMNPD
0.41660914,0.28260523,CMNPD
0.003957629,-0.85837656,CMNPD
4.1548285,0.4279376,CMNPD
-0.539189,0.17382436,CMNPD
-0.666021,-0.3478076,CMNPD
-0.2872649,0.46908417,CMNPD
-0.40931615,0.6418491,CMNPD
-0.24478951,-0.17213687,CMNPD
0.16884956,-0.62859315,CMNPD
-0.9247221,0.48397887,CMNPD
1.5903052,-0.0031584315,CMNPD
-0.78117806,0.12734778,CMNPD
-0.49554214,-0.27019233,CMNPD
-0.11369735,-0.7101806,CMNPD
-0.11726454,0.08527792,CMNPD
-1.263539,0.4239132,CMNPD
-0.092969,0.7009577,CMNPD
-0.41516888,0.79549426,CMNPD
-0.73303545,0.37282485,CMNPD
0.22823969,0.9013704,CMNPD
4.8776665,-1.0885599,CMNPD
-1.2104421,0.08994461,CMNPD
-0.64356434,-0.07997139,CMNPD
-0.5631604,0.14773315,CMNPD
3.7991993,-1.6620128,CMNPD
-0.47670346,1.4190902,CMNPD
5.31388,1.9192543,CMNPD
1.5608268,-0.043101624,CMNPD
1.2683113,3.5482967,CMNPD
-0.6647451,0.97386014,CMNPD
-0.3407016,0.9692094,CMNPD
0.3499634,0.12093137,CMNPD
-0.7650011,0.35716423,CMNPD
0.75015855,-0.17193814,CMNPD
2.639733,-1.0118474,CMNPD
-0.61101305,-0.30400053,CMNPD
0.22175619,0.5058651,CMNPD
1.2026058,-1.0602458,CMNPD
-0.32633558,-0.27286515,CMNPD
-0.81204325,0.2158837,CMNPD
0.59912777,-0.22226606,CMNPD
-0.30278563,-0.1626332,CMNPD
-0.2181849,-0.09496061,CMNPD
2.2173836,-1.7887686,CMNPD
-0.074700356,0.55070233,CMNPD
-0.36913717,0.23657212,CMNPD
0.5877185,-0.37025225,CMNPD
-0.5921019,-0.052522954,CMNPD
-0.20120548,0.63378817,CMNPD
-0.6408156,0.1706509,CMNPD
-0.37682295,0.8892623,CMNPD
-0.58958495,0.14971761,CMNPD
0.4796237,0.97241783,CMNPD
0.17997178,0.3348589,CMNPD
0.07155508,0.051632322,CMNPD
-0.19029671,0.6932284,CMNPD
-0.42141047,0.48860878,CMNPD
0.9530057,-0.11261557,CMNPD
0.40858588,-0.41090035,CMNPD
2.966694,2.391526,CMNPD
-0.4468645,0.12784493,CMNPD
-0.3444013,-0.0040496644,CMNPD
-0.36580244,0.24370712,CMNPD
-1.2387805,0.53623164,CMNPD
0.37047902,0.45150843,CMNPD
-0.86223936,0.41396457,CMNPD
-0.5359655,1.242502,CMNPD
0.4692861,-0.11407815,CMNPD
-0.4904691,0.94769645,CMNPD
-0.44839522,0.10102065,CMNPD
-0.19228591,0.26838264,CMNPD
0.023905307,1.9378762,CMNPD
-0.7031323,0.7988258,CMNPD
-0.29436454,0.20195974,CMNPD
0.7769561,0.6046782,CMNPD
2.0062346,0.053613596,CMNPD
0.31929836,-0.42749923,CMNPD
0.29570243,-0.40463075,CMNPD
-0.40201446,0.6242828,CMNPD
0.32435945,0.5439835,CMNPD
0.3340765,-0.7788746,CMNPD
-0.103726774,0.60709846,CMNPD
-0.17220709,-0.673612,CMNPD
0.40281627,-0.88721895,CMNPD
0.49675307,0.009498587,CMNPD
-0.25664836,0.11015965,CMNPD
0.13693503,0.29005888,CMNPD
2.8529582,2.2419746,CMNPD
0.96680236,-0.5035087,CMNPD
0.35992286,0.71101224,CMNPD
-0.438888,0.07918962,CMNPD
-0.49114782,-0.42613003,CMNPD
0.35021666,-0.6859224,CMNPD
-0.43526697,0.058280192,CMNPD
-0.27499828,0.5302223,CMNPD
3.8394606,0.37876844,CMNPD
-0.30278563,-0.1626332,CMNPD
-0.8678646,0.24997148,CMNPD
-0.5234662,0.20444503,CMNPD
-0.42739245,0.34035316,CMNPD
-0.14189687,0.44321328,CMNPD
-0.763163,0.725697,CMNPD
0.026347041,-1.3062028,CMNPD
0.03539455,0.24272859,CMNPD
-0.47536674,-0.2392517,CMNPD
12.651149,0.2617475,CMNPD
0.612705,0.83114254,CMNPD
-0.46844423,0.12780184,CMNPD
-0.48500228,0.78478295,CMNPD
0.41833493,1.6678869,CMNPD
-0.93925214,-0.09515904,CMNPD
0.3094416,1.2156879,CMNPD
-0.5147507,-0.47261772,CMNPD
-0.3140229,0.76148343,CMNPD
0.09704581,-0.26909944,CMNPD
-0.542261,0.59643,CMNPD
-0.82457614,0.095335394,CMNPD
-0.20357786,0.5648006,CMNPD
-0.6163228,0.32474634,CMNPD
-0.6147513,0.0010190811,CMNPD
-0.38374573,0.44670036,CMNPD
-0.7591386,0.8693741,CMNPD
2.2956302,-0.9695693,CMNPD
0.9541899,0.3544478,CMNPD
2.5999053,-0.35302606,CMNPD
3.339876,1.6528546,CMNPD
0.2768223,-0.374834,CMNPD
-0.45722443,-0.0026026536,CMNPD
0.15481344,-0.66903687,CMNPD
-0.37732202,-0.6476339,CMNPD
-0.43410143,0.31755373,CMNPD
5.518909,0.42539412,CMNPD
0.1149759,0.2221576,CMNPD
0.01409933,1.3179102,CMNPD
-0.32681054,-0.10229089,CMNPD
0.21229741,-0.3407133,CMNPD
-0.02794218,-1.1623653,CMNPD
-0.08820763,-0.4353683,CMNPD
0.21185037,1.9332778,CMNPD
1.2734481,0.638539,CMNPD
0.1121538,0.24096209,CMNPD
4.026651,0.57573813,CMNPD
-0.39940763,0.2085087,CMNPD
-0.20591761,0.61695457,CMNPD
0.1816077,0.38590464,CMNPD
0.65617883,-0.3597115,CMNPD
-0.94797766,0.3070819,CMNPD
-0.22881149,0.24619365,CMNPD
1.0860062,-0.4072171,CMNPD
-0.10910198,0.39416012,CMNPD
1.7461598,2.2116823,CMNPD
6.9474473,-0.60228544,CMNPD
-0.660696,1.4736029,CMNPD
-0.6146693,1.7402357,CMNPD
0.58916736,0.3790591,CMNPD
-1.208336,0.26544055,CMNPD
-0.047893465,-0.0038663782,CMNPD
1.3774631,0.36053735,CMNPD
0.44923297,0.4676234,CMNPD
-0.3292506,0.65496325,CMNPD
-0.76108265,0.027968032,CMNPD
-0.5183376,0.3579335,CMNPD
1.8477442,0.2522101,CMNPD
-0.50735575,1.2404497,CMNPD
2.7004433,-0.2105428,CMNPD
-0.5363311,1.2607622,CMNPD
-0.49402064,0.39836428,CMNPD
-1.1137636,-0.14254954,CMNPD
-0.32373163,0.9601405,CMNPD
2.518912,-0.21126471,CMNPD
0.10953772,0.25865918,CMNPD
-0.7386048,0.20905532,CMNPD
-0.36312833,-0.1801455,CMNPD
0.042168558,-0.6328811,CMNPD
-0.43575445,0.62002414,CMNPD
0.45172724,1.0131438,CMNPD
3.4052188,-0.31137174,CMNPD
-0.54661936,-0.6919924,CMNPD
-0.3120728,-0.34061253,CMNPD
-0.08510724,0.39595157,CMNPD
-0.19168648,-0.7383121,CMNPD
0.6420343,0.09581815,CMNPD
0.5343797,1.7170078,CMNPD
0.74113417,-0.50713915,CMNPD
1.0132071,0.7338585,CMNPD
-0.26873434,0.25469407,CMNPD
0.097813815,0.237701,CMNPD
0.39130107,0.7726387,CMNPD
4.267958,0.74378824,CMNPD
-0.46654052,-0.055110864,CMNPD
0.47581342,0.51977044,CMNPD
-0.5770118,0.011980163,CMNPD
-0.012864053,0.13504386,CMNPD
-0.31717375,-0.8750863,CMNPD
0.3315988,0.47543758,CMNPD
-0.5425297,0.28194404,CMNPD
-0.3075556,-0.09398229,CMNPD
-0.85204387,0.5137511,CMNPD
0.09898779,0.22791359,CMNPD
-0.1313149,0.6071897,CMNPD
-0.15013526,-0.31240395,CMNPD
-0.88832796,0.8489409,CMNPD
-0.1935711,-0.06731146,CMNPD
-0.081786305,0.767209,CMNPD
0.6832777,2.1197698,CMNPD
0.91854227,-0.38184124,CMNPD
-0.44536626,0.7627004,CMNPD
-0.18627249,0.73470616,CMNPD
0.11337045,-0.09030181,CMNPD
0.17204794,1.7108815,CMNPD
-0.26564816,-0.13887322,CMNPD
1.7027435,-0.27372038,CMNPD
1.3353838,2.1412299,CMNPD
1.0378976,0.6003434,CMNPD
-0.64535093,-0.013133073,CMNPD
0.67323816,0.32836625,CMNPD
-0.7289953,0.24497068,CMNPD
-0.44531718,0.3337076,CMNPD
1.134618,-1.5277854,CMNPD
0.24176654,0.22513139,CMNPD
-0.39431164,0.04151182,CMNPD
0.290121,1.9087952,CMNPD
-0.49141502,0.22355872,CMNPD
-0.5568753,0.5741531,CMNPD
-0.917745,0.5562764,CMNPD
0.559837,-1.0627508,CMNPD
1.4725066,-0.80411804,CMNPD
-0.71747255,0.25440496,CMNPD
-0.82391346,0.12549505,CMNPD
-0.5064557,0.4899764,CMNPD
-0.5496522,-0.13246179,CMNPD
-0.11877665,0.66217923,CMNPD
2.1207528,0.5615311,CMNPD
-0.38763252,0.8260758,CMNPD
-0.17917316,0.0308764,CMNPD
0.135595,0.02714187,CMNPD
-0.3009712,0.2225337,CMNPD
-0.32191426,-0.5506628,CMNPD
0.5006449,-0.14165848,CMNPD
-0.12098676,0.7015855,CMNPD
1.223821,-0.50570196,CMNPD
0.78722405,-0.8437,CMNPD
-1.1593052,0.037329987,CMNPD
-0.17601724,0.053656183,CMNPD
0.07976949,0.37350366,CMNPD
-0.32518056,-0.22492366,CMNPD
0.8763801,-0.15227644,CMNPD
-0.387966,-0.413586,CMNPD
-1.2635479,0.6155569,CMNPD
-0.32932046,0.49090135,CMNPD
-0.7457892,0.47788584,CMNPD
-0.70246613,0.44842735,CMNPD
0.7292179,1.5741941,CMNPD
1.6621428,-0.81677973,CMNPD
0.74196744,2.6298785,CMNPD
0.5807903,0.116951406,CMNPD
-0.7297138,0.18900503,CMNPD
-0.5439272,-0.057703253,CMNPD
2.8661783,-1.0751655,CMNPD
-0.8156821,0.14734176,CMNPD
-0.37404737,0.60969335,CMNPD
0.25023183,-0.5177738,CMNPD
-1.1732938,0.26920944,CMNPD
-0.38204125,0.47669595,CMNPD
3.7884367,-0.9307251,CMNPD
-0.6208062,0.16672891,CMNPD
0.9492147,1.3843527,CMNPD
1.0189034,0.5233278,CMNPD
1.1974809,-0.33066016,CMNPD
2.9866261,-1.7505969,CMNPD
0.16201505,0.36121485,CMNPD
-0.114524305,0.1898402,CMNPD
-0.9351909,0.28269076,CMNPD
1.6578989,0.6616986,CMNPD
-0.27901295,0.44872546,CMNPD
0.21056321,0.24485436,CMNPD
0.06619316,-0.15432091,CMNPD
-0.5518922,0.04151892,CMNPD
-0.26157847,0.5938644,CMNPD
-0.14025909,0.5199409,CMNPD
0.6916566,-1.3082504,CMNPD
0.83409464,0.13877544,CMNPD
-0.74005914,0.41645104,CMNPD
0.33750412,0.41427827,CMNPD
-0.46556035,-0.75380826,CMNPD
2.571034,2.2858484,CMNPD
0.49906805,-0.17438343,CMNPD
-0.29586503,-0.095408104,CMNPD
6.2870765,-1.4795077,CMNPD
-0.108987,-1.3894563,CMNPD
0.2456089,0.27438906,CMNPD
-0.22355902,0.64344,CMNPD
-0.5862219,0.16677295,CMNPD
-0.23314023,1.2435174,CMNPD
-0.28977412,0.031588145,CMNPD
-0.57829845,-0.036667492,CMNPD
1.328655,1.3771988,CMNPD
0.12042382,0.16904187,CMNPD
-0.9617599,0.19390193,CMNPD
-0.20627129,-0.12504195,CMNPD
-0.3796967,-0.08172752,CMNPD
-0.19624838,0.3030638,CMNPD
0.52713454,0.322869,CMNPD
3.8053796,-0.8070034,CMNPD
-0.8302232,0.49927044,CMNPD
-0.3865403,0.19080137,CMNPD
-0.29626486,0.33434412,CMNPD
1.1050193,0.22949654,CMNPD
2.000013,-1.2166705,CMNPD
-0.7753486,0.21561395,CMNPD
0.98393846,-0.40857634,CMNPD
2.9981914,-1.6069686,CMNPD
6.299575,1.1956388,CMNPD
2.7355561,-0.537185,CMNPD
-0.58534455,0.38587883,CMNPD
0.56255186,0.6543002,CMNPD
-0.719607,-0.0059427936,CMNPD
2.2149374,1.7771525,CMNPD
-0.25340462,0.21530147,CMNPD
1.0514632,-0.041213185,CMNPD
-0.033071637,0.122496784,CMNPD
-0.11834666,-0.63785094,CMNPD
0.7663288,0.7120218,CMNPD
-0.558301,-0.013034459,CMNPD
0.09056896,-0.4520991,CMNPD
0.30697563,0.300069,CMNPD
-0.9673536,0.297423,CMNPD
1.3149736,0.37678036,CMNPD
-0.8613177,-0.1727803,CMNPD
0.25083014,0.37108994,CMNPD
-0.971642,-0.10705061,CMNPD
-0.5486058,-0.6060381,CMNPD
0.31974444,0.032205075,CMNPD
2.7239618,1.2452799,CMNPD
-0.2816968,0.47915256,CMNPD
-0.8678646,0.24997148,CMNPD
-0.84239984,0.25042766,CMNPD
1.2497897,0.08731313,CMNPD
-0.44185862,0.08507305,CMNPD
0.026827306,0.41069087,CMNPD
0.05643192,0.98699844,CMNPD
-0.18012042,-0.041991897,CMNPD
0.5208738,-0.21792543,CMNPD
-0.78315806,0.4459007,CMNPD
-0.552736,0.35968882,CMNPD
-0.54355204,0.63865453,CMNPD
-0.6604674,0.88253295,CMNPD
2.1532857,-1.2608093,CMNPD
0.21542487,-0.6036706,CMNPD
-0.7550683,0.31117424,CMNPD
-0.18898346,-0.6986869,CMNPD
0.65959966,-0.74551994,CMNPD
0.94443965,2.368364,CMNPD
2.8724847,2.259987,CMNPD
-0.19902763,0.34784248,CMNPD
0.41922423,-0.08163614,CMNPD
-0.64902544,0.051890858,CMNPD
1.566046,-0.89970356,CMNPD
6.3490925,-0.13760841,CMNPD
-0.029163808,-0.5813482,CMNPD
-0.67123425,0.121989086,CMNPD
0.85258615,-0.31266946,CMNPD
-0.17041321,-0.5778354,CMNPD
-0.07548097,-0.47771487,CMNPD
-0.6876595,0.53658766,CMNPD
-0.26613545,-0.02103502,CMNPD
-0.5599476,0.36211786,CMNPD
3.1750546,-1.7924709,CMNPD
-0.74358463,0.1991455,CMNPD
0.58962655,-0.14698555,CMNPD
4.3594475,2.176166,CMNPD
1.5226023,-1.086398,CMNPD
2.3713353,0.13340227,CMNPD
0.9391953,0.46724877,CMNPD
-0.018572688,-0.672375,CMNPD
-0.49215376,0.029613806,CMNPD
0.23370233,-0.2225417,CMNPD
1.138399,0.36232772,CMNPD
-0.678157,0.3616461,CMNPD
-0.49126312,-0.4668816,CMNPD
-0.017522782,0.31629562,CMNPD
-0.61802197,-0.14637356,CMNPD
0.5827365,-0.24432887,CMNPD
1.6483521,-1.6840197,CMNPD
0.71677315,0.3834233,CMNPD
-0.34431487,0.11238186,CMNPD
-0.42523316,0.2176568,CMNPD
1.0679271,0.12859328,CMNPD
1.1576877,0.41553074,CMNPD
-0.5255686,0.067966454,CMNPD
-0.7785688,-0.07767187,CMNPD
1.4679418,0.27191535,CMNPD
0.07470256,0.1932466,CMNPD
-0.49896643,-0.3025176,CMNPD
0.30485335,0.34870356,CMNPD
-0.5268992,0.473711,CMNPD
0.5611886,0.5617881,CMNPD
-0.15251118,-0.28127486,CMNPD
6.496069,-1.8868726,CMNPD
2.8886304,-1.7495944,CMNPD
0.27262774,0.34194678,CMNPD
-0.057470948,0.39152324,CMNPD
-0.20248204,1.2460815,CMNPD
0.24603942,-0.78449726,CMNPD
-1.221481,0.58442324,CMNPD
1.7885609,-0.809583,CMNPD
-0.81080437,0.23601109,CMNPD
0.12829581,-0.44797555,CMNPD
2.5432549,0.23030221,CMNPD
4.6520433,-0.30061123,CMNPD
-0.9921447,0.30079746,CMNPD
0.12817743,-0.17724128,CMNPD
0.81067336,0.27165312,CMNPD
1.145692,-0.9982989,CMNPD
-1.2958292,0.38529444,CMNPD
0.14224824,-0.39654276,CMNPD
-0.48354778,0.95094234,CMNPD
-0.1264011,-0.4028523,CMNPD
2.309296,2.412913,CMNPD
0.56546915,0.26339668,CMNPD
2.1877837,1.6641294,CMNPD
-0.80857575,-0.4816034,CMNPD
-0.58381146,0.10569668,CMNPD
-0.97959495,0.23202303,CMNPD
-0.4772562,0.939345,CMNPD
0.06941834,-0.2396667,CMNPD
-0.99440515,0.3006745,CMNPD
-0.50376034,1.1131355,CMNPD
-0.09203744,-0.56376535,CMNPD
2.3449118,-1.7695707,CMNPD
-0.4118852,0.34256542,CMNPD
1.7555838,-0.2958546,CMNPD
-0.7104691,0.053247586,CMNPD
-0.25153467,0.3045759,CMNPD
-0.52599263,1.8683736,CMNPD
1.6948402,2.154288,CMNPD
0.026850402,0.11052345,CMNPD
1.2199397,-0.48137808,CMNPD
0.013878286,0.19429614,CMNPD
4.124737,0.34371194,CMNPD
-0.28776768,-0.16023953,CMNPD
1.2621038,-0.49185154,CMNPD
-0.10095608,0.12266794,CMNPD
-0.3792293,0.28682283,CMNPD
0.21338198,0.06705689,CMNPD
-1.1877639,0.62968904,CMNPD
-0.015749544,0.64311594,CMNPD
-0.29549018,-0.5311517,CMNPD
4.025255,1.7987908,CMNPD
0.36569157,0.3806877,CMNPD
0.32855698,0.16956992,CMNPD
-0.30487406,-0.27912703,CMNPD
-0.53733826,0.26833537,CMNPD
0.18519202,-0.48447075,CMNPD
4.609347,-0.14954504,CMNPD
-0.11925301,-0.4492259,CMNPD
-0.563159,0.24056742,CMNPD
3.3910239,-1.18277,CMNPD
5.658435,-0.36650175,CMNPD
0.8473195,1.3983942,CMNPD
-0.9792799,0.46170035,CMNPD
2.2019072,0.5671954,CMNPD
-0.94669056,0.2274754,CMNPD
-0.56181693,0.21980941,CMNPD
-0.23577838,0.30044416,CMNPD
-0.7725514,0.6073256,CMNPD
-0.7993554,0.34866148,CMNPD
1.5607128,-1.2811166,CMNPD
-0.769534,-0.4292842,CMNPD
0.7672601,-0.20314828,CMNPD
-0.3475269,-0.1141078,CMNPD
-0.59406483,-0.26203856,CMNPD
-0.8000203,-0.16247918,CMNPD
-0.39159486,-0.15513468,CMNPD
0.61685324,0.35266614,CMNPD
-0.51444566,-0.061229646,CMNPD
-0.70135015,0.07281823,CMNPD
0.075393915,-0.4179596,CMNPD
-0.90588045,0.4081741,CMNPD
3.1948762,2.2407553,CMNPD
-0.107899815,-0.47816333,CMNPD
-0.6013016,0.19779263,CMNPD
-0.10022193,-0.3725088,CMNPD
-0.29404154,0.46022353,CMNPD
-0.7924342,-0.15694922,CMNPD
1.4952382,-0.4985679,CMNPD
-0.89357364,0.3782764,CMNPD
0.49341378,-0.3984718,CMNPD
-0.06743288,0.5268985,CMNPD
0.64806426,-0.39412996,CMNPD
0.5069182,-0.3423917,CMNPD
0.1600292,-0.50811505,CMNPD
-0.85204387,0.5137511,CMNPD
0.29564562,-0.7343837,CMNPD
-0.27500445,-0.037157904,CMNPD
-0.2577328,0.09404914,CMNPD
-0.28190455,-0.16875821,CMNPD
5.457861,-1.2932731,CMNPD
0.37159613,-0.31927103,CMNPD
1.1084547,-0.8868597,CMNPD
-0.124468386,-1.0483733,CMNPD
-0.44542488,0.748328,CMNPD
1.1530874,2.4028192,CMNPD
2.6936765,0.065585576,CMNPD
3.3982127,-0.05605725,CMNPD
3.2108393,1.060727,CMNPD
-0.8831731,0.46545357,CMNPD
-0.7502843,0.7864123,CMNPD
0.8579042,-0.56579435,CMNPD
-0.7427331,0.6346521,CMNPD
-0.8863816,0.2704284,CMNPD
-0.56916976,-0.39799967,CMNPD
-0.16207175,-0.035483293,CMNPD
0.30468753,-0.09477782,CMNPD
-0.9123961,0.14595278,CMNPD
0.5875485,0.0015957821,CMNPD
0.23172203,-0.13021927,CMNPD
-0.42321414,-0.026654422,CMNPD
0.047024608,-0.29909128,CMNPD
-0.3773109,0.63131523,CMNPD
2.9690404,-0.43933344,CMNPD
-0.037531704,0.597561,CMNPD
-0.050272584,-0.36200747,CMNPD
0.61710274,-1.24482,CMNPD
-0.55210316,1.0483145,CMNPD
2.274469,2.333214,CMNPD
-0.2177711,0.1688742,CMNPD
2.843587,-1.2696242,CMNPD
0.89953375,-0.21920927,CMNPD
2.2032795,3.0640223,CMNPD
0.75201917,-0.749363,CMNPD
-1.2441142,0.47181636,CMNPD
-0.11137858,-0.14566661,CMNPD
0.6909059,1.5059147,CMNPD
1.2262261,0.25591612,CMNPD
1.1187959,-0.18111125,CMNPD
-0.057721764,1.1076814,CMNPD
2.672068,0.64246213,CMNPD
-0.88266814,0.6164302,CMNPD
0.269312,1.977438,CMNPD
-0.14762601,1.2592506,CMNPD
3.590374,-0.3861679,CMNPD
-0.6879375,1.087551,CMNPD
-0.7037746,0.38195512,CMNPD
0.1272231,-0.78063345,CMNPD
0.43372288,-0.30307916,CMNPD
-0.10659045,-0.3170414,CMNPD
0.25727645,-0.16998675,CMNPD
-0.5747271,0.8433579,CMNPD
0.5651268,-0.88522506,CMNPD
-0.51612264,0.65733594,CMNPD
-0.20806229,-0.3613515,CMNPD
-0.24567087,0.19957264,CMNPD
2.026693,0.7169887,CMNPD
-0.023762524,0.35480002,CMNPD
2.932058,2.4135652,CMNPD
-0.24199513,-0.6005034,CMNPD
-0.6661494,0.28557923,CMNPD
-0.43391377,0.14811003,CMNPD
5.521996,-1.5780951,CMNPD
6.164683,0.92494726,CMNPD
3.5107458,-0.6594762,CMNPD
-0.8036169,0.49502766,CMNPD
4.2725496,2.1796362,CMNPD
-1.2070951,0.7050278,CMNPD
1.2253523,0.8309068,CMNPD
-0.76566625,0.22266582,CMNPD
0.7396393,-0.4027481,CMNPD
-0.22316174,-0.16927819,CMNPD
0.2241548,0.06674362,CMNPD
-0.5634327,1.1288937,CMNPD
1.918586,-0.7836446,CMNPD
-0.017051905,-0.0032397863,CMNPD
-0.5250822,0.07631722,CMNPD
-0.25648922,-0.11210923,CMNPD
3.2029476,1.5942667,CMNPD
2.8230162,2.1837811,CMNPD
-0.27499828,0.5302223,CMNPD
0.13403872,0.11598645,CMNPD
0.23034754,-0.018051703,CMNPD
-0.53701067,0.64835894,CMNPD
0.048901588,0.7939874,CMNPD
0.31474045,0.32099947,CMNPD
6.0640435,-1.1918652,CMNPD
-0.560599,1.0556465,CMNPD
-0.116429,0.057546012,CMNPD
-1.0153588,0.13308476,CMNPD
12.354099,-0.19644755,CMNPD
-0.36718434,1.4093856,CMNPD
-0.16106446,-0.6924863,CMNPD
3.3886514,1.4846321,CMNPD
0.41312054,-0.25623935,CMNPD
-0.066597104,-0.015489545,CMNPD
1.1030799,-1.465681,CMNPD
-0.5013641,0.40640935,CMNPD
1.7234101,-0.42647696,CMNPD
0.1884481,-0.33832276,CMNPD
-0.38774854,0.20505378,CMNPD
2.650734,2.3588648,CMNPD
-0.71067786,0.1846496,CMNPD
1.521578,-0.7915629,CMNPD
-0.5518922,0.04151892,CMNPD
-0.6009859,0.066527,CMNPD
5.5996275,1.8372431,CMNPD
-0.887449,0.13640994,CMNPD
0.79089916,0.07606436,CMNPD
1.5113889,-0.5514147,CMNPD
0.8528774,-0.41975313,CMNPD
2.5558472,-0.380382,CMNPD
1.5377009,-0.71660304,CMNPD
-0.36559725,0.6339426,CMNPD
-0.325913,0.20104687,CMNPD
-0.24553256,0.15509959,CMNPD
-0.31177783,0.03684374,CMNPD
-0.5191263,0.06138309,CMNPD
-0.5385934,0.35938415,CMNPD
-0.51395506,-0.36510625,CMNPD
-0.6791585,1.419903,CMNPD
-0.89898086,0.20156534,CMNPD
-0.39579847,0.66104835,CMNPD
-0.2433063,0.3633955,CMNPD
0.18611851,-0.4409531,CMNPD
-0.44303262,0.094860435,CMNPD
0.031360924,0.33952108,CMNPD
-0.88843393,0.11163472,CMNPD
-0.9039128,0.20181769,CMNPD
0.68151546,-0.36518988,CMNPD
0.25072733,-0.21991178,CMNPD
-0.52690417,0.073959865,CMNPD
-0.54031897,0.18324497,CMNPD
-0.4102801,0.54480547,CMNPD
-0.13560872,0.29388607,CMNPD
-0.24504074,0.20615876,CMNPD
1.5517,-0.30489367,CMNPD
-0.38462797,0.99162066,CMNPD
-0.00854975,-0.1466361,CMNPD
0.27744266,-0.52302575,CMNPD
-0.3866866,-0.7570123,CMNPD
-1.034091,0.25822952,CMNPD
-0.81893665,0.78727055,CMNPD
-0.1225065,0.1997587,CMNPD
-0.73303545,0.37282485,CMNPD
1.0247309,-0.3051939,CMNPD
0.14542869,-0.17299096,CMNPD
-0.6123311,0.107849866,CMNPD
2.3142302,0.729654,CMNPD
-0.43109748,1.1160849,CMNPD
-0.5206802,0.16893934,CMNPD
3.051901,0.61758655,CMNPD
-0.31325072,0.43540713,CMNPD
-0.256052,0.39952233,CMNPD
-0.1509055,-0.07485216,CMNPD
-0.5944507,0.096018836,CMNPD
-0.4815812,0.29163194,CMNPD
-0.2197568,0.5685867,CMNPD
-0.48027638,0.107171014,CMNPD
-0.90508175,0.24123654,CMNPD
-0.77562654,0.19376306,CMNPD
1.1503353,-1.0916145,CMNPD
-1.0459962,0.6729296,CMNPD
1.1869264,-0.40966803,CMNPD
-0.36165246,-0.5668023,CMNPD
-0.6871062,0.75659484,CMNPD
-0.69437057,0.1758314,CMNPD
1.1664431,0.22592512,CMNPD
-1.1754153,0.5137284,CMNPD
1.7812803,-1.1546745,CMNPD
0.1218538,-0.4028498,CMNPD
0.18587908,-0.625377,CMNPD
-1.188856,0.5970225,CMNPD
-0.012154669,0.68927485,CMNPD
0.13747367,0.748415,CMNPD
-0.8355562,-0.05886644,CMNPD
-1.3114613,0.48353446,CMNPD
-0.57914686,0.795284,CMNPD
-0.20668772,0.39179504,CMNPD
-0.5450309,0.042293698,CMNPD
1.6615536,-0.9933229,CMNPD
1.6717086,-1.7355866,CMNPD
3.7400892,-0.59771043,CMNPD
0.49127635,-1.0600286,CMNPD
-0.12631384,-1.0830518,CMNPD
0.3126382,-0.4119707,CMNPD
-0.011357605,-0.52269316,CMNPD
0.545123,-0.54903454,CMNPD
0.72774994,-0.31380123,CMNPD
-0.098748,0.5719948,CMNPD
-0.44658047,1.1154541,CMNPD
1.3723133,-0.5310168,CMNPD
0.68270147,2.495429,CMNPD
-1.1640254,0.47761196,CMNPD
0.32871816,0.24021009,CMNPD
5.2494254,-1.3136029,CMNPD
0.69339275,-0.15229529,CMNPD
0.15752956,-0.035245515,CMNPD
-0.85175896,0.023846911,CMNPD
-0.76185334,0.4148972,CMNPD
-0.24409845,0.24933141,CMNPD
0.32319382,0.28053898,CMNPD
-0.50412524,0.15693788,CMNPD
-0.2865392,-0.18950547,CMNPD
0.18522814,-0.056833684,CMNPD
-0.26470068,0.13519898,CMNPD
-0.22408839,0.34533343,CMNPD
1.9247825,-0.3899803,CMNPD
6.3306913,1.244045,CMNPD
-0.38578498,0.09643878,CMNPD
0.62349045,0.28496125,CMNPD
2.8180444,2.1619282,CMNPD
-0.11607751,0.07538187,CMNPD
-0.7177062,0.42159495,CMNPD
-0.8913282,0.35289612,CMNPD
-0.54533863,0.14172551,CMNPD
0.56651604,-0.10676435,CMNPD
-0.34309843,0.520058,CMNPD
1.5904893,-0.04876053,CMNPD
2.8511794,1.6957879,CMNPD
1.844285,-0.8566119,CMNPD
5.247754,-1.2996724,CMNPD
1.9343059,-0.051324677,CMNPD
-0.13703218,0.3986575,CMNPD
1.0513803,-0.2665665,CMNPD
-0.8262322,0.26852986,CMNPD
1.3052603,0.050568692,CMNPD
2.4961624,-0.2181466,CMNPD
-0.26319277,0.22818595,CMNPD
-0.1966776,0.6612041,CMNPD
1.1740098,-0.4732105,CMNPD
-0.8168099,0.3299242,CMNPD
-0.53851223,0.27812275,CMNPD
1.1473367,-0.44222587,CMNPD
-0.13402368,0.76513624,CMNPD
2.9508784,0.7993489,CMNPD
-0.5288501,0.8393586,CMNPD
1.1963859,-1.33536,CMNPD
-0.772181,0.3757238,CMNPD
-0.4580917,0.15014778,CMNPD
-0.70533204,0.6655243,CMNPD
-0.7280617,0.8335926,CMNPD
-0.07119599,-0.50522816,CMNPD
-0.18197826,-0.001753673,CMNPD
0.86806715,-0.48953778,CMNPD
-0.05957496,1.4163187,CMNPD
-0.47805047,1.123079,CMNPD
-0.53851223,0.27812275,CMNPD
-0.5015265,0.34109905,CMNPD
0.58616316,-0.34941283,CMNPD
1.2350206,0.4782518,CMNPD
-0.81975365,0.55236983,CMNPD
0.13391009,-0.60205525,CMNPD
-0.5997283,0.37287888,CMNPD
-0.84569913,0.67933965,CMNPD
-0.24183665,0.5184087,CMNPD
-0.9682442,0.80237657,CMNPD
0.5607387,-0.606871,CMNPD
-0.27179745,0.60125995,CMNPD
0.08467272,-0.7429885,CMNPD
4.192402,-0.17320119,CMNPD
0.39487728,0.204035,CMNPD
0.22876623,-0.28510284,CMNPD
-0.6534623,0.11525488,CMNPD
-0.30514482,0.2789038,CMNPD
0.7197559,0.6279118,CMNPD
0.573977,-1.0680151,CMNPD
0.3695821,-0.92592597,CMNPD
4.53491,-0.3003939,CMNPD
-0.7791047,0.24268827,CMNPD
1.273631,-0.8507828,CMNPD
-0.6479424,0.09721635,CMNPD
-0.3743485,0.24428341,CMNPD
0.11224306,0.28379425,CMNPD
0.108436525,1.0539976,CMNPD
-0.73568267,-0.34934244,CMNPD
2.549423,-0.119291216,CMNPD
-0.12463862,0.48217243,CMNPD
-0.119751304,0.34821147,CMNPD
2.887207,2.2568204,CMNPD
2.1807864,-0.8394374,CMNPD
-0.9037348,0.34968355,CMNPD
-0.043533206,0.1485031,CMNPD
-0.72425824,0.55757797,CMNPD
2.7894797,-0.099628456,CMNPD
-0.78694206,0.085339405,CMNPD
-0.09421629,-0.17664745,CMNPD
-0.25912693,0.18245034,CMNPD
-0.39685398,-0.4844268,CMNPD
4.5308204,-0.48441762,CMNPD
0.42277357,-0.2599369,CMNPD
-0.4603344,0.5604677,CMNPD
-0.2629253,0.5086297,CMNPD
-0.7728757,-0.22294793,CMNPD
-0.55712986,0.08134552,CMNPD
-0.46681654,-0.0353227,CMNPD
-0.68620956,0.48944372,CMNPD
3.1667435,-0.49507582,CMNPD
4.026651,0.57573813,CMNPD
-0.034989208,1.7598342,CMNPD
-0.72782135,0.2351833,CMNPD
-0.10232958,0.479661,CMNPD
0.19261941,-0.45105886,CMNPD
0.29017678,0.20294133,CMNPD
-0.6313834,0.27077982,CMNPD
0.6602386,0.691341,CMNPD
7.612013,-0.10107134,CMNPD
-0.7377385,-0.28062564,CMNPD
0.5286616,-0.008103175,CMNPD
0.05647075,-0.3763186,CMNPD
3.9941385,1.7503846,CMNPD
-0.64414215,0.2811092,CMNPD
-1.0466716,0.13835289,CMNPD
0.52420235,-0.3510768,CMNPD
-1.092533,0.56337154,CMNPD
-0.40632784,0.48496068,CMNPD
0.36036214,-0.09911147,CMNPD
0.21686664,0.16331987,CMNPD
-1.0367515,0.6882911,CMNPD
-1.0021102,0.75586116,CMNPD
1.9590809,-0.6259678,CMNPD
0.6789266,0.468383,CMNPD
-0.39420977,0.37374482,CMNPD
0.024096161,0.053536363,CMNPD
-0.7665855,0.7287356,CMNPD
-0.40944812,0.15442905,CMNPD
-1.2946641,0.5671508,CMNPD
-0.98091805,0.9403122,CMNPD
-0.12042579,0.2948212,CMNPD
-1.1139008,0.28028172,CMNPD
-0.34309843,0.520058,CMNPD
2.3580227,1.9825294,CMNPD
-0.59682393,0.55602205,CMNPD
1.2259655,0.29401585,CMNPD
-0.5832194,0.6797859,CMNPD
1.2803494,-1.0469822,CMNPD
-0.34592658,-0.7982394,CMNPD
0.9500345,0.08374073,CMNPD
-0.48493168,-1.065898,CMNPD
-0.41766652,0.4589833,CMNPD
1.4187088,0.56675905,CMNPD
-0.35366428,-0.21415152,CMNPD
0.1995497,0.008297844,CMNPD
0.13113907,-0.5784805,CMNPD
5.4790034,1.4875505,CMNPD
-0.15583096,0.26264888,CMNPD
1.4007211,0.6111856,CMNPD
0.08098319,0.26020837,CMNPD
0.746817,0.67958444,CMNPD
0.23658535,-0.7402952,CMNPD
-0.6169335,0.18640842,CMNPD
-0.5071513,0.30552438,CMNPD
-0.9870962,0.63139325,CMNPD
-0.6661683,0.3767244,CMNPD
0.007924676,1.5211779,CMNPD
-0.13818717,0.28560364,CMNPD
0.12663653,0.58812493,CMNPD
-0.64225507,0.33296266,CMNPD
-0.8828752,-0.024559237,CMNPD
0.08600351,0.2474305,CMNPD
-0.96017826,0.05621265,CMNPD
-0.87149477,0.41001466,CMNPD
4.3632226,-1.1025854,CMNPD
-0.93727314,0.18984912,CMNPD
-0.6992159,0.5213728,CMNPD
3.5339427,0.38227075,CMNPD
0.9292723,1.8877405,CMNPD
-1.1111377,0.42743987,CMNPD
0.28010586,0.37566835,CMNPD
-0.20713134,0.34425765,CMNPD
-0.14891383,0.89490575,CMNPD
-0.07770169,-0.22714561,CMNPD
0.44834712,0.77364236,CMNPD
-0.4426384,0.34795183,CMNPD
-0.14719845,-0.85086894,CMNPD
-0.7585773,1.4100431,CMNPD
-0.125716,-0.6587614,CMNPD
1.5843867,-0.49379605,CMNPD
2.3255253,1.7577859,CMNPD
2.2968538,-0.6037033,CMNPD
0.04437223,-0.37725928,CMNPD
0.6464821,-0.45431247,CMNPD
1.7812998,0.21425413,CMNPD
-0.22008297,-0.07589114,CMNPD
-0.09569034,-0.3299108,CMNPD
6.4031296,-0.3899366,CMNPD
0.50017047,-0.115666494,CMNPD
0.20978072,-0.772993,CMNPD
-0.29273644,0.22998151,CMNPD
-0.92671347,0.40285677,CMNPD
-0.22655779,-0.3791601,CMNPD
-0.560421,0.2171379,CMNPD
0.09510273,1.5293503,CMNPD
-0.20713972,0.29998767,CMNPD
-0.01933372,-0.10183304,CMNPD
1.2220919,-0.14062609,CMNPD
-0.006930977,1.2199811,CMNPD
5.7995615,-1.0922248,CMNPD
0.020309359,0.2420628,CMNPD
8.570348,-2.780991,CMNPD
-0.024297357,-0.60150194,CMNPD
-0.865654,0.23293695,CMNPD
-0.89357364,0.3782764,CMNPD
0.54805386,2.51731,CMNPD
0.35132965,-0.115778536,CMNPD
-0.92680967,0.13771865,CMNPD
0.2428433,0.18442172,CMNPD
4.4680943,-1.2223485,CMNPD
-0.09547731,-0.5457357,CMNPD
-0.15714219,0.025790924,CMNPD
-0.105110586,-0.084322974,CMNPD
1.0523199,0.244874,CMNPD
0.93715394,1.3029507,CMNPD
3.2108393,1.060727,CMNPD
0.34736976,0.09538533,CMNPD
-0.28282064,0.14584073,CMNPD
-0.5299301,0.18559536,CMNPD
-0.3043051,0.13591214,CMNPD
-0.31445256,1.0141547,CMNPD
-0.71970266,0.3333786,CMNPD
-0.39403337,0.09594339,CMNPD
2.9915423,-0.6708471,CMNPD
3.962908,5.347304,CMNPD
-0.20186305,-0.22825378,CMNPD
0.22534975,-0.47435054,CMNPD
1.5326278,-1.3574795,CMNPD
3.2140753,-0.8740596,CMNPD
-0.3968749,0.057998754,CMNPD
-0.022145927,0.82875556,CMNPD
5.498539,1.5056018,CMNPD
-0.44672865,0.12799908,CMNPD
-0.23225366,0.32732508,CMNPD
0.15009394,0.083643906,CMNPD
-0.35101986,0.9899864,CMNPD
1.0258353,-1.161704,CMNPD
0.1972529,0.51235664,CMNPD
0.24000373,0.15525874,CMNPD
0.1840196,0.7310897,CMNPD
-0.5200582,1.2496458,CMNPD
-0.32475364,0.583186,CMNPD
-0.8215673,0.46105212,CMNPD
-0.28254095,-0.08696001,CMNPD
0.23680171,0.23752248,CMNPD
-0.35438922,-0.43419066,CMNPD
-1.1247468,0.44942534,CMNPD
0.23631945,0.28167936,CMNPD
0.29157045,-0.24747184,CMNPD
-0.6392648,-0.15117723,CMNPD
0.5343013,0.18301988,CMNPD
-0.2088874,1.0492991,CMNPD
0.7334893,-0.7908712,CMNPD
-0.89732814,0.062407203,CMNPD
-0.38100505,0.33648878,CMNPD
-0.15063837,0.62980866,CMNPD
-0.5817552,0.13775824,CMNPD
-1.1796621,0.32802063,CMNPD
-0.6120239,0.60472274,CMNPD
-1.044594,0.54423153,CMNPD
-0.4711626,0.44189274,CMNPD
-0.10218772,0.22613823,CMNPD
-0.45219326,0.930781,CMNPD
0.048943132,-0.17602156,CMNPD
-0.14358024,0.04689488,CMNPD
-0.4426765,0.6200491,CMNPD
-1.0619397,0.37107864,CMNPD
0.3409219,-0.13110192,CMNPD
-1.1184174,-0.20091332,CMNPD
-0.49259937,-0.06526753,CMNPD
-0.43292743,0.30776638,CMNPD
-0.88576007,0.26768672,CMNPD
-0.06627193,0.5172198,CMNPD
0.6293589,-0.7121775,CMNPD
0.14104679,-0.62655693,CMNPD
-0.36783662,-0.5106056,CMNPD
-0.43409297,0.04849282,CMNPD
-0.8837515,0.43455657,CMNPD
2.0698118,-0.7582841,CMNPD
-1.0205457,0.6195288,CMNPD
-1.0041952,0.09649356,CMNPD
-0.22429787,0.5574384,CMNPD
2.723316,-1.322857,CMNPD
-1.0444115,0.841071,CMNPD
1.8439598,-0.39863798,CMNPD
-0.46170214,0.5368457,CMNPD
-0.2974513,0.3080274,CMNPD
-0.46665075,0.26672405,CMNPD
0.11775008,0.09013714,CMNPD
-0.8034409,0.2127417,CMNPD
-0.7044505,1.0661438,CMNPD
-0.18027586,-0.35057345,CMNPD
2.236699,-0.1529631,CMNPD
-0.4719915,-0.06567441,CMNPD
1.8302844,-1.2207866,CMNPD
0.16730765,-0.7064427,CMNPD
-0.3602873,0.60555726,CMNPD
2.715274,-0.24368529,CMNPD
-0.88784444,-0.26990747,CMNPD
0.124384016,0.276716,CMNPD
-0.96102846,0.34920362,CMNPD
0.12887749,0.32132393,CMNPD
0.046964884,0.7051298,CMNPD
-0.17740196,1.412274,CMNPD
-0.58143806,0.76510847,CMNPD
-0.8460888,0.7930271,CMNPD
0.50994205,0.14009929,CMNPD
-1.0134779,0.59263766,CMNPD
2.2815185,-0.2562674,CMNPD
0.5925816,-0.34863943,CMNPD
1.7817283,-0.2693013,CMNPD
-0.69673115,0.2838068,CMNPD
-0.2321086,0.6053003,CMNPD
-0.91427636,0.41693878,CMNPD
0.0057623982,0.01939849,CMNPD
0.376197,1.6515486,CMNPD
0.22669354,0.99858844,CMNPD
-0.5401687,0.87056535,CMNPD
-0.877146,-0.11092687,CMNPD
-0.1712168,0.6648983,CMNPD
0.48389116,0.32619724,CMNPD
2.3211899,-0.5735078,CMNPD
-0.4677171,-1.0810018,CMNPD
1.2241092,-0.81989133,CMNPD
-0.70547116,0.032404996,CMNPD
3.8696935,0.404548,CMNPD
-0.628607,0.36455372,CMNPD
-0.31330085,0.46709093,CMNPD
0.023905307,1.9378762,CMNPD
-0.37961245,0.9841775,CMNPD
1.9726512,-1.3085073,CMNPD
-0.52390814,0.066529825,CMNPD
0.11806491,0.52263206,CMNPD
0.06883204,0.25890207,CMNPD
2.0891602,-1.6924139,CMNPD
-1.225165,0.045233347,CMNPD
4.8809686,1.2818123,CMNPD
-0.62553966,-0.100940615,CMNPD
-0.7685902,0.39702007,CMNPD
0.350229,-1.4808325,CMNPD
-0.4911691,0.08216529,CMNPD
-0.89956963,0.27347812,CMNPD
0.30916813,-0.3262791,CMNPD
-0.8580274,0.06639531,CMNPD
0.22669354,0.99858844,CMNPD
0.97752464,0.1309487,CMNPD
-0.29998782,0.06718407,CMNPD
-0.05479011,0.51557666,CMNPD
1.5265824,1.2319008,CMNPD
0.0278036,-0.42601457,CMNPD
0.5410453,0.1886141,CMNPD
1.4473119,-0.5342413,CMNPD
1.0483693,1.5376376,CMNPD
0.135595,0.02714187,CMNPD
-0.03937021,-0.6951878,CMNPD
-0.81975365,0.55236983,CMNPD
1.660816,-0.57971686,CMNPD
-0.12481621,0.41723248,CMNPD
-0.6013016,0.19779263,CMNPD
-0.16649824,0.54955006,CMNPD
-0.68688565,0.054897375,CMNPD
-0.26748696,-0.8769746,CMNPD
-0.3931504,-0.38286275,CMNPD
-0.7641704,0.7565303,CMNPD
-0.7179841,0.05160714,CMNPD
-0.51400137,-0.09221388,CMNPD
0.46345082,0.50060934,CMNPD
0.005306691,1.3562276,CMNPD
-0.16546915,0.17879964,CMNPD
-0.23347259,-0.0036869384,CMNPD
-0.35383898,0.026793683,CMNPD
-0.20307812,-0.07219784,CMNPD
-0.55493766,0.17596665,CMNPD
-0.7234963,0.1138214,CMNPD
-0.40388715,0.53766686,CMNPD
1.5052468,0.8871892,CMNPD
0.8392929,-0.13389483,CMNPD
0.56531763,0.23727658,CMNPD
2.1632507,-0.29253384,CMNPD
-0.8250874,0.13528241,CMNPD
-0.5999124,0.20900758,CMNPD
-0.53876346,0.075178206,CMNPD
2.1181428,-0.95072806,CMNPD
-0.5749154,1.2144846,CMNPD
0.21975967,-0.32169697,CMNPD
-0.22978297,0.46250933,CMNPD
0.31244776,-0.071171515,CMNPD
2.5591393,-0.030892912,CMNPD
4.350101,0.5596356,CMNPD
12.354099,-0.19644755,CMNPD
-0.8913282,0.35289612,CMNPD
0.1630409,-0.18864495,CMNPD
-0.9921447,0.30079746,CMNPD
-0.18064193,-0.45483702,CMNPD
0.35311344,-0.6970577,CMNPD
0.94443965,2.368364,CMNPD
-0.63087916,-0.4960926,CMNPD
-0.6285666,0.06713723,CMNPD
2.6838763,-0.45594215,CMNPD
6.578028,1.6250583,CMNPD
4.329505,2.1179726,CMNPD
-0.13232233,0.4546757,CMNPD
0.7937051,2.696587,CMNPD
-0.18128139,-0.03231317,CMNPD
0.042930484,-0.41050825,CMNPD
2.2596538,2.336012,CMNPD
-0.63204944,-0.18774667,CMNPD
0.48248687,-0.21456932,CMNPD
1.3737541,-0.6319629,CMNPD
-0.39678058,0.005070245,CMNPD
1.7107847,0.80962765,CMNPD
1.70592,2.4867249,CMNPD
-0.23577838,0.30044416,CMNPD
1.6482637,-0.67065555,CMNPD
-0.11023903,0.3739632,CMNPD
1.4816779,-0.6084429,CMNPD
0.6021955,0.32533583,CMNPD
7.2291245,1.317172,CMNPD
1.2414702,0.6347458,CMNPD
0.04902035,0.2539638,CMNPD
-0.82365036,0.6516589,CMNPD
5.488175,-1.0420865,CMNPD
-0.5103356,0.38925195,CMNPD
-0.64675355,0.018282874,CMNPD
-0.13585247,1.5997181,CMNPD
5.1630826,-1.4457693,CMNPD
5.5463395,-1.6095271,CMNPD
0.71909416,-0.26641902,CMNPD
-0.7312821,0.7127825,CMNPD
0.6502608,-0.894899,CMNPD
1.3192096,-1.0119625,CMNPD
-0.36566785,0.58562315,CMNPD
-0.68412924,0.18625133,CMNPD
1.8833051,-1.6277121,CMNPD
-0.9825549,0.49298364,CMNPD
0.46108034,1.2011322,CMNPD
4.383503,-0.77806914,CMNPD
1.0637428,2.178668,CMNPD
0.324254,1.6792606,CMNPD
-0.84394026,0.036244407,CMNPD
-0.6047216,0.8079399,CMNPD
0.075309664,0.19201209,CMNPD
0.09259361,0.099763036,CMNPD
0.936118,-1.1475605,CMNPD
0.53708184,-0.03388529,CMNPD
-0.9498242,0.22528014,CMNPD
1.1320589,-0.15852277,CMNPD
2.4935246,0.5136496,CMNPD
1.5914378,0.58780533,CMNPD
-0.25506157,0.21307242,CMNPD
1.2606391,0.015134545,CMNPD
-1.123604,0.4421351,CMNPD
0.45333096,0.36586067,CMNPD
1.7689314,1.0540142,CMNPD
-0.17096205,-0.082688116,CMNPD
2.0609634,-0.16538723,CMNPD
0.5204383,-0.43194595,CMNPD
-0.17852426,0.0990558,CMNPD
5.7945886,-1.2485054,CMNPD
0.89359796,-1.2063673,CMNPD
0.5698502,0.6128751,CMNPD
0.14862618,-0.17956959,CMNPD
-0.523142,1.0586584,CMNPD
-0.58661413,-0.17455076,CMNPD
-1.0354552,0.28210843,CMNPD
-0.4764868,0.13510953,CMNPD
-0.13447993,-0.094199665,CMNPD
5.3893194,-1.4266504,CMNPD
-0.21417898,0.49938095,CMNPD
-0.7201222,0.62514573,CMNPD
-0.4028631,0.11901355,CMNPD
0.007716149,0.63004535,CMNPD
-0.42024887,-0.25053224,CMNPD
-0.29139167,-0.2592072,CMNPD
0.098977774,-0.2848102,CMNPD
-0.6180488,0.08135303,CMNPD
-0.56385034,-0.034849893,CMNPD
-0.07805619,-0.41501853,CMNPD
0.7471763,-0.68524516,CMNPD
1.5608268,-0.043101624,CMNPD
-0.670432,-0.71758753,CMNPD
0.3383439,0.2504674,CMNPD
-0.588868,-0.23410478,CMNPD
3.466306,1.8669684,CMNPD
5.4301953,-1.2889519,CMNPD
0.35479167,-0.5870502,CMNPD
2.8528786,2.6972244,CMNPD
2.0440676,0.16134447,CMNPD
2.8724847,2.259987,CMNPD
-0.28646195,-0.16277875,CMNPD
-0.5629511,-0.20614678,CMNPD
2.8215876,2.7200124,CMNPD
0.14811942,-0.024832968,CMNPD
-0.095588505,0.5909067,CMNPD
0.45057216,-0.20899066,CMNPD
0.60739875,0.14197877,CMNPD
-0.84387696,0.6673151,CMNPD
-1.1051763,0.23928541,CMNPD
-0.63088864,0.17638314,CMNPD
-0.11971143,0.09341619,CMNPD
-1.1155727,-0.18191355,CMNPD
2.0603786,0.13323651,CMNPD
1.9348338,1.3781594,CMNPD
2.9219508,2.3361864,CMNPD
1.7562952,0.6243373,CMNPD
-0.09402272,0.92891115,CMNPD
-0.4198908,-0.14796184,CMNPD
-0.31205416,-0.098082416,CMNPD
-0.30939308,0.015942423,CMNPD
-0.6951912,0.7431027,CMNPD
0.09554386,0.4298896,CMNPD
-0.2186323,-0.08424431,CMNPD
-0.49960172,-0.11138785,CMNPD
2.2606108,0.0049693193,CMNPD
-0.26326135,0.25047457,CMNPD
-0.48255593,-0.10887412,CMNPD
-0.82391346,0.12549505,CMNPD
2.0610733,0.42679396,CMNPD
1.7019715,-1.0975546,CMNPD
-0.21906623,0.46249864,CMNPD
0.17025843,0.13625035,CMNPD
-0.7079164,0.933995,CMNPD
-0.9964838,0.11609097,CMNPD
-0.18787736,-0.23618636,CMNPD
-0.39457393,-0.025061864,CMNPD
-0.16200648,0.10704659,CMNPD
-0.67548215,0.5530092,CMNPD
1.1328365,-0.31866544,CMNPD
8.854763,0.7583963,CMNPD
-0.16349794,0.5428059,CMNPD
0.33212623,-0.25485304,CMNPD
0.16081688,0.76558626,CMNPD
-0.20779926,-0.22191894,CMNPD
5.343889,-2.2316966,CMNPD
-1.31724,0.15198517,CMNPD
0.8568162,-0.6187081,CMNPD
1.0538251,0.030356007,CMNPD
-0.54084927,0.29389828,CMNPD
-0.19099374,0.12239845,CMNPD
-0.85685337,0.05660793,CMNPD
-0.95476806,0.15801416,CMNPD
3.795843,-1.1882486,CMNPD
0.065612465,0.059800044,CMNPD
-0.28190455,-0.16875821,CMNPD
-0.1311234,0.5202503,CMNPD
0.42458376,-0.19900286,CMNPD
-0.8319688,0.44609398,CMNPD
-0.98657215,0.37355372,CMNPD
1.1128714,-0.6260461,CMNPD
-0.29965755,0.23240632,CMNPD
1.1844703,-0.3849088,CMNPD
0.06569019,0.9282321,CMNPD
-0.47823423,0.86147994,CMNPD
4.145221,-0.6711892,CMNPD
-0.34026763,-0.612643,CMNPD
-0.27898973,0.19042914,CMNPD
0.18249288,0.35496843,CMNPD
0.79834974,-0.17820999,CMNPD
-0.7304064,0.17373256,CMNPD
-0.36081657,-0.42695495,CMNPD
-1.1232381,0.4136185,CMNPD
2.996129,2.2262485,CMNPD
-0.5783434,0.16423552,CMNPD
1.0782106,-0.34762663,CMNPD
0.88538694,-0.2626874,CMNPD
-0.9512454,0.68944997,CMNPD
0.1102072,0.043522857,CMNPD
1.2134254,-0.3038484,CMNPD
-0.5921019,-0.052522954,CMNPD
-0.78702617,0.4487658,CMNPD
-0.44030413,0.23200867,CMNPD
-0.62700856,0.12954336,CMNPD
-0.024104804,0.037910655,CMNPD
-0.055853933,0.16866393,CMNPD
2.2547908,-0.23039918,CMNPD
0.113411516,0.24863127,CMNPD
0.34347686,-0.062310144,CMNPD
-0.69723815,0.077148564,CMNPD
-0.40916973,-0.10187699,CMNPD
-0.10284433,-0.10799466,CMNPD
-0.10880461,-0.7464123,CMNPD
-0.3459338,0.5762286,CMNPD
1.6945136,-0.36987215,CMNPD
0.30053034,-0.29943722,CMNPD
0.17543116,1.5545639,CMNPD
-0.22163871,0.6261626,CMNPD
-0.9161186,0.81071955,CMNPD
0.26178047,1.1364435,CMNPD
-0.458225,0.18635426,CMNPD
-0.7934902,-0.4651392,CMNPD
2.8360746,-1.174042,CMNPD
-0.39624256,-0.6834647,CMNPD
2.3786113,2.508416,CMNPD
-0.99085724,0.074532144,CMNPD
-0.81064457,0.60524595,CMNPD
-0.07361245,-0.21712336,CMNPD
1.1688036,-1.184279,CMNPD
-0.08745891,0.35641792,CMNPD
0.5422193,0.17882673,CMNPD
1.764976,-0.17690812,CMNPD
6.1754913,-0.4400902,CMNPD
0.31260225,0.429981,CMNPD
0.015888393,-0.4349492,CMNPD
1.5600545,-0.07057813,CMNPD
1.3859003,-0.6140874,CMNPD
0.48221853,-0.41011146,CMNPD
0.8650491,0.38393605,CMNPD
2.545825,1.128797,CMNPD
0.8253552,-0.12766694,CMNPD
0.19044438,-0.4340333,CMNPD
5.2817025,-1.2748756,CMNPD
-1.0656443,0.80706424,CMNPD
-0.3785772,-0.47873086,CMNPD
1.3942392,0.3735545,CMNPD
-0.051098764,-0.52750075,CMNPD
1.1774615,-0.49110234,CMNPD
-0.77962613,0.4851665,CMNPD
-0.33894154,-0.07665605,CMNPD
-0.1622072,-0.45702097,CMNPD
-0.34318763,0.3274857,CMNPD
0.95448446,-0.4109912,CMNPD
-0.4338642,-0.090624794,CMNPD
-0.33139598,0.31733155,CMNPD
-0.29418787,0.17302783,CMNPD
3.9497526,2.2001014,CMNPD
-0.25500858,0.43643644,CMNPD
0.6491376,0.008143427,CMNPD
-0.43036324,0.33045614,CMNPD
1.1182661,-0.57230747,CMNPD
-0.18528765,-0.57377,CMNPD
0.51313984,2.4372635,CMNPD
-0.6519698,-0.091058224,CMNPD
0.17991593,-0.4619062,CMNPD
-0.36521307,0.1065772,CMNPD
0.010997802,0.751861,CMNPD
-0.25983202,0.15993708,CMNPD
-0.34819084,0.4155046,CMNPD
2.8844798,2.8485425,CMNPD
-0.6580505,0.0009862687,CMNPD
4.343613,-0.8952234,CMNPD
0.1543369,1.1949413,CMNPD
-0.2986027,1.1846552,CMNPD
0.37171093,-0.30881962,CMNPD
-0.76052463,1.0142925,CMNPD
-0.18258576,0.79118603,CMNPD
-0.1536145,0.5292152,CMNPD
0.0055812597,0.22294196,CMNPD
0.69546247,0.77396536,CMNPD
1.2146252,1.0527109,CMNPD
3.1209729,-0.7019317,CMNPD
-0.51208884,-0.047571428,CMNPD
4.442576,0.044832163,CMNPD
-1.2021315,0.45911515,CMNPD
2.0252016,-1.302359,CMNPD
4.645395,-1.3287144,CMNPD
-0.67463964,0.1655219,CMNPD
0.0115279555,0.8567013,CMNPD
4.419336,-0.06748244,CMNPD
-0.45172262,-0.14763474,CMNPD
-1.1796621,0.32802063,CMNPD
0.6806493,0.804445,CMNPD
-0.16820596,-0.10905774,CMNPD
-0.06388876,1.3668236,CMNPD
1.0289142,-0.33690187,CMNPD
-0.29403052,-0.43970907,CMNPD
0.01601699,0.22941735,CMNPD
0.49252793,-0.19052644,CMNPD
-0.36041385,0.052363902,CMNPD
0.010020763,0.06729063,CMNPD
-0.40475085,0.2459147,CMNPD
-0.64354,0.19179673,CMNPD
-0.8465493,-0.043299153,CMNPD
-0.24318773,-0.35567293,CMNPD
0.65511,-0.30678356,CMNPD
-1.0442562,-0.011436019,CMNPD
0.11414358,-0.66355765,CMNPD
0.3495327,0.0094622355,CMNPD
0.20914337,-0.4481224,CMNPD
-0.032405883,0.7353744,CMNPD
2.2900736,-0.62191385,CMNPD
-0.52196485,-0.03649499,CMNPD
-0.25391516,-0.011074476,CMNPD
3.1625044,1.6831715,CMNPD
-0.6845453,-0.079076245,CMNPD
-0.329965,-0.3816578,CMNPD
0.529639,-0.16864249,CMNPD
-0.23781684,0.985626,CMNPD
3.1948762,2.2407553,CMNPD
0.75311005,-0.015477257,CMNPD
0.06619316,-0.15432091,CMNPD
1.0175099,0.28844124,CMNPD
1.2463425,0.46101445,CMNPD
0.82550097,-0.50870854,CMNPD
-1.2322061,0.52007043,CMNPD
-0.772181,0.3757238,CMNPD
-0.3042617,0.39787495,CMNPD
-0.03828141,0.10528457,CMNPD
-1.0716546,0.49585855,CMNPD
0.39484826,0.07463831,CMNPD
1.2713122,-0.36465517,CMNPD
2.4075067,0.19802515,CMNPD
-0.62682235,-0.0047857445,CMNPD
0.32210442,-0.16717362,CMNPD
-0.16615865,-0.17040081,CMNPD
0.17708817,0.55208975,CMNPD
-0.33956343,0.07072773,CMNPD
0.94086766,-0.17066103,CMNPD
-0.69447577,-0.03142763,CMNPD
-0.28834224,0.36090356,CMNPD
-0.16831747,-0.5748282,CMNPD
0.96107423,-0.6889386,CMNPD
-0.2254189,0.6782189,CMNPD
0.40786722,-0.6318512,CMNPD
-0.9198259,0.37962982,CMNPD
0.1951411,-0.14255443,CMNPD
0.441529,-0.8356151,CMNPD
1.4670914,-0.67201155,CMNPD
-0.86341333,0.42375198,CMNPD
-0.99654984,-0.05310658,CMNPD
0.14194974,-0.25176013,CMNPD
0.9675206,-0.185142,CMNPD
-0.13713765,-0.903151,CMNPD
-1.0559518,0.8648844,CMNPD
1.9592762,0.23941955,CMNPD
-0.9022871,0.35054708,CMNPD
-0.27402294,-0.85435915,CMNPD
-0.22970416,-0.23009199,CMNPD
-0.33195186,0.17361857,CMNPD
-0.20668772,0.39179504,CMNPD
-0.24418466,0.5379835,CMNPD
2.0914671,0.050584465,CMNPD
-0.32308087,0.7055716,CMNPD
-0.82769597,0.29031712,CMNPD
2.4004858,1.3124536,CMNPD
-0.33792943,0.105388716,CMNPD
4.2085414,-0.93775296,CMNPD
0.388068,-1.0649931,CMNPD
1.42221,-1.0889761,CMNPD
0.29786012,0.34412214,CMNPD
-0.79969335,0.3485053,CMNPD
-0.58272797,0.17070588,CMNPD
-1.0882567,0.5004342,CMNPD
2.4494944,1.2189196,CMNPD
1.9079387,1.0097616,CMNPD
3.6138384,-0.3017292,CMNPD
-0.36175966,0.39270952,CMNPD
0.5395353,0.010654436,CMNPD
-0.6781651,0.31839788,CMNPD
-0.8307948,0.43630657,CMNPD
-0.58719677,0.43104863,CMNPD
0.5967951,0.38355705,CMNPD
8.242822,1.1539873,CMNPD
0.7466525,0.5554207,CMNPD
-0.6605569,0.16174677,CMNPD
0.026212186,0.19948007,CMNPD
-0.623202,0.33757338,CMNPD
0.4038153,-0.4187637,CMNPD
2.019371,-0.48029566,CMNPD
-1.3425776,0.43512824,CMNPD
-0.6422105,0.8627608,CMNPD
-0.25500858,0.43643644,CMNPD
-0.46196032,0.31505328,CMNPD
0.37594506,-0.77179086,CMNPD
-0.106990606,0.5120836,CMNPD
-0.5637006,0.7499658,CMNPD
-0.48315218,0.28087968,CMNPD
2.357099,1.5008854,CMNPD
6.414863,-1.2139131,CMNPD
-0.96516883,0.5411989,CMNPD
7.3283806,1.4708623,CMNPD
1.1215448,0.042870894,CMNPD
-0.5408641,0.15769084,CMNPD
3.9526837,0.6318192,CMNPD
1.440163,-0.22232774,CMNPD
0.6666188,-0.19740367,CMNPD
-0.67649996,0.1069974,CMNPD
0.3708317,0.20236681,CMNPD
-0.16784504,0.75267446,CMNPD
0.15192881,-0.6400849,CMNPD
2.8824055,2.2356484,CMNPD
-0.76313233,-0.028016068,CMNPD
3.253484,0.2024772,CMNPD
2.1532435,0.57386947,CMNPD
-0.113034666,0.41787866,CMNPD
8.095564,-0.20877159,CMNPD
0.3629695,0.27507988,CMNPD
0.11224306,0.28379425,CMNPD
0.44682232,-0.36618188,CMNPD
-0.013627082,0.37749052,CMNPD
-0.9268186,0.57882756,CMNPD
2.1396894,-0.42344907,CMNPD
-0.4578764,0.920231,CMNPD
0.15494391,0.54248697,CMNPD
0.25686714,-0.6707819,CMNPD
-0.23460525,0.09640396,CMNPD
0.79089916,0.07606436,CMNPD
-0.0728983,0.5082996,CMNPD
-0.48021778,0.0013235752,CMNPD
-0.2816968,0.47915256,CMNPD
0.8479276,-0.80348235,CMNPD
0.58996785,0.0633706,CMNPD
2.9897714,-0.53195316,CMNPD
-0.09155488,0.12316395,CMNPD
-0.06598374,-0.5361492,CMNPD
0.0589599,-0.059138916,CMNPD
-0.3912451,0.8887041,CMNPD
1.9303224,-0.08370738,CMNPD
0.40921387,-0.47897723,CMNPD
-0.123363465,-0.14309724,CMNPD
4.9001575,-1.3088084,CMNPD
0.06910524,-0.09450957,CMNPD
2.176457,-0.13726331,CMNPD
0.41051927,0.22468826,CMNPD
-0.8007411,0.27007753,CMNPD
-1.1737586,-0.07661749,CMNPD
-0.45333803,0.20188469,CMNPD
0.25607553,-0.19178964,CMNPD
2.7296178,-1.2545525,CMNPD
-0.9179125,0.114146546,CMNPD
1.7970161,-0.086129464,CMNPD
-0.3246125,0.2768843,CMNPD
0.068006754,0.20092794,CMNPD
-0.097248495,-0.7886568,CMNPD
-1.0788711,0.33861655,CMNPD
-0.6687168,0.5092077,CMNPD
-0.46654052,-0.055110864,CMNPD
-0.08348188,0.026129017,CMNPD
-0.39503235,0.18482019,CMNPD
0.792397,-0.99725586,CMNPD
-0.02568841,-0.077530004,CMNPD
0.29225573,0.7409985,CMNPD
0.12592849,0.61037755,CMNPD
-0.091719955,0.28383988,CMNPD
-0.21985587,-0.08103004,CMNPD
-1.1741344,0.27301767,CMNPD
-0.21001361,-0.22550528,CMNPD
-1.0866839,-0.15448624,CMNPD
-0.0007047057,1.1621974,CMNPD
0.06428555,-0.11184587,CMNPD
0.022096097,-0.6508513,CMNPD
2.0875707,-0.14890364,CMNPD
1.9357679,0.30382726,CMNPD
-0.93527067,0.587807,CMNPD
-0.80476284,0.24306712,CMNPD
-1.0118513,0.4673119,CMNPD
4.173636,2.0273135,CMNPD
-0.5310721,0.046944946,CMNPD
-0.7577886,0.5163515,CMNPD
0.26539633,0.44993392,CMNPD
-0.6753895,-0.2651966,CMNPD
0.7711061,-0.51689434,CMNPD
0.7554525,-0.23442054,CMNPD
2.2220435,1.1829863,CMNPD
-0.8302443,0.107724264,CMNPD
2.1664965,-0.4085666,CMNPD
4.3632226,-1.1025854,CMNPD
-0.87976015,-0.019308664,CMNPD
-0.43507254,-0.11462568,CMNPD
1.220181,-0.95407784,CMNPD
-0.45638233,-0.5637892,CMNPD
0.22150037,-0.59165204,CMNPD
1.7985041,1.4047025,CMNPD
6.8568916,-1.6006253,CMNPD
-1.1741344,0.27301767,CMNPD
-0.35611024,-0.27843967,CMNPD
-0.08728129,0.48240453,CMNPD
-0.45644376,-0.5724557,CMNPD
-0.38080066,0.40333578,CMNPD
-0.3654265,0.37530404,CMNPD
-0.73746854,-0.058431324,CMNPD
1.5279651,-0.33849242,CMNPD
-0.33708256,-0.15501831,CMNPD
2.0405612,0.4615288,CMNPD
-0.41934976,-0.4269273,CMNPD
-0.9907336,0.37203562,CMNPD
1.4795673,0.54156375,CMNPD
1.614901,-1.2183901,CMNPD
0.04142368,-0.47120953,CMNPD
-0.71015483,0.0149505455,CMNPD
0.052458256,-0.040897213,CMNPD
-0.7169194,1.1578206,CMNPD
2.961507,-1.2578768,CMNPD
1.605268,-0.7672792,CMNPD
-0.33822042,-0.950764,CMNPD
0.09580067,0.48148167,CMNPD
-0.61336225,0.5588334,CMNPD
-0.30873743,-0.5738092,CMNPD
-0.3907791,0.5120535,CMNPD
-0.26549137,-0.8824851,CMNPD
-0.083367646,0.25352955,CMNPD
1.8432789,2.3830407,CMNPD
0.22905305,-0.16906491,CMNPD
-0.610771,-0.5854337,CMNPD
-0.17169018,0.099576384,CMNPD
-0.8202734,0.08418067,CMNPD
-0.45267057,0.5642003,CMNPD
-0.8855561,-0.0020486582,CMNPD
4.14252,1.9789073,CMNPD
-0.14943752,0.0778316,CMNPD
-0.4301107,0.20835187,CMNPD
6.4520035,-1.4265699,CMNPD
-0.2974513,0.3080274,CMNPD
0.7986057,-0.12908316,CMNPD
-0.3912451,0.8887041,CMNPD
1.9007401,1.9333136,CMNPD
-0.24769899,0.0814395,CMNPD
-0.86341333,0.42375198,CMNPD
-0.6818142,0.66300064,CMNPD
0.28720465,0.4921863,CMNPD
-0.2624072,-0.017055638,CMNPD
-1.1210183,0.81176037,CMNPD
-0.783283,-0.08159603,CMNPD
1.3158222,2.1230752,CMNPD
4.0870414,0.55044043,CMNPD
-0.32440808,-0.57407635,CMNPD
-0.19374938,-0.17706953,CMNPD
-0.505911,0.24606857,CMNPD
-0.6569228,-0.0957682,CMNPD
-0.4863615,0.4392677,CMNPD
1.0526372,-0.051000565,CMNPD
2.380718,-0.70068645,CMNPD
-0.5434457,0.45389152,CMNPD
1.5517,-0.30489367,CMNPD
-0.91452837,0.2851471,CMNPD
-0.6031355,0.32891864,CMNPD
-0.31638852,0.084921665,CMNPD
0.34656087,-0.6621545,CMNPD
-0.3585627,0.4588101,CMNPD
1.0048026,1.1039184,CMNPD
-0.968068,0.7569961,CMNPD
0.23167786,-0.08137349,CMNPD
-0.25722963,0.28023875,CMNPD
0.044785887,0.41319028,CMNPD
0.32210442,-0.16717362,CMNPD
-0.37108654,0.15590546,CMNPD
-0.50680727,0.7155894,CMNPD
0.20945534,0.26028734,CMNPD
1.9413397,1.2509234,CMNPD
-0.34876642,0.09923512,CMNPD
-0.33279282,0.41091955,CMNPD
0.21513721,-0.31757885,CMNPD
-0.38211295,1.324241,CMNPD
-0.014248371,1.4754872,CMNPD
4.173636,2.0273135,CMNPD
0.36164024,0.03133092,CMNPD
-0.19290623,0.385967,CMNPD
-1.307898,0.46456963,CMNPD
-0.4392657,0.02327018,CMNPD
4.1241765,1.9511447,CMNPD
-0.41938835,-0.18201369,CMNPD
-0.6730005,0.5323205,CMNPD
1.4497391,0.75016654,CMNPD
0.09095031,-1.0161407,CMNPD
-0.98941255,0.67408955,CMNPD
-0.13427216,-0.016111173,CMNPD
2.5769217,-0.092835285,CMNPD
-0.86303985,0.3248575,CMNPD
-0.9126332,0.20949802,CMNPD
1.3413148,1.0039527,CMNPD
1.1856443,-0.39469618,CMNPD
0.17471203,-0.5227097,CMNPD
-0.13408767,-0.010472385,CMNPD
1.7497246,-0.37493166,CMNPD
0.32796702,-0.27427164,CMNPD
-0.5645343,1.1287463,CMNPD
-0.114567846,0.09412965,CMNPD
-0.02972883,-0.13678004,CMNPD
3.0804472,-0.7387112,CMNPD
-0.17229502,0.6258926,CMNPD
-0.8395598,0.13587622,CMNPD
0.07396862,0.2699862,CMNPD
2.0818532,-0.34851864,CMNPD
-0.960953,0.119475365,CMNPD
-0.66903037,0.35792848,CMNPD
0.13797018,0.72828466,CMNPD
2.4887807,-0.19797447,CMNPD
3.088901,-0.45063496,CMNPD
-0.65755874,1.0829136,CMNPD
-0.750309,0.7649498,CMNPD
0.1951411,-0.14255443,CMNPD
-1.1586221,0.3592859,CMNPD
1.1816114,-0.5497218,CMNPD
4.280021,2.0417047,CMNPD
0.11828622,0.26847497,CMNPD
0.47005352,0.06912644,CMNPD
-0.7916232,0.16411379,CMNPD
-0.39513585,1.5668715,CMNPD
-0.64470804,-0.028825857,CMNPD
-0.5940254,0.27389508,CMNPD
-0.26126745,1.4655014,CMNPD
0.4480146,-0.48589095,CMNPD
-0.47630227,0.01417865,CMNPD
-0.17737186,-0.24102767,CMNPD
-0.6767625,0.13061413,CMNPD
-0.032091558,0.36560884,CMNPD
0.5523319,0.039018907,CMNPD
2.4541562,0.9687226,CMNPD
0.47445634,-0.18951884,CMNPD
0.53033483,0.19334187,CMNPD
-0.2729455,0.28273067,CMNPD
6.5438056,1.3068248,CMNPD
-0.6877694,0.26022717,CMNPD
-0.60644335,0.40572634,CMNPD
-0.030667871,-0.23948626,CMNPD
-1.0118513,0.4673119,CMNPD
-1.2181574,0.18311861,CMNPD
0.044326812,0.6029006,CMNPD
-0.5363313,0.23617083,CMNPD
-0.72066844,-0.5254768,CMNPD
-0.6648165,-0.08092768,CMNPD
1.0117277,-1.0135008,CMNPD
-0.04004082,-0.5705465,CMNPD
2.350672,-0.4592911,CMNPD
0.65519905,-0.41748556,CMNPD
-0.13783115,0.04512976,CMNPD
0.4232925,0.65450275,CMNPD
0.20332101,0.15619883,CMNPD
-0.83327377,0.36710563,CMNPD
-0.5346154,0.54281515,CMNPD
-0.1536843,-0.35099882,CMNPD
5.096478,-1.3481002,CMNPD
-0.68304014,-0.20855527,CMNPD
-0.052743196,1.2973663,CMNPD
-0.753924,-0.18617877,CMNPD
0.43814763,-0.4171602,CMNPD
-0.7148991,0.50130546,CMNPD
0.67138267,-0.033469483,CMNPD
1.2069565,0.556301,CMNPD
-0.7056154,0.1703581,CMNPD
7.728807,0.6198948,CMNPD
0.69086885,0.7152273,CMNPD
0.5496615,0.32685128,CMNPD
0.37515524,0.14694194,CMNPD
3.1948762,2.2407553,CMNPD
-0.32910293,-0.49315554,CMNPD
-0.7346293,0.32147658,CMNPD
0.6021955,0.32533583,CMNPD
-0.66382253,-0.6682533,CMNPD
0.94135106,0.519448,CMNPD
2.0421822,-0.8244688,CMNPD
0.028334737,0.13445488,CMNPD
0.8737031,-0.03890897,CMNPD
1.7592721,0.42689896,CMNPD
-0.4372144,0.46668965,CMNPD
0.6067966,1.1941245,CMNPD
1.457731,0.64982545,CMNPD
-0.69447577,-0.03142763,CMNPD
4.223093,2.103477,CMNPD
1.857374,-0.024332631,CMNPD
-0.8611271,0.10356848,CMNPD
15.813714,0.017117085,CMNPD
-0.82391346,0.12549505,CMNPD
1.3220756,0.2777535,CMNPD
6.6108313,-0.26467323,CMNPD
-0.89442337,0.44147554,CMNPD
-0.21313326,0.23421517,CMNPD
-0.4238888,0.64470786,CMNPD
0.7176155,2.5754755,CMNPD
1.5607128,-1.2811166,CMNPD
-0.65975344,0.67711914,CMNPD
0.2006261,-0.4039868,CMNPD
-0.40386286,0.19321598,CMNPD
4.434314,-0.12607218,CMNPD
-0.6550933,0.5378499,CMNPD
0.94481206,-0.0650632,CMNPD
-0.36825573,-0.49007228,CMNPD
-0.54781413,0.091662,CMNPD
-0.88720095,0.3922291,CMNPD
2.2064936,1.6933595,CMNPD
-0.3812307,0.50425225,CMNPD
-0.73655784,0.20386134,CMNPD
0.032407254,0.39434808,CMNPD
-0.046034962,0.06577245,CMNPD
-0.7808711,0.06696067,CMNPD
-0.9068396,0.07810946,CMNPD
-0.49565938,0.80805546,CMNPD
-0.5035277,0.91663337,CMNPD
-0.35606146,1.6159359,CMNPD
0.21564344,0.20712452,CMNPD
0.1793907,-0.27103955,CMNPD
15.503315,-1.6359664,CMNPD
-0.6610888,0.22390357,CMNPD
-0.59461933,0.09521024,CMNPD
1.2246023,-0.09943666,CMNPD
-0.16086175,0.51021326,CMNPD
-0.91976464,0.5693745,CMNPD
-0.24126302,0.65087754,CMNPD
-0.22083859,0.2838953,CMNPD
-0.628607,0.36455372,CMNPD
0.21846417,0.11079283,CMNPD
5.4148564,1.6780688,CMNPD
-0.8507717,0.26092523,CMNPD
0.7235639,-0.63412464,CMNPD
-0.21236774,-0.40921623,CMNPD
3.1279883,2.0579624,CMNPD
0.48024908,-0.43535748,CMNPD
-0.16385445,0.44838828,CMNPD
-0.78941035,0.39159408,CMNPD
-0.56926423,0.11892164,CMNPD
2.951893,2.3943799,CMNPD
-0.93176687,0.19619475,CMNPD
1.2025377,0.55129653,CMNPD
0.3748223,-0.09398419,CMNPD
-0.36555904,0.6307518,CMNPD
2.5859234,2.2833476,CMNPD
-0.7401711,-0.14002168,CMNPD
-0.33396047,-0.2998906,CMNPD
-0.43575445,0.62002414,CMNPD
-0.25624952,0.044141732,CMNPD
-0.720458,0.4176424,CMNPD
0.54050994,-0.22250687,CMNPD
-0.35351348,-0.10908505,CMNPD
-0.63361585,0.41837353,CMNPD
8.854763,0.7583963,CMNPD
-0.71747255,0.25440496,CMNPD
-0.1994857,0.09787646,CMNPD
-1.1136527,0.5361009,CMNPD
0.070379704,0.96138567,CMNPD
-0.7268073,-0.1770682,CMNPD
-0.06381196,-0.44709706,CMNPD
-0.18129443,-0.032204483,CMNPD
-0.30624986,0.29951498,CMNPD
-0.14694723,-0.028130127,CMNPD
-0.68659544,0.25043982,CMNPD
1.454102,0.06869481,CMNPD
-0.8760854,0.35395002,CMNPD
2.513321,0.7091157,CMNPD
2.2708788,-0.4162535,CMNPD
-1.2385,-0.1324516,CMNPD
0.8301319,-0.15740179,CMNPD
0.6148099,0.06443799,CMNPD
-0.6888733,0.2304602,CMNPD
0.35005262,0.7453086,CMNPD
-0.30575463,0.2600331,CMNPD
1.4433497,-0.67678666,CMNPD
0.29999664,0.7442489,CMNPD
0.9865377,-0.5418061,CMNPD
3.506736,-1.2220328,CMNPD
-0.3481883,0.94847596,CMNPD
-1.021677,0.69109887,CMNPD
0.6739161,-1.0356964,CMNPD
0.012845337,-0.36313897,CMNPD
0.09972867,-0.6693258,CMNPD
-0.107654095,0.24215624,CMNPD
2.405237,-0.5531159,CMNPD
0.29786023,-0.434206,CMNPD
-0.7828312,-0.39580253,CMNPD
-0.58726454,0.106021434,CMNPD
-0.65885675,0.25617492,CMNPD
0.82245266,0.06827547,CMNPD
0.95201635,-0.8431379,CMNPD
0.6676637,-0.17253429,CMNPD
-1.0118513,0.4673119,CMNPD
-0.5691805,-0.2823658,CMNPD
-0.33578292,0.16443667,CMNPD
0.8253335,-1.293842,CMNPD
1.6276093,-0.10385688,CMNPD
-0.8924687,-0.08175585,CMNPD
0.20437601,0.23658818,CMNPD
-0.55402166,-0.3749713,CMNPD
0.26851174,1.8004264,CMNPD
0.81551266,-0.54077494,CMNPD
-0.15745443,1.8714509,CMNPD
-0.6034567,-0.40284106,CMNPD
-0.9066001,0.64112556,CMNPD
-0.42148292,0.44701537,CMNPD
1.7336018,-0.14814253,CMNPD
-1.309072,0.474357,CMNPD
0.97366595,-0.08266153,CMNPD
1.0151182,1.1020353,CMNPD
-1.0362362,0.09942034,CMNPD
-0.38845244,-0.12322226,CMNPD
-1.3437515,0.44491562,CMNPD
3.9018657,1.4910301,CMNPD
-0.3781999,0.6902553,CMNPD
1.1407514,-1.3433242,CMNPD
2.2878225,-0.16811812,CMNPD
-0.085535884,-0.29704076,CMNPD
0.44656774,0.04501296,CMNPD
8.711774,-1.5827491,CMNPD
0.90937996,-0.104010716,CMNPD
-0.54743946,0.15523587,CMNPD
4.215026,-0.97778314,CMNPD
-0.4124311,-0.36491585,CMNPD
-0.019921422,-0.061058275,CMNPD
-1.1745709,-0.005931666,CMNPD
-0.3709912,0.24368086,CMNPD
-0.56568027,1.0058128,CMNPD
-0.25222903,-0.092444226,CMNPD
-0.7476462,-0.034076616,CMNPD
-0.010276288,-0.975137,CMNPD
0.53232026,-0.34760803,CMNPD
-0.44343066,0.510467,CMNPD
-0.18400715,0.60709095,CMNPD
0.047495782,0.4691121,CMNPD
-0.4768666,0.08199041,CMNPD
-0.5749187,0.23088315,CMNPD
-0.47285336,-0.039915413,CMNPD
2.6266923,-1.0267595,CMNPD
-0.07999244,-0.38738582,CMNPD
-0.18709473,-0.046337098,CMNPD
-0.38077188,0.041403733,CMNPD
0.5501491,-0.8735982,CMNPD
-0.8215673,0.46105212,CMNPD
2.754016,2.0895383,CMNPD
1.9729724,-0.21547754,CMNPD
-0.007448405,0.21374494,CMNPD
0.20560524,-0.17190556,CMNPD
-0.5002058,0.18364167,CMNPD
-0.71367574,0.47806382,CMNPD
-0.08899698,-0.5238068,CMNPD
2.773546,2.1075668,CMNPD
5.451204,1.6085494,CMNPD
0.027052373,0.4219088,CMNPD
-0.4295407,-0.10052951,CMNPD
0.6528983,2.1213474,CMNPD
0.07007787,-0.05092273,CMNPD
-0.33686084,-0.33770135,CMNPD
-0.14946984,-0.17003156,CMNPD
1.1880857,-0.27875435,CMNPD
0.7584804,-1.0216918,CMNPD
-1.0090632,0.27141985,CMNPD
-0.77352685,0.14095198,CMNPD
0.67427444,-1.0729929,CMNPD
2.0479693,-0.60649383,CMNPD
-0.39761752,0.64560676,CMNPD
-0.79969335,0.3485053,CMNPD
-0.74824417,0.089893416,CMNPD
0.80540204,0.7984713,CMNPD
-0.31679583,0.099834055,CMNPD
-0.47566268,0.38162982,CMNPD
1.4795673,0.54156375,CMNPD
-0.8535925,0.5934653,CMNPD
-0.24404979,1.0295211,CMNPD
-0.85447174,0.7739759,CMNPD
-0.20713972,0.29998767,CMNPD
-0.37992087,0.31559962,CMNPD
-0.2978176,0.21342732,CMNPD
-0.96539056,0.025147362,CMNPD
-0.49256074,-0.13315646,CMNPD
-0.77825624,0.40082628,CMNPD
-0.19293831,0.09583998,CMNPD
0.26842174,1.7243118,CMNPD
-0.04814127,0.2883854,CMNPD
1.028726,0.9086357,CMNPD
-0.5543895,-0.2701025,CMNPD
-0.15656202,0.023181455,CMNPD
-0.23296367,0.124479786,CMNPD
0.570802,0.4290816,CMNPD
-0.63801134,0.05676741,CMNPD
-0.4395117,0.2093457,CMNPD
-0.6849524,0.10041046,CMNPD
1.3410546,-1.094189,CMNPD
-0.7727798,0.14652279,CMNPD
0.32210442,-0.16717362,CMNPD
1.0601146,-0.28180698,CMNPD
-0.67817426,0.4804312,CMNPD
2.168572,-0.49691927,CMNPD
0.15752956,-0.035245515,CMNPD
-0.8009127,0.28877106,CMNPD
-0.47188598,0.5604633,CMNPD
-0.48641598,0.67099196,CMNPD
-0.16431338,0.380707,CMNPD
0.09671149,-0.82447505,CMNPD
-0.7290083,0.24507934,CMNPD
2.407079,-0.3127344,CMNPD
0.21526185,0.39251623,CMNPD
1.1661966,-0.017253987,CMNPD
-0.22255856,0.6088349,CMNPD
-0.8959578,-0.65916485,CMNPD
-0.008699328,0.79077953,CMNPD
-1.1360604,0.252923,CMNPD
0.7950448,-0.85629576,CMNPD
1.2199397,-0.48137808,CMNPD
0.8690287,2.438159,CMNPD
4.488391,-1.8903635,CMNPD
-0.84383714,0.70619905,CMNPD
-0.4338315,-0.22445452,CMNPD
0.58502245,-0.5931534,CMNPD
-0.6745465,-0.14809954,CMNPD
-0.50387084,0.14260821,CMNPD
-0.76832706,0.28775445,CMNPD
-0.6041244,0.057106316,CMNPD
-0.045957476,-0.45810202,CMNPD
-0.7855332,-0.18029362,CMNPD
0.14291039,0.070475824,CMNPD
0.90880406,0.016283153,CMNPD
-0.04918629,-0.18622833,CMNPD
1.031378,-0.3533718,CMNPD
-0.6849524,0.10041046,CMNPD
-1.1560202,0.0023936946,CMNPD
0.7305068,0.3561534,CMNPD
1.934047,-0.61768234,CMNPD
1.2782663,-0.45910487,CMNPD
0.17974207,0.15868923,CMNPD
2.9268146,1.1296235,CMNPD
1.7196152,-0.2131903,CMNPD
-1.0577723,0.42507365,CMNPD
-0.7255672,0.4964319,CMNPD
-0.40327916,0.5318977,CMNPD
0.05296576,-0.09644207,CMNPD
3.1610734,0.9833313,CMNPD
3.3267336,-1.2289683,CMNPD
6.9699073,1.407256,CMNPD
-0.04559365,0.7720214,CMNPD
-0.66243565,0.37974805,CMNPD
-0.7640822,-0.33567348,CMNPD
-0.49521077,0.123377964,CMNPD
0.41366693,-0.76714987,CMNPD
0.58962655,-0.14698555,CMNPD
1.3226485,-0.36673117,CMNPD
0.17030725,-0.07943736,CMNPD
0.6918658,1.5629555,CMNPD
-0.7565732,-0.2048781,CMNPD
-0.71571064,0.2501231,CMNPD
2.6927779,-1.3564396,CMNPD
0.09087494,-0.40374964,CMNPD
-0.370608,1.0652319,CMNPD
-0.48835826,0.65746963,CMNPD
2.3307137,-1.1686927,CMNPD
0.45190045,0.15542936,CMNPD
2.8662286,-0.6799788,CMNPD
-0.0030647516,0.047016583,CMNPD
5.3095465,0.31303808,CMNPD
0.009505123,-0.69839096,CMNPD
-0.7864954,0.24085149,CMNPD
3.0235047,-1.546979,CMNPD
-0.9613272,0.203886,CMNPD
0.46702448,0.29467833,CMNPD
1.6798213,2.7845743,CMNPD
-0.3618204,-0.6888461,CMNPD
-0.41704416,0.3634417,CMNPD
0.17893031,0.02899873,CMNPD
0.25309506,0.7317423,CMNPD
0.3247353,0.72293395,CMNPD
-0.1927263,0.8801516,CMNPD
-0.24940547,1.4508967,CMNPD
-0.5709741,0.36467558,CMNPD
-0.42523316,0.2176568,CMNPD
-0.21716322,-0.11292413,CMNPD
-0.27402294,-0.85435915,CMNPD
-0.6157693,0.1546854,CMNPD
1.1666251,0.56499463,CMNPD
2.630866,1.0690764,CMNPD
-0.5987246,0.009689359,CMNPD
0.49746415,-0.6436009,CMNPD
-0.046976358,0.16748872,CMNPD
0.20017692,0.666485,CMNPD
-0.039158136,0.46629843,CMNPD
0.89047027,-0.49149856,CMNPD
0.10406676,-1.2569292,CMNPD
-0.3292506,0.65496325,CMNPD
0.22967353,-0.6696434,CMNPD
-0.14601624,0.5615693,CMNPD
0.7145065,-0.6478358,CMNPD
-0.3865403,0.19080137,CMNPD
-0.71121395,-0.54913175,CMNPD
-0.85191447,0.40903595,CMNPD
-0.97959495,0.23202303,CMNPD
3.079208,0.33418357,CMNPD
-0.7588976,0.5255969,CMNPD
-0.893327,-0.5338671,CMNPD
-0.32294652,0.035561383,CMNPD
-0.7905843,0.40138146,CMNPD
0.39410904,0.14268462,CMNPD
2.0853994,-0.0839622,CMNPD
2.7916143,2.154965,CMNPD
0.89727116,-0.096355565,CMNPD
-0.22898072,0.07216911,CMNPD
1.7272601,-0.46373382,CMNPD
-0.30099413,-0.07195241,CMNPD
-0.8164195,0.4660518,CMNPD
-0.88266814,0.6164302,CMNPD
-0.47188598,0.5604633,CMNPD
1.5473254,-0.15061192,CMNPD
-0.30981404,0.62175804,CMNPD
-0.5148262,0.45211843,CMNPD
0.82168806,-0.3867691,CMNPD
-0.22696052,1.2278367,CMNPD
0.49736586,0.120244935,CMNPD
0.28111938,-0.30438292,CMNPD
-0.8395105,0.56668735,CMNPD
0.34176102,0.14262652,CMNPD
-0.60336065,0.43093392,CMNPD
-0.522615,0.45170116,CMNPD
-0.3246644,-0.053583264,CMNPD
-1.188856,0.5970225,CMNPD
0.65796113,-0.630665,CMNPD
0.5467094,-0.12589887,CMNPD
2.7045414,2.0133073,CMNPD
0.3986306,0.03889887,CMNPD
0.3376954,-0.085370824,CMNPD
0.13425365,0.08258767,CMNPD
-1.0556029,0.29527366,CMNPD
-0.8774333,0.3881775,CMNPD
-0.6019852,0.964043,CMNPD
-0.5338533,0.4982816,CMNPD
0.07402372,0.028322274,CMNPD
0.56399477,0.04412996,CMNPD
-0.11484668,-0.011993783,CMNPD
-0.51036596,0.14897326,CMNPD
0.19479081,0.36235335,CMNPD
-0.54535264,-0.01354889,CMNPD
-1.1446134,0.102505684,CMNPD
-0.3650785,0.26178575,CMNPD
1.5758557,-0.33815092,CMNPD
0.106526315,-0.2041902,CMNPD
-0.74740255,0.28802076,CMNPD
1.5695897,-0.7095801,CMNPD
1.1929904,-0.91777587,CMNPD
0.56263065,-1.4277929,CMNPD
0.7211909,1.2929851,CMNPD
-0.53353524,-0.29316697,CMNPD
-0.41272244,-0.5618582,CMNPD
1.8559587,-1.0472847,CMNPD
-0.8099164,0.36879367,CMNPD
3.1750546,-1.7924709,CMNPD
3.391222,0.68724763,CMNPD
0.5496615,0.32685128,CMNPD
-0.40670693,0.37248474,CMNPD
-0.6083008,1.7539912,CMNPD
0.2546281,0.30930573,CMNPD
-0.36299664,0.042717516,CMNPD
-0.10428867,-0.8654614,CMNPD
-0.5530316,0.51888007,CMNPD
-0.45267057,0.5642003,CMNPD
-0.48144686,0.10722293,CMNPD
6.596376,1.6528403,CMNPD
0.20766565,0.13696775,CMNPD
-0.6849524,0.10041046,CMNPD
-0.53087443,-0.53135055,CMNPD
-0.3953278,-0.43369246,CMNPD
3.3514493,-0.6077148,CMNPD
2.7718823,-0.71557486,CMNPD
6.5285635,1.5488656,CMNPD
4.025255,1.7987908,CMNPD
-0.036616027,-0.37269008,CMNPD
-0.09719801,-0.12669271,CMNPD
0.29225573,0.7409985,CMNPD
-0.18994081,-0.80473626,CMNPD
-0.7427373,-0.44574183,CMNPD
4.5078864,2.4049227,CMNPD
0.7996104,-0.39024407,CMNPD
3.387515,1.0376928,CMNPD
-0.4711626,0.44189274,CMNPD
-0.5439272,-0.057703253,CMNPD
0.5695846,0.65771633,CMNPD
0.6513822,0.13134098,CMNPD
-0.5974027,0.7908503,CMNPD
-0.37511694,-0.23206404,CMNPD
-0.59152764,-0.35516945,CMNPD
-1.1667331,0.3943063,CMNPD
-0.040288866,0.8185453,CMNPD
4.322005,2.2557907,CMNPD
0.7158432,0.43546382,CMNPD
-0.10143441,-0.5816889,CMNPD
-0.0038593411,-0.17255487,CMNPD
6.523262,-1.2520896,CMNPD
0.3438796,0.93441445,CMNPD
0.18860593,-0.6808812,CMNPD
-0.5425297,0.28194404,CMNPD
0.018431336,0.6183139,CMNPD
-0.7104691,0.053247586,CMNPD
0.54997706,-0.4362501,CMNPD
0.13321134,-0.5395642,CMNPD
-0.5484723,0.23795208,CMNPD
-0.064777166,-0.54620826,CMNPD
3.1008732,1.393555,CMNPD
-0.40660816,0.68904895,CMNPD
0.7636852,-0.3031533,CMNPD
-0.21838492,0.29069164,CMNPD
0.70233095,-0.46652424,CMNPD
-0.54016626,0.13027623,CMNPD
2.2874167,1.8193254,CMNPD
-0.7071568,0.39188018,CMNPD
0.05569321,-0.8069203,CMNPD
1.043195,1.9463503,CMNPD
-0.24371928,0.27496216,CMNPD
-1.1240505,0.27106822,CMNPD
-0.32364523,0.18078195,CMNPD
-0.67594194,-0.93290716,CMNPD
5.3809566,-1.6742209,CMNPD
-0.30681893,-0.023849735,CMNPD
1.1827472,0.4201244,CMNPD
9.309284,-1.0966488,CMNPD
-0.36914808,0.17289951,CMNPD
0.55687463,1.1161039,CMNPD
1.1697611,-0.23908456,CMNPD
-0.9060087,0.30829218,CMNPD
1.3366961,0.32565856,CMNPD
-0.71928203,0.44633335,CMNPD
-0.18545489,0.09415159,CMNPD
1.3276837,0.11853793,CMNPD
-0.35719272,0.734022,CMNPD
0.3516204,-0.29462346,CMNPD
-0.22801349,-0.7058765,CMNPD
-0.80123043,0.08256709,CMNPD
-0.18619224,-0.3233523,CMNPD
1.6292577,-0.17283383,CMNPD
-0.9531647,0.5255733,CMNPD
0.87756574,0.119794905,CMNPD
-0.61472785,0.17302176,CMNPD
0.20500651,0.19269304,CMNPD
-0.4680534,-0.034906343,CMNPD
-0.47729504,0.14402467,CMNPD
-0.9642043,0.57549226,CMNPD
-0.5378235,-0.45308903,CMNPD
-0.22230537,0.033094764,CMNPD
-0.7367768,0.51968914,CMNPD
1.0124382,-0.3447688,CMNPD
-0.6720671,0.3167811,CMNPD
0.5125369,-0.5010437,CMNPD
-0.25274116,-0.020861842,CMNPD
0.35946485,1.360125,CMNPD
0.21574149,-0.749987,CMNPD
3.274455,0.47082555,CMNPD
0.2505388,0.24769813,CMNPD
0.4550664,-0.5360592,CMNPD
-0.35359985,-0.5297061,CMNPD
-1.1963133,0.3090443,CMNPD
-0.39513585,1.5668715,CMNPD
-0.18429776,0.6320643,CMNPD
0.0061666667,0.41310218,CMNPD
-0.15638623,-0.36107996,CMNPD
-0.201478,0.085244656,CMNPD
-0.3834843,-0.853169,CMNPD
2.847784,2.2423882,CMNPD
4.3594475,2.176166,CMNPD
1.3636829,0.2627516,CMNPD
-0.88677776,0.05815366,CMNPD
3.212016,1.7595516,CMNPD
0.39003244,-0.8897364,CMNPD
0.22612461,0.26790604,CMNPD
0.14373448,-0.09503299,CMNPD
-0.6018419,0.74358606,CMNPD
1.1373217,0.06673693,CMNPD
-0.98973286,0.2860098,CMNPD
0.16662726,-0.5102912,CMNPD
-0.5095372,0.023929002,CMNPD
0.19274715,-0.13066354,CMNPD
0.025877625,1.9673494,CMNPD
-0.4113544,0.13910285,CMNPD
-0.8349763,0.26041818,CMNPD
1.1192789,-0.36923054,CMNPD
-0.6849524,0.10041046,CMNPD
0.41656724,-0.16142184,CMNPD
0.23699114,-0.039771784,CMNPD
-0.2012089,0.16711095,CMNPD
-1.1040343,0.9381234,CMNPD
-0.65777016,0.27897498,CMNPD
1.1247722,0.24598697,CMNPD
-0.3080838,0.5265987,CMNPD
-0.7593348,0.5578644,CMNPD
-0.8028828,0.2208921,CMNPD
-0.5880363,0.8158536,CMNPD
2.0604239,-0.9961753,CMNPD
0.32169685,0.031518027,CMNPD
-0.12580493,-0.106246114,CMNPD
-0.81832683,0.0028327648,CMNPD
-0.32490608,-0.15072954,CMNPD
-0.6824694,-0.9873293,CMNPD
-0.20334822,0.91628766,CMNPD
-0.09695709,-0.9754808,CMNPD
2.1026163,-1.3509221,CMNPD
-0.5532841,0.11748396,CMNPD
-0.16000125,0.22651243,CMNPD
-0.9032445,-0.08192792,CMNPD
-0.26351064,0.3680487,CMNPD
3.1996472,1.5165571,CMNPD
2.2644224,1.8534259,CMNPD
-0.2191841,0.9792485,CMNPD
-0.78535867,-0.2773331,CMNPD
0.1259,1.313516,CMNPD
0.2747372,1.4890473,CMNPD
-0.81975365,0.55236983,CMNPD
1.7210836,0.35911387,CMNPD
-1.1441301,0.07827169,CMNPD
1.1196896,-0.055772837,CMNPD
-0.20994477,0.054621764,CMNPD
2.4428031,2.140372,CMNPD
-0.6519698,-0.091058224,CMNPD
1.1813201,0.06542669,CMNPD
0.19735178,0.24588266,CMNPD
2.6065664,-0.3136552,CMNPD
-0.14687148,-0.0034478419,CMNPD
1.8209682,1.2559189,CMNPD
-0.45533657,-0.16940603,CMNPD
0.42670694,-0.26747718,CMNPD
-0.1671538,-0.42411783,CMNPD
-0.08968243,0.43917125,CMNPD
-1.1578114,0.8106814,CMNPD
-0.23704363,-0.041501213,CMNPD
0.08514455,-0.1558647,CMNPD
-0.98955965,0.3622482,CMNPD
-0.551854,0.3683296,CMNPD
0.07720795,0.6870999,CMNPD
-0.71755236,0.40674534,CMNPD
-0.07845959,0.33281398,CMNPD
-0.7696078,-0.3383762,CMNPD
2.6206675,2.3627133,CMNPD
5.5284815,1.5637952,CMNPD
-0.6170978,0.06740803,CMNPD
-0.106903344,0.12231849,CMNPD
1.4676101,-0.82952654,CMNPD
-1.1217171,0.5781524,CMNPD
0.22753194,0.3531628,CMNPD
-0.42275178,0.22214183,CMNPD
-0.13552962,-0.010587089,CMNPD
0.31019393,0.33781502,CMNPD
-0.43360516,-0.36049694,CMNPD
-0.6134195,0.22947451,CMNPD
-0.1125879,0.07518436,CMNPD
-0.053710222,0.7153033,CMNPD
-1.2091702,0.3443557,CMNPD
-0.22968373,0.3847438,CMNPD
-0.87000436,-0.3710349,CMNPD
-1.1136527,0.5361009,CMNPD
-0.38645065,-0.27471223,CMNPD
0.17182651,0.12713122,CMNPD
-0.34177625,0.52129894,CMNPD
-0.94421685,0.12506382,CMNPD
-0.22535102,0.3798198,CMNPD
0.32764515,-1.0355583,CMNPD
0.3923562,-0.34855986,CMNPD
1.9512212,-0.6592072,CMNPD
-0.5717756,0.2577194,CMNPD
-0.394908,0.12239207,CMNPD
-0.4260396,0.4242508,CMNPD
6.224207,-1.2821639,CMNPD
-0.14719373,0.02697573,CMNPD
-0.29796326,-0.5481877,CMNPD
-0.01458621,0.44068423,CMNPD
-0.30278563,-0.1626332,CMNPD
0.3094416,1.2156879,CMNPD
0.8022907,-0.4187486,CMNPD
-0.36294588,0.25485325,CMNPD
0.0685727,0.51176536,CMNPD
-0.09218305,0.025162807,CMNPD
0.4719998,0.073339775,CMNPD
-0.88209987,-0.20543873,CMNPD
1.4865077,-0.0694017,CMNPD
1.0822889,0.03485897,CMNPD
0.44425163,1.7300657,CMNPD
-0.67699265,0.43116888,CMNPD
0.20849189,0.69201994,CMNPD
1.3847638,2.7207093,CMNPD
-0.6849524,0.10041046,CMNPD
-0.42189074,1.2247479,CMNPD
0.08912608,-0.33052093,CMNPD
-0.5621753,-0.0015698653,CMNPD
0.80360544,0.29676905,CMNPD
0.9647585,0.20266755,CMNPD
-0.77478445,0.38014403,CMNPD
-0.6147382,0.00091040693,CMNPD
-0.5227188,-0.19887355,CMNPD
-0.3283949,1.005086,CMNPD
-0.54084927,0.29389828,CMNPD
1.8270533,-1.3366264,CMNPD
3.478999,-1.1100549,CMNPD
1.8970761,-0.07777197,CMNPD
-0.18592072,-0.05612448,CMNPD
-0.61067855,-0.030740019,CMNPD
0.49252793,-0.19052644,CMNPD
2.2563004,1.7709192,CMNPD
-0.98955965,0.3622482,CMNPD
-0.20421663,1.1147541,CMNPD
0.085032046,-0.32470873,CMNPD
-0.60116255,0.089460135,CMNPD
3.0918262,-1.2511988,CMNPD
0.28057322,-1.0716912,CMNPD
1.4838418,-1.208769,CMNPD
4.702858,-1.2772171,CMNPD
-0.2922991,-0.20662819,CMNPD
-0.5385934,0.35938415,CMNPD
-0.44072798,0.32136247,CMNPD
-0.6888733,0.2304602,CMNPD
-1.1586221,0.3592859,CMNPD
5.008708,-1.4925454,CMNPD
-0.56491613,1.4008274,CMNPD
-0.022916257,-1.5351442,CMNPD
0.50994897,-0.4398102,CMNPD
0.60998476,0.4326755,CMNPD
0.69339275,-0.15229529,CMNPD
3.1147249,0.7748784,CMNPD
-0.21815847,-0.18411641,CMNPD
0.4855841,-1.0118134,CMNPD
0.29112032,-0.51432973,CMNPD
-0.6203291,-0.23130341,CMNPD
-0.81886786,0.41659763,CMNPD
0.10428375,1.744386,CMNPD
0.21109042,-0.24158645,CMNPD
-0.5382812,0.787244,CMNPD
0.26454577,0.44683713,CMNPD
0.38179877,0.117273524,CMNPD
1.2581949,2.2657,CMNPD
0.60074747,-0.8697617,CMNPD
-0.50680685,-0.33521357,CMNPD
1.4000148,-0.031535182,CMNPD
-0.21333145,-0.39332813,CMNPD
-0.19542892,0.075859554,CMNPD
-0.13418654,0.117375955,CMNPD
-0.07496849,-0.38591245,CMNPD
-0.29497382,0.05723311,CMNPD
6.299575,1.1956388,CMNPD
0.25440297,0.1259647,CMNPD
0.5297797,-0.41360855,CMNPD
-0.26855475,0.46702853,CMNPD
-0.28238094,-0.079475425,CMNPD
0.008389294,0.18768087,CMNPD
-0.3326545,-0.23923677,CMNPD
-0.334949,0.8736946,CMNPD
0.012344837,-0.5011825,CMNPD
0.70804596,0.14916502,CMNPD
1.2210894,0.031277068,CMNPD
-1.1904514,0.8182698,CMNPD
-0.8215673,0.46105212,CMNPD
0.8305056,0.22960931,CMNPD
-0.39513585,1.5668715,CMNPD
0.25436285,0.28064877,CMNPD
-1.2908137,0.16678976,CMNPD
2.6546774,1.0483793,CMNPD
-0.581907,-0.5168247,CMNPD
-0.46744043,-0.0058137756,CMNPD
-0.30921674,0.7678477,CMNPD
-0.15153101,0.17058776,CMNPD
-0.77397716,-0.5638173,CMNPD
-0.32612556,-0.46379393,CMNPD
-0.17387307,-0.1806391,CMNPD
-0.0025230646,0.20086558,CMNPD
0.11506611,-0.47459272,CMNPD
-0.6967726,-0.032993782,CMNPD
0.54862404,-0.29575548,CMNPD
-0.0098389685,0.028630761,CMNPD
1.1556994,2.3337867,CMNPD
-0.39677194,-0.11633464,CMNPD
0.09467211,-0.04492459,CMNPD
-0.7312821,0.7127825,CMNPD
0.8172027,-1.441911,CMNPD
-0.7617699,-0.22237895,CMNPD
-0.73845434,0.67287236,CMNPD
0.025429368,-0.16270877,CMNPD
3.085358,2.5627568,CMNPD
-0.09912908,-0.10507798,CMNPD
-0.22385575,-0.6638278,CMNPD
0.032539636,-0.37051478,CMNPD
-0.2960049,-0.13271141,CMNPD
-0.33150023,0.6421602,CMNPD
-0.9240041,0.133133,CMNPD
-0.8283603,0.7611358,CMNPD
-0.07368669,-0.007388249,CMNPD
0.06421986,0.056872413,CMNPD
-0.93996227,0.23304933,CMNPD
0.2909697,-0.018931668,CMNPD
0.9767877,-0.50207084,CMNPD
-0.3776661,-0.38687065,CMNPD
-0.2976399,-0.09915962,CMNPD
-0.87146515,-0.24496165,CMNPD
0.6721575,0.31969,CMNPD
2.912502,-1.3472884,CMNPD
0.15377375,-0.94569117,CMNPD
1.2045895,-0.21111377,CMNPD
-0.050513446,0.7922563,CMNPD
-0.5792127,-0.2636976,CMNPD
0.62539184,1.316657,CMNPD
2.1790004,0.46094853,CMNPD
-0.91604424,0.34792346,CMNPD
-0.4285423,1.0969207,CMNPD
-0.56489056,-0.27038428,CMNPD
-0.8013639,0.13518077,CMNPD
1.2661731,-0.7485213,CMNPD
-0.38935277,-0.519827,CMNPD
-0.5131993,0.117649555,CMNPD
-0.5276722,0.26452917,CMNPD
-0.25257665,0.5125477,CMNPD
0.28537408,0.22754478,CMNPD
0.33180824,0.71480614,CMNPD
-0.9655129,0.50902003,CMNPD
0.6937864,-0.9815703,CMNPD
-0.63520014,0.1731311,CMNPD
0.6097375,-0.7888812,CMNPD
-1.0068152,-0.009423511,CMNPD
0.73594534,-0.20178354,CMNPD
0.05214715,0.61000866,CMNPD
-0.7647597,0.33250844,CMNPD
-0.13119695,0.076301776,CMNPD
-1.1112508,0.77335787,CMNPD
-0.70547116,0.032404996,CMNPD
0.32110438,-0.49741736,CMNPD
0.42277357,-0.2599369,CMNPD
0.28438815,-0.30588293,CMNPD
-0.074700356,0.55070233,CMNPD
-0.7660048,-1.1334085,CMNPD
-0.6454446,0.19101466,CMNPD
-0.3407016,0.9692094,CMNPD
4.09306,1.9027386,CMNPD
0.89801013,-0.5325002,CMNPD
2.1615667,-0.10422648,CMNPD
5.542267,-1.3921531,CMNPD
-0.023414075,-0.7942236,CMNPD
1.7365358,2.4062936,CMNPD
-0.45722443,-0.0026026536,CMNPD
0.48972467,0.060451485,CMNPD
-0.6589434,0.09438318,CMNPD
-0.5884385,0.115808815,CMNPD
-0.6470141,0.27056357,CMNPD
-0.15612435,0.12852515,CMNPD
-0.04559365,0.7720214,CMNPD
-0.858164,1.2550312,CMNPD
-0.7792914,-0.41831228,CMNPD
-0.20596571,0.2902003,CMNPD
-0.9681357,0.30270055,CMNPD
-0.39155215,0.9784986,CMNPD
-0.82095754,0.25273043,CMNPD
-0.7621238,-0.0778299,CMNPD
-0.3789133,-0.43557352,CMNPD
0.34398338,0.22756976,CMNPD
-0.22420083,-0.099256225,CMNPD
0.69464505,0.49389398,CMNPD
-0.1394673,0.2988576,CMNPD
1.5036137,0.6885478,CMNPD
-0.88216984,0.051431477,CMNPD
-0.26273322,-0.17316778,CMNPD
-0.38463748,-0.35689932,CMNPD
-0.07775104,-0.18229419,CMNPD
0.32330248,0.22934628,CMNPD
5.5996275,1.8372431,CMNPD
-0.6856089,0.65466887,CMNPD
-0.78211343,0.5922014,CMNPD
2.3060894,1.848408,CMNPD
0.26907888,0.27624992,CMNPD
-0.16726312,-0.057014145,CMNPD
7.255093,0.8610316,CMNPD
-0.08831453,0.26508442,CMNPD
-0.46805722,-0.60739976,CMNPD
0.6503757,-0.27799204,CMNPD
-0.4123386,1.2262222,CMNPD
-0.3926009,-0.15211646,CMNPD
0.18384817,0.30731943,CMNPD
0.06926808,0.043991596,CMNPD
1.7692342,-0.25901884,CMNPD
1.517077,-0.7390054,CMNPD
-0.4771035,0.037976786,CMNPD
4.328977,-1.1799587,CMNPD
-0.9410491,-0.16299249,CMNPD
0.2557399,0.365157,CMNPD
0.5542482,-0.38063872,CMNPD
0.3312944,0.0909282,CMNPD
-0.23639631,1.2816849,CMNPD
-0.1264011,-0.4028523,CMNPD
0.9307312,-0.14725842,CMNPD
0.8745266,0.04542917,CMNPD
1.3333791,2.1724107,CMNPD
-0.34374043,-0.5215619,CMNPD
-1.2021315,0.45911515,CMNPD
-0.6296539,0.5805314,CMNPD
-0.6117847,0.23687235,CMNPD
-0.619407,0.5745708,CMNPD
3.6130981,0.6021011,CMNPD
-0.9486191,0.22718689,CMNPD
0.74505746,0.57387537,CMNPD
0.15096423,-0.049671113,CMNPD
1.0145527,-1.3410863,CMNPD
-0.70204234,0.3590736,CMNPD
5.834033,-1.1901829,CMNPD
-0.82391346,0.12549505,CMNPD
-0.6451546,-0.010437783,CMNPD
-0.14282493,-0.1875956,CMNPD
-0.30341458,-0.068670474,CMNPD
4.21099,1.9473362,CMNPD
3.061465,-0.7054692,CMNPD
0.96696854,0.21078874,CMNPD
5.954354,-1.2732649,CMNPD
0.20247743,-0.12946308,CMNPD
-1.1686127,-0.052528247,CMNPD
1.0979367,1.6142395,CMNPD
0.95056736,-0.39251044,CMNPD
-0.38169092,0.21568511,CMNPD
0.3227274,0.3627422,CMNPD
-0.17234412,-0.6639242,CMNPD
-0.6345445,-0.2940693,CMNPD
-0.5368515,0.91740465,CMNPD
-0.46843117,0.12769318,CMNPD
0.12457487,-0.13989146,CMNPD
0.33685234,0.27293885,CMNPD
-0.6470799,0.056051984,CMNPD
-1.221481,0.58442324,CMNPD
1.8040495,-0.042987674,CMNPD
-0.07499349,0.21449177,CMNPD
0.4719998,0.073339775,CMNPD
-0.10022193,-0.3725088,CMNPD
-0.45031238,1.4842478,CMNPD
0.09339884,-0.14415027,CMNPD
1.0408208,-0.55030227,CMNPD
0.7712624,-0.28709358,CMNPD
-0.7772167,0.8640739,CMNPD
0.42469773,-0.92515403,CMNPD
-0.3757248,-0.39268485,CMNPD
-0.9989258,0.14746748,CMNPD
-0.12204835,0.34932494,CMNPD
-0.78702617,0.4487658,CMNPD
2.6376495,-0.32863668,CMNPD
-0.9313792,0.29362762,CMNPD
2.1178186,-0.5639428,CMNPD
0.26489398,-0.006952483,CMNPD
-0.6282738,0.046172343,CMNPD
0.74154425,0.10337505,CMNPD
-0.22981428,0.5283301,CMNPD
1.3220756,0.2777535,CMNPD
-0.66165966,0.07207265,CMNPD
-0.7332245,-0.052323893,CMNPD
-0.29685035,0.6767839,CMNPD
0.1829184,-0.9225798,CMNPD
-0.29992664,1.370481,CMNPD
-1.0045974,0.18715213,CMNPD
0.21889916,0.939326,CMNPD
-0.034760296,0.44510627,CMNPD
3.2825146,-1.1202061,CMNPD
-0.37226894,0.95980465,CMNPD
2.5261605,1.726361,CMNPD
-0.8452448,0.2741456,CMNPD
-0.76993144,-0.06619135,CMNPD
-0.47805366,0.09188646,CMNPD
1.0990647,-0.19994417,CMNPD
-0.7096559,-0.47376633,CMNPD
-0.050595194,0.4189063,CMNPD
1.2099179,0.6326546,CMNPD
-0.99228466,0.14048249,CMNPD
-0.26290584,0.018164827,CMNPD
1.0321326,2.3785949,CMNPD
0.6461245,0.34803745,CMNPD
-0.32678998,-0.2438903,CMNPD
-0.38274226,-0.1247535,CMNPD
1.6556098,0.72555417,CMNPD
-0.16600983,0.73736495,CMNPD
-0.7541834,-0.012473494,CMNPD
0.072297186,-0.5030493,CMNPD
-0.54778004,-0.07010891,CMNPD
-0.09285909,-0.17762144,CMNPD
1.188271,2.9875698,CMNPD
-0.42597052,0.87262595,CMNPD
0.25275,-0.15603207,CMNPD
6.441422,1.0491164,CMNPD
0.53879774,-0.22863214,CMNPD
-0.33883768,-0.0056717005,CMNPD
2.7395024,-0.28926846,CMNPD
1.7002702,-0.22071782,CMNPD
0.48315278,0.6686377,CMNPD
-0.23550478,-0.38624477,CMNPD
-0.96954703,0.21994033,CMNPD
-0.9671172,0.0041470695,CMNPD
-0.3092529,0.14644834,CMNPD
0.27480826,0.46504506,CMNPD
2.6104257,-0.18658464,CMNPD
-0.30278563,-0.1626332,CMNPD
0.8231516,1.6941731,CMNPD
1.9993358,-0.08114977,CMNPD
0.7801076,1.7403786,CMNPD
0.8572947,1.6754225,CMNPD
-0.9540775,0.41937274,CMNPD
-0.38226673,0.45837206,CMNPD
0.16414312,-0.50118864,CMNPD
0.48424038,0.69945294,CMNPD
-0.20293888,-0.8380691,CMNPD
0.6324793,-0.09511737,CMNPD
-0.3769971,0.853389,CMNPD
-0.8356384,-0.10142643,CMNPD
-0.07492161,0.49714363,CMNPD
-0.72892725,-0.59734464,CMNPD
0.25999233,-0.24635471,CMNPD
1.4695438,2.8785522,CMNPD
0.76866806,0.03300018,CMNPD
0.8795693,-0.28943273,CMNPD
-0.313642,0.2026076,CMNPD
-1.1452001,-0.2499302,CMNPD
0.3860514,-0.0023327284,CMNPD
0.61327696,-0.5163812,CMNPD
0.11505172,0.44440606,CMNPD
2.715274,-0.24368529,CMNPD
-0.61913776,0.18657856,CMNPD
-0.9825549,0.49298364,CMNPD
-0.10591596,0.44706365,CMNPD
-0.30053136,-0.007064497,CMNPD
0.77421236,-0.122812375,CMNPD
9.162949,0.7076089,CMNPD
0.16752186,-0.30371237,CMNPD
-0.6994784,0.009692827,CMNPD
-0.16619155,0.10205151,CMNPD
0.507403,-0.29198638,CMNPD
2.5213737,-0.47314766,CMNPD
-0.6454446,0.19101466,CMNPD
1.0345794,-0.12370921,CMNPD
-0.753875,0.5151047,CMNPD
0.4962503,-0.10195943,CMNPD
-0.58310163,0.1596479,CMNPD
0.16106197,-0.41251665,CMNPD
-0.20533869,-0.3645846,CMNPD
2.0463424,0.21352683,CMNPD
-0.6191346,0.024753453,CMNPD
5.4953394,0.76717615,CMNPD
1.5702919,1.8412858,CMNPD
-0.9655129,0.50902003,CMNPD
-0.3510268,0.5397332,CMNPD
0.80152714,-0.5272183,CMNPD
-0.52682036,0.3100678,CMNPD
1.0066425,-1.1865597,CMNPD
-0.7191759,0.016278615,CMNPD
0.097813815,0.237701,CMNPD
-0.20150839,0.17490886,CMNPD
-0.29054853,0.28528246,CMNPD
-0.4677329,-0.17679128,CMNPD
-0.42303887,0.72188467,CMNPD
-0.77149224,0.25802192,CMNPD
0.13585702,0.49631047,CMNPD
-0.7123827,-0.011120731,CMNPD
-0.44016618,0.115893096,CMNPD
3.0898619,1.2034125,CMNPD
-0.78953296,0.71097237,CMNPD
0.014194638,0.550953,CMNPD
0.72498715,0.2989817,CMNPD
-0.03151211,-0.44357324,CMNPD
-0.41312182,0.7364501,CMNPD
-0.15705504,-0.025413997,CMNPD
-0.0585621,0.022312747,CMNPD
-0.7065054,-0.5736126,CMNPD
0.7471763,-0.68524516,CMNPD
-0.021147758,-0.30775604,CMNPD
-0.42514685,1.1592603,CMNPD
1.7812998,0.21425413,CMNPD
-0.117204905,0.4494779,CMNPD
0.22213534,-1.118277,CMNPD
0.11230746,-0.88961565,CMNPD
1.0526372,-0.051000565,CMNPD
0.16166773,1.8542154,CMNPD
0.70494115,0.23291954,CMNPD
0.09514448,0.53361094,CMNPD
-0.6839207,0.5416113,CMNPD
-0.8954984,0.3844954,CMNPD
0.23496225,0.34553808,CMNPD
0.92752147,-0.16147687,CMNPD
-0.84578615,0.13179527,CMNPD
-0.4318113,0.22260779,CMNPD
-0.06354296,0.18434547,CMNPD
1.0270109,0.043346167,CMNPD
-0.93727314,0.18984912,CMNPD
0.53708184,-0.03388529,CMNPD
-0.13913849,0.7864773,CMNPD
0.024598807,-0.038044922,CMNPD
-0.40497148,1.525572,CMNPD
2.773546,2.1075668,CMNPD
2.377886,-0.6770772,CMNPD
0.1985304,0.19013776,CMNPD
-0.56434196,0.9832152,CMNPD
2.513321,0.7091157,CMNPD
1.3556372,-0.6223103,CMNPD
-0.49491158,0.47168487,CMNPD
-0.9091692,0.50550556,CMNPD
1.7885609,-0.809583,CMNPD
-0.7841739,-0.9138006,CMNPD
-0.19386813,-0.13569261,CMNPD
0.21138278,0.044931732,CMNPD
-0.18823203,0.108749986,CMNPD
-0.052923054,0.07485891,CMNPD
-0.12856907,0.4100587,CMNPD
-0.2624636,-0.19629544,CMNPD
1.7272866,2.8196745,CMNPD
-0.33086604,1.010509,CMNPD
0.06753138,-0.3603582,CMNPD
-0.15558033,0.29348582,CMNPD
-0.11765379,0.18775335,CMNPD
0.34074107,-0.2903812,CMNPD
0.22658965,1.8888177,CMNPD
-0.7660817,-0.04079683,CMNPD
5.780872,-1.7039407,CMNPD
-0.4371851,-0.47923756,CMNPD
0.031798005,0.07973297,CMNPD
1.2782663,-0.45910487,CMNPD
0.57077503,-0.12276195,CMNPD
-0.4028631,0.11901355,CMNPD
-0.48159608,-0.22343978,CMNPD
-0.44823617,-0.8015597,CMNPD
2.2874167,1.8193254,CMNPD
0.0964081,0.30794042,CMNPD
2.3875973,0.24821833,CMNPD
-0.7493237,-0.14935988,CMNPD
0.117292404,1.8840784,CMNPD
-1.1915033,0.16813773,CMNPD
1.5923463,-0.14221017,CMNPD
-0.50145537,0.54948115,CMNPD
-0.42066422,0.5415815,CMNPD
1.1309458,-0.22876395,CMNPD
-0.6105124,-0.38175076,CMNPD
-0.78540087,0.4456221,CMNPD
-0.8400816,0.29130042,CMNPD
-0.68562114,1.0015038,CMNPD
-0.18772751,-0.10846372,CMNPD
-0.33783683,-0.032041408,CMNPD
-0.8345087,0.31181297,CMNPD
-0.77177846,0.33230215,CMNPD
-0.65505135,-0.0437017,CMNPD
-0.5067789,0.33322367,CMNPD
0.56531763,0.23727658,CMNPD
-0.281045,-0.03266982,CMNPD
-0.50701255,0.11138639,CMNPD
4.2604775,2.023622,CMNPD
1.008298,0.3128485,CMNPD
-0.7493892,0.59339654,CMNPD
0.090172976,-0.55331916,CMNPD
-0.055237442,-0.37690303,CMNPD
6.0619082,-1.6913326,CMNPD
-0.2853259,0.5989106,CMNPD
-0.7880204,0.3569708,CMNPD
-0.29273644,0.22998151,CMNPD
-0.47078627,1.0794681,CMNPD
-0.05635807,-0.17339604,CMNPD
-1.0418115,0.46638152,CMNPD
0.65622365,-0.79675376,CMNPD
-0.7417598,0.8530639,CMNPD
6.8580656,-1.6104126,CMNPD
-0.30051562,0.449647,CMNPD
-0.40256137,0.48386306,CMNPD
0.41267386,0.44564375,CMNPD
1.221034,0.2137374,CMNPD
-0.09935963,0.42486057,CMNPD
-0.34812945,0.38701448,CMNPD
-0.21032427,-0.09173843,CMNPD
0.5057031,0.0033676047,CMNPD
1.0900645,-0.5886366,CMNPD
-0.017482609,0.02958172,CMNPD
1.5118539,-0.8300124,CMNPD
-0.076191485,0.3019689,CMNPD
-0.50498915,-0.078827575,CMNPD
2.0335746,1.3111124,CMNPD
0.38632736,-0.82604325,CMNPD
-1.1889297,0.78235424,CMNPD
5.4295235,1.4112985,CMNPD
0.41510645,-0.40306717,CMNPD
-0.11755049,-0.9577273,CMNPD
-0.49049842,1.0379286,CMNPD
0.8866229,-0.09316966,CMNPD
-0.2715948,-0.23963934,CMNPD
-0.34011623,0.58128554,CMNPD
-0.7664811,0.40089035,CMNPD
-0.24135008,0.6146852,CMNPD
0.72883594,-0.48425853,CMNPD
-0.4132163,1.0044229,CMNPD
0.15438262,-0.43974495,CMNPD
1.2009335,0.34018388,CMNPD
-0.39771783,-0.9631931,CMNPD
-0.27157718,0.15569569,CMNPD
-0.8111143,0.887782,CMNPD
-0.17056835,-0.7538057,CMNPD
-0.91702294,0.032647952,CMNPD
0.920964,0.47816855,CMNPD
-0.0728983,0.5082996,CMNPD
2.0353007,-0.7999531,CMNPD
0.5125499,-1.3406032,CMNPD
0.17350087,-0.24887235,CMNPD
-0.31764302,0.17700444,CMNPD
-0.63864684,-0.051802598,CMNPD
0.83541954,-1.1008081,CMNPD
5.5480156,1.5818394,CMNPD
-0.5104461,0.5825232,CMNPD
-0.48258388,-0.5032209,CMNPD
1.4869375,-1.5148184,CMNPD
0.36754754,-0.5303362,CMNPD
-0.44074765,0.54567295,CMNPD
0.009596527,-0.33880886,CMNPD
-0.7494972,0.33001623,CMNPD
-0.8373394,0.111605585,CMNPD
0.4659631,0.6458787,CMNPD
0.30058286,0.31229314,CMNPD
5.044321,-1.5003594,CMNPD
5.059828,-1.3740551,CMNPD
-1.161006,0.27574784,CMNPD
-0.7536075,0.005911188,CMNPD
-0.5464587,0.6903061,CMNPD
-1.1217171,0.5781524,CMNPD
-0.520405,0.19272156,CMNPD
0.70150006,2.866255,CMNPD
-0.1388192,0.0015408862,CMNPD
0.6217927,1.169406,CMNPD
-0.16193937,-0.18252683,CMNPD
-0.79969335,0.3485053,CMNPD
-0.06111771,1.3265847,CMNPD
-0.08969545,0.43927994,CMNPD
-0.6226727,0.21225713,CMNPD
-0.523142,1.0586584,CMNPD
2.6360743,2.4632568,CMNPD
0.145663,0.5086983,CMNPD
2.9024267,2.3181808,CMNPD
6.59381,-1.5098679,CMNPD
-0.5209345,-0.7222248,CMNPD
-0.31336743,0.08341022,CMNPD
-0.6410322,0.49405473,CMNPD
-0.4058522,-0.0232298,CMNPD
-0.8550148,0.21329635,CMNPD
0.028334737,0.13445488,CMNPD
2.261074,-0.2082147,CMNPD
-0.19001754,0.8983525,CMNPD
-0.39746532,1.0713613,CMNPD
2.688974,1.9505559,CMNPD
-0.92671347,0.40285677,CMNPD
3.4878225,-0.5869563,CMNPD
1.1503353,-1.0916145,CMNPD
-0.7591974,-0.29952452,CMNPD
0.59762704,0.3869589,CMNPD
-0.63419807,0.18191901,CMNPD
4.1241765,1.9511447,CMNPD
-0.27692264,0.42088172,CMNPD
0.25384614,0.010293616,CMNPD
0.004377991,-0.03617231,CMNPD
0.0912551,-0.31715402,CMNPD
-0.42523316,0.2176568,CMNPD
3.162652,2.1370087,CMNPD
-0.4664043,-0.0943059,CMNPD
2.2411244,-1.01365,CMNPD
-0.36658463,0.4777575,CMNPD
0.20875189,-0.044339262,CMNPD
-0.17712693,0.6921715,CMNPD
0.003501147,0.49870187,CMNPD
-0.51612264,0.65733594,CMNPD
-0.74878526,0.02415892,CMNPD
-0.23684426,0.31233424,CMNPD
-0.75582105,-0.06542077,CMNPD
-1.2033056,0.4689026,CMNPD
0.072420985,-0.3557546,CMNPD
-0.5606207,0.3142485,CMNPD
-0.05644813,-0.067393355,CMNPD
2.447104,1.0564348,CMNPD
1.489889,-0.76531494,CMNPD
-0.5568753,0.5741531,CMNPD
0.72109413,-0.44833305,CMNPD
-0.9093417,0.26561108,CMNPD
-0.8744968,0.2915561,CMNPD
-0.42318755,-0.1916168,CMNPD
-0.120925605,-0.12906188,CMNPD
0.6248847,0.03389521,CMNPD
-1.0029747,0.30663568,CMNPD
0.34674445,0.11649324,CMNPD
0.317727,-0.19147757,CMNPD
-0.39974532,0.60605043,CMNPD
5.3809566,-1.6742209,CMNPD
0.460416,-0.31397247,CMNPD
-0.23241971,-0.011019127,CMNPD
0.09256676,1.6737319,CMNPD
-0.6606599,0.36192748,CMNPD
-0.41765758,0.4957826,CMNPD
-0.18112154,0.8054198,CMNPD
-0.7199005,-0.014809687,CMNPD
4.0586176,1.8245771,CMNPD
-0.0010142922,0.47658688,CMNPD
0.22551206,-0.99036413,CMNPD
-0.12747517,1.1258967,CMNPD
-0.6734537,-0.00447361,CMNPD
-0.9965372,0.6578077,CMNPD
0.30394462,0.03278882,CMNPD
-0.4435485,-0.31079832,CMNPD
-0.3668963,1.3884314,CMNPD
-0.59607744,0.78296894,CMNPD
1.9946473,2.0011027,CMNPD
4.58928,-0.87151396,CMNPD
0.5099801,-0.037220456,CMNPD
0.052781314,0.085010886,CMNPD
2.3429773,-0.8437923,CMNPD
-0.082196176,0.08729999,CMNPD
-1.1667459,0.2918287,CMNPD
-0.09399161,-0.072118305,CMNPD
-1.1732938,0.26920944,CMNPD
0.46287748,1.661404,CMNPD
-0.9709146,-0.011343438,CMNPD
-0.50370973,-0.4507023,CMNPD
-0.42020473,-0.18600914,CMNPD
0.24217817,0.43188852,CMNPD
-0.07191256,0.8716659,CMNPD
-0.1488874,0.07525151,CMNPD
0.044530183,-0.39853883,CMNPD
0.09119877,-0.31374538,CMNPD
-0.5474123,0.4816525,CMNPD
-1.0581863,-0.16119805,CMNPD
-0.29286754,0.45043615,CMNPD
0.054561555,0.7129637,CMNPD
-1.059395,-0.23233704,CMNPD
-0.39620468,0.2125863,CMNPD
0.5205878,-0.35843006,CMNPD
3.8894007,0.42328578,CMNPD
6.436362,-1.1889129,CMNPD
1.29297,0.5148575,CMNPD
-0.42597052,0.87262595,CMNPD
0.076503694,1.6504148,CMNPD
-0.1772564,0.20731601,CMNPD
0.8674072,-0.13050371,CMNPD
2.4128864,1.6122035,CMNPD
-0.91712606,0.07569701,CMNPD
-1.034091,0.25822952,CMNPD
0.45853826,0.7983437,CMNPD
-0.7092289,0.19481015,CMNPD
0.5085132,-0.5548722,CMNPD
4.4482627,-1.0158751,CMNPD
0.27209982,-0.047404952,CMNPD
0.5516833,0.041522898,CMNPD
0.19929996,0.8454211,CMNPD
-0.45648235,-0.22791,CMNPD
-1.276447,0.48695624,CMNPD
2.5070894,-0.17034812,CMNPD
-0.6777266,0.313397,CMNPD
-0.3216616,-0.23628801,CMNPD
-0.33454522,-0.25564495,CMNPD
-0.46895593,0.8333324,CMNPD
-0.025874078,0.3729161,CMNPD
-0.6795924,0.22755206,CMNPD
-0.2521997,-0.020924147,CMNPD
2.0160563,-1.5052469,CMNPD
-0.9631021,0.34969154,CMNPD
0.18022862,0.17326862,CMNPD
0.00018253922,0.44358608,CMNPD
1.4380797,0.046627946,CMNPD
-0.09218305,0.025162807,CMNPD
8.300049,0.3135281,CMNPD
-0.7300857,-0.30256647,CMNPD
-1.0134779,0.59263766,CMNPD
-0.5357888,0.012613142,CMNPD
1.1343907,-0.15417872,CMNPD
1.3350123,-0.78438514,CMNPD
-0.27155286,-0.15496367,CMNPD
0.42277357,-0.2599369,CMNPD
-0.6753895,-0.2651966,CMNPD
-0.51117855,-0.41880924,CMNPD
0.43504187,1.0438403,CMNPD
3.9436738,-0.83965516,CMNPD
-0.76305556,0.0056610387,CMNPD
-0.4327323,0.7474689,CMNPD
0.5851551,-0.24448292,CMNPD
1.3496443,0.70500505,CMNPD
0.011709273,-0.26776227,CMNPD
-0.49858436,0.8170967,CMNPD
1.8496962,-0.53487873,CMNPD
-0.7067936,-0.29406872,CMNPD
0.80152714,-0.5272183,CMNPD
3.5343933,0.11697224,CMNPD
-0.721671,0.6016516,CMNPD
0.60629773,-0.5631031,CMNPD
-0.9823617,0.64104384,CMNPD
0.17663243,-0.42757356,CMNPD
-0.59219265,0.2506688,CMNPD
2.6403496,2.3813512,CMNPD
-0.8680319,-0.35926422,CMNPD
-0.26216996,-0.060535073,CMNPD
1.5969135,2.5169575,CMNPD
0.85254896,1.3287017,CMNPD
0.16921732,0.36663213,CMNPD
-0.5761499,0.57215077,CMNPD
3.1025367,-0.18259701,CMNPD
-0.66524553,0.37776574,CMNPD
0.22785702,-0.22584951,CMNPD
-0.18709473,-0.046337098,CMNPD
-0.0814361,0.48867643,CMNPD
2.1849947,-0.76582444,CMNPD
4.428467,2.2704844,CMNPD
-0.25518307,0.34808952,CMNPD
-0.2766401,0.3880431,CMNPD
-0.4037695,0.50484115,CMNPD
5.8492246,-1.791922,CMNPD
0.1102072,0.043522857,CMNPD
-1.0068152,-0.009423511,CMNPD
-0.41345468,-0.10467134,CMNPD
-0.60191536,0.25204977,CMNPD
0.4357811,-0.20115806,CMNPD
-0.4363978,-0.106744334,CMNPD
0.1102072,0.043522857,CMNPD
-0.6448931,-0.18467614,CMNPD
-0.911937,0.27430663,CMNPD
0.6515529,-0.22179335,CMNPD
0.3863261,-0.26706505,CMNPD
2.876961,1.6166666,CMNPD
-0.88832796,0.8489409,CMNPD
-0.77915764,0.47046113,CMNPD
-0.18370031,0.4843645,CMNPD
0.054703742,1.1715107,CMNPD
0.21749482,0.42047307,CMNPD
2.0466964,2.0329075,CMNPD
-0.034526646,0.2072792,CMNPD
0.4513636,0.16168098,CMNPD
-0.49709302,0.7503802,CMNPD
0.33990136,-0.20157047,CMNPD
0.09681851,-0.2498251,CMNPD
-0.8009107,-0.5380615,CMNPD
-0.18876402,-0.26215965,CMNPD
1.4614978,-0.8529819,CMNPD
0.509225,0.13727322,CMNPD
-0.54788697,0.85156614,CMNPD
1.4795673,0.54156375,CMNPD
-0.44311944,-0.066826664,CMNPD
-0.573755,-0.08364666,CMNPD
9.883468,-1.3157463,CMNPD
-0.32041132,0.39839226,CMNPD
1.0428498,-0.3280663,CMNPD
2.5261605,1.726361,CMNPD
-0.4268241,0.20350976,CMNPD
0.13353273,-0.29654303,CMNPD
2.879165,-1.1914068,CMNPD
0.37227383,-0.74800617,CMNPD
0.5753125,0.1990875,CMNPD
-0.87710965,0.16275962,CMNPD
0.22119442,0.81321687,CMNPD
-0.19060984,0.73182136,CMNPD
0.51579154,0.026005602,CMNPD
-0.70480645,1.1242057,CMNPD
-0.29647776,-0.47517958,CMNPD
2.030972,-0.38608366,CMNPD
0.30401775,0.06263282,CMNPD
-1.0443084,0.5634378,CMNPD
2.8576527,-0.06957939,CMNPD
0.22928843,1.6074231,CMNPD
-0.11458087,0.09423834,CMNPD
2.0202544,0.40287468,CMNPD
0.37507787,-0.32344142,CMNPD
-0.7727815,0.17004514,CMNPD
-0.34986323,0.4220087,CMNPD
-0.05749911,0.26153997,CMNPD
0.4362208,-1.4440628,CMNPD
-0.94697225,0.15031683,CMNPD
1.1514798,0.31550434,CMNPD
3.1775923,-1.8573248,CMNPD
-0.81191635,-0.43091157,CMNPD
0.43601403,-0.57459605,CMNPD
-0.9058776,0.29802844,CMNPD
0.64806426,-0.39412996,CMNPD
4.0614257,-1.6124203,CMNPD
-0.44763732,-0.0056207906,CMNPD
0.4645624,-1.7341267,CMNPD
0.18043372,0.395692,CMNPD
-0.77352685,0.14095198,CMNPD
-0.11777118,0.12365766,CMNPD
-0.4070467,0.051112354,CMNPD
-1.0021102,0.75586116,CMNPD
-0.3640118,-0.123766474,CMNPD
0.07683298,0.35689515,CMNPD
-0.38426095,0.32745373,CMNPD
2.0503955,0.5183495,CMNPD
-0.8630742,0.18369654,CMNPD
-0.20661893,-0.16340904,CMNPD
1.8861401,0.004437508,CMNPD
-0.26794967,0.20197274,CMNPD
-0.23187196,-0.41039804,CMNPD
0.19089863,1.1770105,CMNPD
-0.02311486,0.15089218,CMNPD
1.1170382,2.318235,CMNPD
-0.04414937,0.54425406,CMNPD
2.8230162,2.1837811,CMNPD
2.2563004,1.7709192,CMNPD
0.24820384,0.26716417,CMNPD
-0.59209883,0.3860882,CMNPD
0.53968346,1.0507666,CMNPD
-0.57537526,0.27067274,CMNPD
-0.09150356,0.7353564,CMNPD
-0.0700798,0.39464843,CMNPD
0.22762248,-0.075012445,CMNPD
1.5517,-0.30489367,CMNPD
-0.72698426,0.5673577,CMNPD
0.39218196,0.45298138,CMNPD
0.59968746,-1.2282814,CMNPD
-0.9655129,0.50902003,CMNPD
-1.0206859,0.87707394,CMNPD
-0.67699474,0.02784486,CMNPD
1.29297,0.5148575,CMNPD
-0.8134851,0.39190033,CMNPD
-0.9797224,0.17867205,CMNPD
0.67400455,-0.07653033,CMNPD
-0.14457513,0.5283706,CMNPD
-0.8569858,0.07577674,CMNPD
-0.024104804,0.037910655,CMNPD
0.50429547,-0.6697704,CMNPD
-0.16108112,-0.0637288,CMNPD
0.53078556,-0.12246427,CMNPD
0.69274616,-0.28392628,CMNPD
-0.9597784,0.17729995,CMNPD
5.857612,-1.6601205,CMNPD
-0.7591386,0.8693741,CMNPD
-0.31034496,-0.050347146,CMNPD
2.0545945,0.9129425,CMNPD
-0.44190198,0.33114985,CMNPD
-0.0427607,-0.38703567,CMNPD
-0.20360154,-0.5101678,CMNPD
-0.48484576,-0.39541295,CMNPD
-0.12921354,0.4634961,CMNPD
-0.40987295,0.27150306,CMNPD
-0.7704756,0.8871109,CMNPD
-0.18965393,0.433944,CMNPD
2.9414058,-1.3877264,CMNPD
0.9357923,-1.141597,CMNPD
-0.4646951,0.9528891,CMNPD
1.9799919,-1.5968609,CMNPD
-1.0885768,0.85228515,CMNPD
-0.2597512,0.43931544,CMNPD
-0.13506475,0.5710098,CMNPD
-0.5206802,0.16893934,CMNPD
-0.65890324,-1.0244179,CMNPD
2.526148,-0.15412152,CMNPD
-0.5498723,0.090253636,CMNPD
-0.18986917,-0.7019055,CMNPD
0.066530496,-0.5009113,CMNPD
-0.8086537,0.3312762,CMNPD
3.1456378,0.21984985,CMNPD
0.0002002418,0.22094715,CMNPD
-0.9095681,0.1671768,CMNPD
-0.39773396,0.6166773,CMNPD
0.04780069,0.12760869,CMNPD
1.8091118,-0.47794712,CMNPD
0.6373501,-0.18265563,CMNPD
0.21406475,-0.010730373,CMNPD
0.18111506,0.1517623,CMNPD
1.9418125,1.2708302,CMNPD
0.1860036,0.28378764,CMNPD
-0.75957954,-0.22355805,CMNPD
-0.3110636,-0.6286423,CMNPD
-0.54879534,0.23503396,CMNPD
1.4349657,-0.57610357,CMNPD
0.18754587,0.3560115,CMNPD
0.2546281,0.30930573,CMNPD
3.0713713,-0.29037264,CMNPD
-0.6196866,-0.2040934,CMNPD
0.11149269,0.7050875,CMNPD
0.94556916,-0.14859429,CMNPD
-0.44534725,0.102589175,CMNPD
-0.29579842,-0.54767615,CMNPD
-0.017275542,1.0420561,CMNPD
-0.6642639,0.89864933,CMNPD
-0.45287728,0.2066571,CMNPD
-0.7569951,-0.055633422,CMNPD
-0.8015203,0.2758651,CMNPD
-0.94430685,-0.2667894,CMNPD
2.4888952,-1.7210044,CMNPD
0.1469458,-0.92563444,CMNPD
0.5166906,-0.18621747,CMNPD
2.0158498,-0.30997705,CMNPD
-0.44013804,0.020249719,CMNPD
0.054000646,1.0616385,CMNPD
5.0504,-1.1246026,CMNPD
1.7259221,-0.25181854,CMNPD
7.367291,0.42958412,CMNPD
6.066716,-1.4418385,CMNPD
0.43770692,-0.17580853,CMNPD
-1.0494401,0.27922958,CMNPD
-0.64525497,0.75348735,CMNPD
1.5968063,-1.1713458,CMNPD
1.037106,-0.5776027,CMNPD
0.29468706,-0.123669356,CMNPD
0.097925216,0.67519194,CMNPD
1.0489236,-0.2930167,CMNPD
-0.030846447,-0.014020834,CMNPD
5.3704557,-1.7143476,CMNPD
0.8901745,0.24998635,CMNPD
3.0830455,-0.76660734,CMNPD
-0.53283465,-0.3120642,CMNPD
-0.30385435,-0.5719005,CMNPD
0.39425287,-0.42326745,CMNPD
-0.5987246,0.009689359,CMNPD
-1.1180515,0.50580096,CMNPD
-0.14620098,0.7137913,CMNPD
5.855581,1.5499865,CMNPD
-0.8915204,-0.19134606,CMNPD
0.72475183,-0.25731745,CMNPD
0.06788242,0.092304975,CMNPD
-0.2577285,0.5321699,CMNPD
-0.13985333,-0.3199906,CMNPD
0.44860443,-0.17238297,CMNPD
-0.086957246,0.29069924,CMNPD
-0.5100465,-0.12579834,CMNPD
2.109477,0.902838,CMNPD
-0.5987246,0.009689359,CMNPD
-0.75191593,0.78648615,CMNPD
0.08097726,-0.13994713,CMNPD
-0.7696911,0.47007596,CMNPD
-0.09018481,0.15287875,CMNPD
-0.26459062,-0.6738831,CMNPD
1.9183583,0.5919004,CMNPD
-0.23363607,0.88102555,CMNPD
-0.21902159,1.1490583,CMNPD
-0.012606293,-0.18532297,CMNPD
0.95640635,-0.07037101,CMNPD
3.1025367,-0.18259701,CMNPD
-0.7397864,-0.00921184,CMNPD
3.020879,2.4885643,CMNPD
3.0804472,-0.7387112,CMNPD
0.7782061,-0.4220394,CMNPD
0.65154684,0.9236851,CMNPD
-0.29936755,0.5023228,CMNPD
-0.61358124,-0.118060835,CMNPD
5.5779576,1.640033,CMNPD
-0.6549107,0.24785098,CMNPD
0.40096983,-0.054371126,CMNPD
0.05445251,0.8659144,CMNPD
-0.37207815,0.42555115,CMNPD
-0.63497144,1.2909257,CMNPD
-0.3598289,1.1949887,CMNPD
0.07952833,-0.107564025,CMNPD
-0.7406833,-0.9887412,CMNPD
0.05070147,0.094371885,CMNPD
-0.9369966,0.35976797,CMNPD
0.041840762,0.03572517,CMNPD
-0.63627243,0.04972011,CMNPD
-0.47789913,-0.06272302,CMNPD
1.8804481,-1.5089098,CMNPD
-0.66335154,0.4526208,CMNPD
-0.43774393,-0.11816426,CMNPD
-0.06410122,1.4580194,CMNPD
0.90994954,-0.14033696,CMNPD
0.51108706,0.43795195,CMNPD
-0.3431454,-0.46646425,CMNPD
-0.96748114,0.24407202,CMNPD
0.3083457,0.9486737,CMNPD
0.30373093,0.39046156,CMNPD
0.7932559,-0.17635658,CMNPD
-0.05927208,-0.2768113,CMNPD
0.6512269,0.4105646,CMNPD
-0.83489215,-0.5561654,CMNPD
-0.38135713,0.99068093,CMNPD
0.74900985,-0.12031271,CMNPD
0.5549247,0.3179496,CMNPD
-0.092969,0.7009577,CMNPD
2.6254687,2.3838854,CMNPD
-0.027189046,0.1369583,CMNPD
-0.91545033,0.42672613,CMNPD
-0.13232233,0.4546757,CMNPD
-0.42418092,-0.91983426,CMNPD
-0.051285446,0.5563408,CMNPD
0.4608678,-0.37410203,CMNPD
2.9340658,-1.6874919,CMNPD
-0.005927354,0.34716094,CMNPD
-0.71987665,0.122481614,CMNPD
0.255312,0.24122635,CMNPD
0.8074986,-0.4680858,CMNPD
-0.4418014,0.6540703,CMNPD
1.4556569,-0.44272932,CMNPD
0.37499455,-0.5510898,CMNPD
-0.52736783,0.58128613,CMNPD
-1.0178012,0.17978497,CMNPD
3.8774831,-0.6091841,CMNPD
-0.38539317,0.30745983,CMNPD
8.026982,0.5438734,CMNPD
-0.53393376,0.011385219,CMNPD
-0.64413935,0.17096353,CMNPD
-0.3086055,0.09254924,CMNPD
-0.29544777,0.6367091,CMNPD
1.610153,-0.7457739,CMNPD
0.35753617,0.44065496,CMNPD
0.39390424,-0.19192238,CMNPD
14.558782,-0.67122376,CMNPD
0.40786722,-0.6318512,CMNPD
0.43347475,-0.96589637,CMNPD
2.1292071,0.38344264,CMNPD
0.28627202,0.16830377,CMNPD
3.1107788,1.0523695,CMNPD
-0.5476213,0.22524658,CMNPD
1.0021573,0.2672959,CMNPD
-0.48108467,-0.7567846,CMNPD
-0.13570215,0.61190635,CMNPD
0.53654647,0.33798015,CMNPD
-0.40355083,-0.14804688,CMNPD
1.3450133,0.65306735,CMNPD
-0.72955143,0.0075678024,CMNPD
0.41126963,0.21466568,CMNPD
-0.76246035,0.039453425,CMNPD
0.32210442,-0.16717362,CMNPD
0.23562768,0.24730983,CMNPD
-0.5172967,0.6671234,CMNPD
0.8378043,0.89204854,CMNPD
0.1720654,0.37600854,CMNPD
1.4562933,0.6076993,CMNPD
-0.5276704,0.4008453,CMNPD
-0.08567214,-0.17043898,CMNPD
1.0667711,-0.82358897,CMNPD
1.7512326,-0.34606656,CMNPD
-1.2470737,0.7145456,CMNPD
4.968916,1.426966,CMNPD
-1.0118513,0.4673119,CMNPD
1.1477207,-1.0892843,CMNPD
3.343693,1.5745381,CMNPD
1.6252544,1.0626211,CMNPD
-0.26002938,-0.43367246,CMNPD
1.5979408,0.26171035,CMNPD
1.0697701,-0.2140357,CMNPD
-0.6865868,-0.19570085,CMNPD
0.16640303,-0.6298237,CMNPD
-0.54681885,0.39577714,CMNPD
-0.59594214,0.46674636,CMNPD
-1.2091702,0.3443557,CMNPD
0.39879206,-0.030361172,CMNPD
2.0328553,0.03214857,CMNPD
8.227185,0.9404845,CMNPD
4.4978123,-0.49382454,CMNPD
-0.77522564,0.7406781,CMNPD
0.009341896,0.26745254,CMNPD
-0.19445172,0.06602819,CMNPD
0.39279953,-0.3604296,CMNPD
4.2285676,-1.2455866,CMNPD
-0.4971594,0.39853194,CMNPD
-0.6003111,0.18179327,CMNPD
-0.5514958,0.823302,CMNPD
-0.18760699,1.5695684,CMNPD
0.4076819,0.40810916,CMNPD
-0.54668885,0.056115568,CMNPD
-0.07243955,-0.16285166,CMNPD
-0.43037632,-0.69498885,CMNPD
0.72568166,0.14438209,CMNPD
-0.47487497,0.5199487,CMNPD
-0.00049078465,0.2504269,CMNPD
0.123040706,1.496371,CMNPD
0.3096412,0.040962465,CMNPD
-0.6568256,0.5012232,CMNPD
-0.38082892,-0.6280802,CMNPD
-0.5758603,0.035741627,CMNPD
-0.9599441,0.043923177,CMNPD
-0.43070602,0.058415428,CMNPD
-0.559475,-0.0032471064,CMNPD
0.24425116,-0.099223346,CMNPD
0.81563413,-0.35699666,CMNPD
1.2269236,0.82930005,CMNPD
0.08146247,-0.041624464,CMNPD
1.4655794,2.915509,CMNPD
-0.3964467,0.3244687,CMNPD
-0.8235128,0.50070643,CMNPD
-0.030401915,-0.39719376,CMNPD
4.241433,2.13123,CMNPD
0.93093956,0.62177604,CMNPD
1.9507875,0.60154545,CMNPD
-1.1049441,0.30132917,CMNPD
-0.85869956,-0.43662778,CMNPD
-0.8131081,0.2917221,CMNPD
-0.52593565,0.21773756,CMNPD
3.0377808,-1.3660651,CMNPD
-0.5232022,0.87692475,CMNPD
-0.04678914,0.65260816,CMNPD
0.05332601,0.31903955,CMNPD
-0.7178038,-0.81955445,CMNPD
-0.59844196,-0.020622596,CMNPD
-0.7503982,0.3979272,CMNPD
-0.9864609,0.30932528,CMNPD
-0.4278033,-0.0007385593,CMNPD
0.11806491,0.52263206,CMNPD
0.75066733,-0.18849966,CMNPD
1.0638065,-0.29802233,CMNPD
-0.3170045,-0.27511287,CMNPD
-0.033498406,1.0284352,CMNPD
1.2652273,-0.17461586,CMNPD
-0.3878986,0.40261397,CMNPD
-0.45726398,0.7243248,CMNPD
1.717823,-0.1554488,CMNPD
0.6007875,0.30405074,CMNPD
-0.085535884,-0.29704076,CMNPD
-1.0625253,0.5262674,CMNPD
1.0353097,-0.33310938,CMNPD
-0.42057502,-0.10192875,CMNPD
-0.23957185,0.6241913,CMNPD
0.20935944,-0.0524211,CMNPD
3.225141,-0.07934932,CMNPD
0.8228649,-1.407292,CMNPD
-0.06273946,0.52410424,CMNPD
-0.0819478,-0.16597262,CMNPD
4.1708407,0.31493565,CMNPD
0.1951411,-0.14255443,CMNPD
3.2374613,1.6727114,CMNPD
2.7309065,-1.3058168,CMNPD
2.0401423,-0.08161565,CMNPD
-0.3802201,-0.9712167,CMNPD
6.3191032,1.2136585,CMNPD
2.0770109,1.4382792,CMNPD
-0.7522309,0.0685532,CMNPD
0.20157632,0.8514266,CMNPD
2.6641767,0.054852158,CMNPD
-0.3433593,-0.4216514,CMNPD
-0.89561224,0.31505546,CMNPD
-0.6471809,0.11123164,CMNPD
0.34658983,-0.66862327,CMNPD
-0.4646951,0.9528891,CMNPD
-0.30148003,0.79167277,CMNPD
-0.14071047,0.35688922,CMNPD
0.2510102,-0.053877883,CMNPD
-0.19019249,0.46897736,CMNPD
3.7924764,-1.1563035,CMNPD
-0.4113544,0.13910285,CMNPD
-0.058673114,0.27132738,CMNPD
0.17827216,0.84243935,CMNPD
2.6045117,2.3120923,CMNPD
-0.30730513,0.17595257,CMNPD
-0.68843544,0.2620722,CMNPD
1.2856636,-0.94409126,CMNPD
2.8180444,2.1619282,CMNPD
-0.3278767,0.6507468,CMNPD
0.22999951,-0.5309124,CMNPD
-0.50943315,0.44511628,CMNPD
0.79207313,0.06627695,CMNPD
-0.218069,0.5440051,CMNPD
-1.1536433,0.7991611,CMNPD
0.32210442,-0.16717362,CMNPD
0.22847262,0.24833128,CMNPD
-0.07126626,0.33373415,CMNPD
-0.25745797,0.23774809,CMNPD
-1.0326449,0.16128793,CMNPD
-0.6735325,0.46074203,CMNPD
0.66783047,-0.3278784,CMNPD
0.50770926,0.09024007,CMNPD
-0.65705144,0.5046673,CMNPD
0.45302376,0.063895926,CMNPD
-0.77049947,-0.13325869,CMNPD
4.3998876,0.637112,CMNPD
-0.7591386,0.8693741,CMNPD
2.1737552,-0.41955698,CMNPD
0.59510684,0.344741,CMNPD
-0.7538754,0.015316127,CMNPD
0.10023448,0.2978124,CMNPD
-0.4933499,0.25961268,CMNPD
2.194993,-1.7790267,CMNPD
-1.1238502,0.8353696,CMNPD
-0.68338346,0.18061368,CMNPD
-0.549314,0.11622839,CMNPD
-0.1966776,0.6612041,CMNPD
0.09224191,-0.83179486,CMNPD
0.38295504,-0.022078097,CMNPD
0.73574543,-0.9955479,CMNPD
0.44424912,0.40567088,CMNPD
-0.42980373,-0.10712868,CMNPD
-0.19971012,-0.58521295,CMNPD
-0.90588045,0.4081741,CMNPD
-0.677186,-0.4175799,CMNPD
-0.6456442,-0.09050119,CMNPD
1.7143803,2.172356,CMNPD
0.5618888,-0.073949456,CMNPD
-0.5678565,0.46062312,CMNPD
-1.2161666,-0.26615438,CMNPD
-0.032938182,-0.32349768,CMNPD
-0.64552915,-0.51581633,CMNPD
0.90623105,-0.0403191,CMNPD
-0.24183665,0.5184087,CMNPD
1.7395933,-1.2859257,CMNPD
-0.1530061,0.0071779024,CMNPD
-0.65885675,0.25617492,CMNPD
-0.09602308,0.69035554,CMNPD
-0.6384162,0.2771889,CMNPD
-0.70494866,0.3917425,CMNPD
-0.025019914,0.098646775,CMNPD
-0.37537923,0.6630945,CMNPD
-0.53851223,0.27812275,CMNPD
0.342621,0.3126381,CMNPD
-0.7247937,0.5455781,CMNPD
0.037472397,-0.6332678,CMNPD
-0.45351264,-0.7609794,CMNPD
6.0900865,-1.2581754,CMNPD
-0.08905536,0.6631991,CMNPD
-0.8729291,-0.07829007,CMNPD
-0.38424614,0.4636612,CMNPD
1.9739909,0.056210212,CMNPD
2.799944,-0.24900691,CMNPD
0.5343797,1.7170078,CMNPD
-0.1310474,0.5661577,CMNPD
-0.8368719,-0.29457217,CMNPD
-0.32657447,0.7480172,CMNPD
-0.69721854,0.30065894,CMNPD
0.45670232,0.6676644,CMNPD
0.41872194,0.34230193,CMNPD
0.010509491,-1.0903139,CMNPD
-0.6538774,-0.17007776,CMNPD
-0.75108874,-0.034768954,CMNPD
0.5262195,0.31625012,CMNPD
-0.068508774,-0.8201559,CMNPD
2.020732,0.23925364,CMNPD
0.09224191,-0.83179486,CMNPD
-0.45001754,-0.44494787,CMNPD
-0.4278968,-0.043335885,CMNPD
-1.0029747,0.30663568,CMNPD
-0.84694016,-0.4066915,CMNPD
-0.30442506,0.31700712,CMNPD
-0.33874366,-0.012318568,CMNPD
-0.42652178,-0.41104752,CMNPD
0.15556279,0.8400811,CMNPD
-0.31353977,0.5405894,CMNPD
-1.2414606,0.305737,CMNPD
2.2233107,1.746626,CMNPD
0.011144608,0.40060246,CMNPD
-0.18129443,-0.032204483,CMNPD
-0.3734484,-0.32794154,CMNPD
-0.47594848,0.19708076,CMNPD
-1.0561928,-0.5256299,CMNPD
-0.46756408,0.51510584,CMNPD
-0.982226,-0.4742172,CMNPD
-0.37546307,1.424595,CMNPD
3.466156,-0.52530366,CMNPD
-0.5985402,0.97385097,CMNPD
-0.3909309,0.73588306,CMNPD
-0.07936424,0.06369074,CMNPD
0.41099873,-0.54132396,CMNPD
-0.5738362,0.16152532,CMNPD
0.024761528,1.1133171,CMNPD
0.7057774,-0.7286876,CMNPD
0.09611279,0.8425394,CMNPD
-0.55493766,0.17596665,CMNPD
0.75176656,0.80036306,CMNPD
0.7561923,0.19763725,CMNPD
-0.39344198,-0.95461935,CMNPD
0.9876802,0.13885432,CMNPD
0.054810166,0.22496289,CMNPD
2.0331652,-1.1169103,CMNPD
0.40474984,1.1217722,CMNPD
-0.57163256,0.39633358,CMNPD
1.2571235,0.281558,CMNPD
0.5269302,-0.316936,CMNPD
0.61593044,0.42081448,CMNPD
3.286692,0.8083766,CMNPD
-0.6836543,0.24146771,CMNPD
-0.63990927,-0.6343388,CMNPD
-0.101198286,-0.81591153,CMNPD
-0.40565246,1.1264042,CMNPD
0.8587954,0.85220367,CMNPD
-0.45497313,-0.00011422485,CMNPD
-0.88720095,0.3922291,CMNPD
0.24167892,0.30083278,CMNPD
-0.5190752,0.48207825,CMNPD
-0.2691465,-0.057416618,CMNPD
-0.32377672,-0.5279046,CMNPD
-0.43077683,-0.20006195,CMNPD
-0.5140374,0.24411827,CMNPD
5.7929673,1.7261851,CMNPD
-0.36178038,-0.35521337,CMNPD
-0.18823203,0.108749986,CMNPD
-0.5735326,0.37734622,CMNPD
-0.14719373,0.02697573,CMNPD
5.476265,-1.2170459,CMNPD
0.07757729,-0.862064,CMNPD
0.32827392,0.7320242,CMNPD
0.54382825,-0.0047770813,CMNPD
-1.1018519,0.7184571,CMNPD
-0.24894837,0.5823311,CMNPD
0.47636577,-0.2842044,CMNPD
3.2655456,-0.6838305,CMNPD
-0.84658444,0.22816998,CMNPD
-0.23799475,0.56464285,CMNPD
2.5432568,-0.38333222,CMNPD
-1.0389549,0.9911388,CMNPD
0.65328443,-0.28208512,CMNPD
-0.6045351,0.8567471,CMNPD
-0.0070884824,0.38052008,CMNPD
0.1995497,0.008297844,CMNPD
-0.35111657,-0.010147469,CMNPD
0.14453349,-1.1572405,CMNPD
-1.1729603,0.2632303,CMNPD
-0.026201248,0.9809705,CMNPD
2.5563061,2.2889931,CMNPD
5.046328,-1.142856,CMNPD
0.15855142,0.44107842,CMNPD
-0.24567087,0.19957264,CMNPD
-0.97683454,-0.45645186,CMNPD
-0.23180906,0.5570358,CMNPD
0.37410542,-0.35892075,CMNPD
-0.5568753,0.5741531,CMNPD
2.8529582,2.2419746,CMNPD
0.1556054,0.6131797,CMNPD
-0.85818833,0.06815059,CMNPD
0.5847248,-0.052025013,CMNPD
1.0005289,-0.628101,CMNPD
0.45448527,-0.25772843,CMNPD
-0.31581962,-0.1001048,CMNPD
1.6276093,-0.10385688,CMNPD
-0.60219514,0.5608122,CMNPD
-0.050048977,1.7371304,CMNPD
-0.313642,0.2026076,CMNPD
-0.15788865,-0.23820397,CMNPD
-0.20088106,-0.75067014,CMNPD
-0.6782218,0.6130601,CMNPD
0.17976817,-0.34994292,CMNPD
0.6728853,-0.694077,CMNPD
-0.7117069,0.58130807,CMNPD
-0.69723815,0.077148564,CMNPD
0.81927514,-0.07629342,CMNPD
-0.8349763,0.26041818,CMNPD
0.084961414,0.73020124,CMNPD
-0.059498638,-0.6026069,CMNPD
-0.36250508,0.10236612,CMNPD
-0.5178201,0.21716043,CMNPD
-1.2021315,0.45911515,CMNPD
0.19451216,0.8933179,CMNPD
0.3114684,0.7570242,CMNPD
-0.5928914,0.30165875,CMNPD
2.1848602,-0.33727813,CMNPD
-0.24382898,0.47474426,CMNPD
-0.17098795,0.62603205,CMNPD
0.35295513,0.67887056,CMNPD
-0.3442177,-0.059718758,CMNPD
0.39005885,0.48978084,CMNPD
1.1663575,0.55839586,CMNPD
0.35080317,0.37420893,CMNPD
5.0674424,-0.93226373,CMNPD
0.032283694,-0.081953116,CMNPD
-0.5194699,0.37790456,CMNPD
0.37437293,0.29024556,CMNPD
-0.22686118,0.078936875,CMNPD
-0.21505795,-0.20642793,CMNPD
-0.4197588,-0.31280008,CMNPD
-0.57396775,0.22706553,CMNPD
2.575919,2.3073535,CMNPD
3.341871,-0.9283946,CMNPD
0.3939086,-0.34817767,CMNPD
-0.5348016,0.711437,CMNPD
1.0558578,-0.93197435,CMNPD
-0.24999885,-0.09413226,CMNPD
0.76843417,-0.21293566,CMNPD
1.7027435,-0.27372038,CMNPD
-0.6598488,0.09826121,CMNPD
1.7379239,-0.18556401,CMNPD
5.498539,1.5056018,CMNPD
-0.4366544,0.1833814,CMNPD
0.458468,-0.013833499,CMNPD
0.49373016,-0.32067806,CMNPD
0.34945747,-0.34405443,CMNPD
-1.0784695,0.45409197,CMNPD
-0.88720095,0.3922291,CMNPD
-0.7108772,-0.26091665,CMNPD
0.8468244,0.023518817,CMNPD
-0.7183565,0.13495627,CMNPD
-0.35526413,-0.0337792,CMNPD
-0.36825573,-0.49007228,CMNPD
4.937478,-1.6609521,CMNPD
6.596376,1.6528403,CMNPD
-0.025772542,0.7988738,CMNPD
0.13230786,-0.3274744,CMNPD
-1.108719,-0.13414595,CMNPD
-0.02778241,-0.6005225,CMNPD
2.803488,2.1657605,CMNPD
2.5668414,-0.8771717,CMNPD
1.9886861,-0.30502942,CMNPD
-0.78590906,0.77971697,CMNPD
-0.07093418,1.4467869,CMNPD
0.17236331,-0.9766111,CMNPD
-0.7499333,-0.6818695,CMNPD
-0.1899665,0.020192685,CMNPD
-0.46956584,0.21365304,CMNPD
0.40650794,0.41789657,CMNPD
-0.7655951,-0.088693805,CMNPD
0.21215823,1.3875207,CMNPD
-0.30965796,-0.06730938,CMNPD
-0.36965156,0.029789673,CMNPD
-0.09861505,0.4720428,CMNPD
5.5750146,0.5680165,CMNPD
-0.3565158,-0.2816394,CMNPD
-0.74845684,0.25642404,CMNPD
-1.0130254,0.4770993,CMNPD
-0.64866585,0.37945434,CMNPD
0.3809974,-0.50002545,CMNPD
-0.6022355,1.3544387,CMNPD
-0.8703736,0.8703599,CMNPD
0.6119083,-0.0042396355,CMNPD
0.5182991,-0.24343017,CMNPD
4.2821016,-0.8025768,CMNPD
0.6627991,0.5317248,CMNPD
2.887207,2.2568204,CMNPD
-0.42523316,0.2176568,CMNPD
-1.092533,0.56337154,CMNPD
0.11398959,-0.091208994,CMNPD
0.14569148,0.93000776,CMNPD
-0.93095386,0.27320597,CMNPD
-0.34592658,-0.7982394,CMNPD
-0.6644205,0.3636545,CMNPD
4.309963,2.099898,CMNPD
-0.28759497,-0.34588832,CMNPD
-1.0207748,0.027883334,CMNPD
-0.7313594,-0.0054462925,CMNPD
-0.18324834,0.50195813,CMNPD
0.8009124,-0.3489736,CMNPD
1.9725146,0.01013078,CMNPD
-0.6188992,0.16668718,CMNPD
0.051792026,0.09684977,CMNPD
-0.69263744,-0.22125694,CMNPD
1.0157508,0.8197508,CMNPD
-0.46287233,0.37113935,CMNPD
4.882383,-1.3757865,CMNPD
0.31075135,-0.11942832,CMNPD
0.30316392,0.17803253,CMNPD
-0.67779547,0.6035658,CMNPD
-0.038849473,-0.3297411,CMNPD
0.7944368,-1.1930813,CMNPD
-1.0362362,0.09942034,CMNPD
-0.22272155,-0.49114564,CMNPD
-0.9705275,0.30788505,CMNPD
-0.47524706,-0.033174556,CMNPD
-1.0068152,-0.009423511,CMNPD
2.3628504,-1.4054977,CMNPD
-0.9271445,0.31239927,CMNPD
-0.5585084,0.012275005,CMNPD
1.5586668,-1.1019868,CMNPD
-0.10776085,0.12678573,CMNPD
-0.64266264,0.447833,CMNPD
3.7449672,-1.7013067,CMNPD
0.077013046,0.9908165,CMNPD
0.6186515,-0.3375085,CMNPD
1.1892676,-1.0461066,CMNPD
-0.9791957,0.06418968,CMNPD
-0.68482834,0.25125507,CMNPD
0.8998282,0.27136514,CMNPD
-0.4055512,0.23189622,CMNPD
0.33827052,0.30534574,CMNPD
0.3934609,-0.29042068,CMNPD
-0.42978978,0.2167645,CMNPD
2.8529582,2.2419746,CMNPD
0.68323743,2.0325806,CMNPD
0.094477326,-1.4036758,CMNPD
-0.036177933,-0.6934831,CMNPD
-0.43776166,0.47545868,CMNPD
0.054561555,0.7129637,CMNPD
-0.28597033,0.8778837,CMNPD
0.28537408,0.22754478,CMNPD
-0.3467461,-0.1595658,CMNPD
-0.48793423,0.6425372,CMNPD
0.24674568,-0.8312388,CMNPD
-0.23237933,-0.103577614,CMNPD
-0.49454117,1.2517092,CMNPD
-0.098951966,0.1397906,CMNPD
0.04501772,1.6099366,CMNPD
0.055523843,-0.7282951,CMNPD
-0.7752584,0.34856954,CMNPD
-1.1039253,0.2537508,CMNPD
4.334096,-1.0155737,CMNPD
-1.1287389,0.49441886,CMNPD
-0.85864437,-0.1363303,CMNPD
-0.86223936,0.41396457,CMNPD
0.36383435,0.3266357,CMNPD
-0.13713579,-0.5994632,CMNPD
-0.7582341,0.5033774,CMNPD
1.0954311,1.1064975,CMNPD
-0.1242421,-0.6428528,CMNPD
-1.0614315,0.4755702,CMNPD
0.44068643,-0.71595675,CMNPD
-0.48620266,-0.10315983,CMNPD
2.669342,1.9321213,CMNPD
-0.22377405,-0.62764263,CMNPD
0.7782061,-0.4220394,CMNPD
0.4091678,1.1971856,CMNPD
-1.1185917,0.18367285,CMNPD
-0.4837249,1.0515773,CMNPD
1.1817569,-0.17127764,CMNPD
-0.057124674,0.08170141,CMNPD
0.24596778,-0.116447285,CMNPD
-0.6862284,0.2043316,CMNPD
0.53226686,0.504113,CMNPD
-0.77482927,-0.012130052,CMNPD
-0.4465537,-0.36779058,CMNPD
-0.08162242,-0.17474464,CMNPD
-0.068814695,0.26994458,CMNPD
-0.8657466,0.7195668,CMNPD
-0.58381146,0.10569668,CMNPD
1.9292488,1.3538563,CMNPD
0.27375475,0.7633505,CMNPD
-0.7801914,0.40466893,CMNPD
-0.3553543,0.21709405,CMNPD
0.09510273,1.5293503,CMNPD
-0.56806135,-0.7468823,CMNPD
-0.44269207,0.13733615,CMNPD
4.2550125,0.9832512,CMNPD
-0.40635517,1.2167364,CMNPD
-0.5104461,0.5825232,CMNPD
0.6382942,0.39984828,CMNPD
3.9091027,0.44200057,CMNPD
-0.6103873,0.3235028,CMNPD
-0.8808459,0.60440576,CMNPD
0.43046483,-0.20521276,CMNPD
-0.8748631,0.1310094,CMNPD
1.4823923,-0.5009833,CMNPD
-0.03520432,-0.80038214,CMNPD
-0.9680979,0.44756928,CMNPD
6.9151855,1.3941687,CMNPD
0.17050591,1.1851388,CMNPD
-0.37147963,-0.54501593,CMNPD
0.8626467,-0.33468586,CMNPD
-0.3589614,0.038958266,CMNPD
3.1182911,-0.9489197,CMNPD
2.535239,-0.32823405,CMNPD
-0.21726014,0.12733774,CMNPD
-0.4583215,0.09454349,CMNPD
0.574896,0.10464205,CMNPD
0.11466476,0.036304764,CMNPD
0.6293589,-0.7121775,CMNPD
-0.09039894,1.4400318,CMNPD
2.620503,-1.1104243,CMNPD
2.3412886,1.929594,CMNPD
-0.50325245,-0.0590652,CMNPD
0.503121,-0.18587579,CMNPD
0.6103636,-0.058535405,CMNPD
-0.16874845,-0.6835729,CMNPD
-0.42526656,0.35799584,CMNPD
-0.43591347,-0.08878902,CMNPD
-0.70370126,0.4391081,CMNPD
1.1009258,0.0103586335,CMNPD
-0.7427373,-0.44574183,CMNPD
2.845474,2.146729,CMNPD
-0.16061714,1.4261535,CMNPD
-0.7973672,0.004197983,CMNPD
2.8029985,-0.66716874,CMNPD
1.2882594,0.09268545,CMNPD
0.4383547,-0.06594253,CMNPD
1.701895,-0.5630562,CMNPD
1.1182022,0.5832095,CMNPD
-0.21981072,0.25470912,CMNPD
0.3076974,0.16054593,CMNPD
0.1575323,-0.6792425,CMNPD
12.552139,0.10904354,CMNPD
-0.4439652,-0.01409517,CMNPD
-0.8863816,0.2704284,CMNPD
2.5905638,-0.28440034,CMNPD
-0.98613334,0.30165878,CMNPD
-0.15184918,0.03013221,CMNPD
1.2896651,0.10323097,CMNPD
-0.17667377,1.1022266,CMNPD
-0.29703906,-0.29937932,CMNPD
-0.5719093,0.59128374,CMNPD
0.7464435,-0.25166553,CMNPD
-0.22597761,0.37000948,CMNPD
-0.47261333,-0.27324048,CMNPD
0.15596625,0.008515121,CMNPD
0.62440133,-0.46074268,CMNPD
2.7654023,-0.733613,CMNPD
-0.9020486,-0.13129818,CMNPD
3.1710186,-0.3180104,CMNPD
0.28627202,0.16830377,CMNPD
0.53078556,-0.12246427,CMNPD
-0.61574465,-1.1444045,CMNPD
-0.40327916,0.5318977,CMNPD
1.663126,-0.8880214,CMNPD
0.6739161,-1.0356964,CMNPD
-0.06567553,1.0636352,CMNPD
2.1986792,-0.16686054,CMNPD
-0.06999031,0.45120275,CMNPD
0.49699947,0.4823442,CMNPD
-0.41973814,-0.5859251,CMNPD
0.21117893,1.4331222,CMNPD
-1.0222785,0.36251,CMNPD
-0.5347508,0.9205443,CMNPD
-0.006638646,0.2724911,CMNPD
0.0029428601,-0.7881097,CMNPD
1.003473,0.015674083,CMNPD
0.041594833,-1.0586705,CMNPD
-0.45020798,0.17072538,CMNPD
1.1521256,0.15928099,CMNPD
-0.8972863,0.45614156,CMNPD
-0.9651818,0.54130757,CMNPD
-1.1796621,0.32802063,CMNPD
-0.3679969,0.3440389,CMNPD
-0.41241702,0.546647,CMNPD
0.12375978,-0.61129117,CMNPD
-0.70801795,-0.17325212,CMNPD
-0.10842025,-0.6772061,CMNPD
-0.50274307,0.56459457,CMNPD
2.5766242,-0.37184873,CMNPD
1.8402429,-0.6707801,CMNPD
0.028262615,-0.70752794,CMNPD
0.29221836,0.3602176,CMNPD
-0.535165,-0.35863343,CMNPD
0.71945715,-0.35029948,CMNPD
6.6231103,0.4800182,CMNPD
-0.51444566,-0.061229646,CMNPD
-0.7391882,0.062298335,CMNPD
2.345866,-0.8902953,CMNPD
-0.86438215,0.43290156,CMNPD
1.9352474,-0.010055805,CMNPD
2.3227198,1.9009275,CMNPD
-0.65693605,-0.54839516,CMNPD
0.506696,-0.085870706,CMNPD
-0.51399815,0.32316372,CMNPD
-0.21326528,0.06114728,CMNPD
0.6094326,0.11970073,CMNPD
0.048685938,-0.38797152,CMNPD
-0.5165181,0.2737614,CMNPD
-0.37905267,0.5393203,CMNPD
-0.048400253,0.27707335,CMNPD
-0.81494117,0.7957649,CMNPD
0.97785664,-0.050040763,CMNPD
-0.06064394,0.3218832,CMNPD
-0.06656769,-0.8621904,CMNPD
0.0021038353,1.8485925,CMNPD
-0.82391346,0.12549505,CMNPD
-0.7915573,-0.012088498,CMNPD
-0.60409546,0.44631645,CMNPD
-0.68640476,1.0153399,CMNPD
2.0177116,-0.66442144,CMNPD
0.40358612,-1.0915476,CMNPD
-0.5558892,-0.48196408,CMNPD
-0.9858326,0.21059008,CMNPD
-0.38306138,-0.8063572,CMNPD
2.1603398,2.1820903,CMNPD
1.3299863,1.661653,CMNPD
6.7717533,0.88126314,CMNPD
0.6359478,0.08505939,CMNPD
0.5470787,-0.8855256,CMNPD
4.8567357,-1.5391173,CMNPD
-0.5704986,-0.4696019,CMNPD
1.6479032,3.165413,CMNPD
-0.56229436,0.83105206,CMNPD
0.38602552,0.6638706,CMNPD
3.18035,-1.4321184,CMNPD
1.8590624,-0.5308717,CMNPD
3.056141,-1.4480025,CMNPD
2.1115284,-0.1827126,CMNPD
0.17481592,0.38545102,CMNPD
-0.09301892,0.43932748,CMNPD
-0.6159143,0.6796092,CMNPD
0.32771376,0.51813394,CMNPD
0.059463084,0.22499144,CMNPD
-0.39507106,0.8444577,CMNPD
0.008393675,0.04605171,CMNPD
-0.8250874,0.13528241,CMNPD
2.3632824,-0.45642215,CMNPD
0.64806426,-0.39412996,CMNPD
-0.6676301,0.32533062,CMNPD
-0.86496997,0.73213124,CMNPD
-0.14209315,-0.51460814,CMNPD
0.3577983,-0.15810178,CMNPD
0.07720795,0.6870999,CMNPD
-0.6964424,-0.31276122,CMNPD
-0.8198545,0.13803345,CMNPD
-0.5566419,-0.28253826,CMNPD
0.24243763,-0.3859143,CMNPD
0.4090844,-0.019952664,CMNPD
-0.7265631,1.0632035,CMNPD
0.64806426,-0.39412996,CMNPD
1.0359824,-0.5361027,CMNPD
0.34966704,1.6346059,CMNPD
-0.19919272,0.26664054,CMNPD
-0.20686334,-0.48099193,CMNPD
-0.68125343,0.23256746,CMNPD
-0.010566294,0.78675485,CMNPD
0.16403583,0.760879,CMNPD
-0.3076106,-0.4565676,CMNPD
0.9669874,0.16517335,CMNPD
-0.5817552,0.13775824,CMNPD
1.950789,-0.06032918,CMNPD
0.4144465,0.34646314,CMNPD
0.33040974,0.33709034,CMNPD
-0.6170738,0.31107876,CMNPD
-0.5622393,0.26627973,CMNPD
-0.86303985,0.3248575,CMNPD
0.7151989,-0.2785371,CMNPD
-0.4363727,-0.31813407,CMNPD
1.9559407,-0.76663125,CMNPD
0.32328287,0.3384869,CMNPD
0.053343862,-0.7187411,CMNPD
7.346668,-0.6758473,CMNPD
0.52274036,0.055762596,CMNPD
1.4312705,2.8378825,CMNPD
0.9595188,0.31333825,CMNPD
2.3227425,1.2674309,CMNPD
0.21743026,-1.0950804,CMNPD
0.2986,0.7877144,CMNPD
1.9286609,0.05935461,CMNPD
1.4056923,1.8663915,CMNPD
-0.31445256,1.0141547,CMNPD
1.0876664,-0.47938094,CMNPD
-0.6191018,0.08930572,CMNPD
-0.4113187,-0.698387,CMNPD
0.02340427,-0.21342856,CMNPD
-0.5298848,0.21262957,CMNPD
-0.65391934,0.5280625,CMNPD
-0.46725717,0.117905796,CMNPD
-0.15278582,0.29077825,CMNPD
-0.27734017,0.80885583,CMNPD
4.0928974,0.73848516,CMNPD
0.011090189,0.11144757,CMNPD
-0.011788875,0.08190544,CMNPD
0.52189934,1.2866945,CMNPD
-1.077473,0.8259716,CMNPD
-0.56273234,0.055112503,CMNPD
-0.55665064,0.47768843,CMNPD
-0.1579698,-0.17043038,CMNPD
-0.6324603,0.09206299,CMNPD
-0.8088373,0.7343483,CMNPD
-0.887449,0.13640994,CMNPD
-1.1461043,0.6010727,CMNPD
-0.54218435,0.5476266,CMNPD
0.6679429,-0.11736697,CMNPD
-0.3545613,-0.56952465,CMNPD
-0.543867,0.19289969,CMNPD
-1.121772,0.058732398,CMNPD
-0.36147866,0.074301004,CMNPD
-0.63853675,1.0952789,CMNPD
1.718045,2.2556858,CMNPD
-0.11097455,0.22055215,CMNPD
-0.49120975,0.16595241,CMNPD
-0.13851516,0.41345963,CMNPD
-0.5881119,0.16098619,CMNPD
-0.6019852,0.964043,CMNPD
-0.11696404,-0.04101262,CMNPD
2.3332238,0.33901113,CMNPD
0.25881568,-0.32792178,CMNPD
1.6687937,0.08978529,CMNPD
-0.23609631,0.5586036,CMNPD
1.8637586,0.9681099,CMNPD
-0.011221677,0.5543961,CMNPD
-0.64457744,-0.24358776,CMNPD
-0.16324575,-0.025695896,CMNPD
-0.78954333,0.35170898,CMNPD
-0.87345004,0.13322698,CMNPD
1.2685925,0.31553835,CMNPD
-0.490723,0.23275676,CMNPD
-0.12117386,0.43998328,CMNPD
-0.9310862,0.40739712,CMNPD
0.20467594,0.069110624,CMNPD
-0.28759497,-0.34588832,CMNPD
0.16153893,0.2826392,CMNPD
-0.29424077,0.23292336,CMNPD
-0.7037746,0.38195512,CMNPD
-0.24308307,0.07160815,CMNPD
-0.34707403,0.72611195,CMNPD
-0.37605262,0.39643842,CMNPD
2.175449,-1.4918725,CMNPD
0.3881484,0.41505602,CMNPD
-0.57063425,-0.56170595,CMNPD
-0.22936478,0.31218886,CMNPD
-0.18128139,-0.03231317,CMNPD
-0.9673536,0.297423,CMNPD
0.6781168,0.014627533,CMNPD
-0.643364,-0.21781307,CMNPD
1.5649515,2.5363882,CMNPD
0.15443537,0.3731714,CMNPD
-0.36299372,0.08644562,CMNPD
-0.1978516,0.6709914,CMNPD
-0.71151686,0.46374846,CMNPD
0.719761,2.1190622,CMNPD
-0.2418734,0.27145287,CMNPD
0.28107974,0.93704647,CMNPD
-0.11297971,0.17673473,CMNPD
-0.39395452,0.53457004,CMNPD
-0.41717008,0.62503517,CMNPD
-0.4033659,-0.16913918,CMNPD
-0.6463864,0.85985464,CMNPD
-0.26074493,-0.45930845,CMNPD
1.2505666,-0.028523749,CMNPD
0.96286416,0.027628267,CMNPD
1.459051,-0.09591276,CMNPD
-0.60502774,-0.022368481,CMNPD
0.6489574,0.122282,CMNPD
-0.61226815,-0.17207688,CMNPD
-0.80366516,-0.087639414,CMNPD
-0.6888414,0.45995918,CMNPD
-0.43083513,-0.2728576,CMNPD
-0.89442337,0.44147554,CMNPD
-0.7184845,0.068567954,CMNPD
-0.090738654,0.69097406,CMNPD
-1.0532548,0.27569893,CMNPD
0.51567507,0.7521593,CMNPD
-0.6562151,0.9068126,CMNPD
-0.09593898,0.6815689,CMNPD
0.44456998,-0.295518,CMNPD
0.4980577,0.15461443,CMNPD
-0.44733357,-0.1443897,CMNPD
-0.108362764,0.887277,CMNPD
1.0559478,-0.22243136,CMNPD
2.7881021,2.1037347,CMNPD
2.261074,-0.2082147,CMNPD
0.378813,0.81251174,CMNPD
0.5665828,-0.42411298,CMNPD
1.2786556,0.049071237,CMNPD
-0.38994682,0.2688162,CMNPD
-0.06812605,0.22181422,CMNPD
0.3456624,-0.8087616,CMNPD
-0.17222463,-0.18084602,CMNPD
-0.3166135,-0.046602294,CMNPD
1.4819778,0.17875941,CMNPD
-0.13856848,-0.27188024,CMNPD
2.897937,-1.0201524,CMNPD
-0.24272242,0.76547176,CMNPD
0.07883346,0.054107368,CMNPD
1.5235962,1.1435734,CMNPD
-0.09310907,1.2947617,CMNPD
0.46347275,-0.19580574,CMNPD
-0.25885054,0.9943994,CMNPD
0.0062847733,1.050262,CMNPD
-0.44636258,0.44273567,CMNPD
-0.75194955,-0.007910695,CMNPD
0.1453422,-0.4451027,CMNPD
-0.40944812,0.15442905,CMNPD
0.47822902,-0.039276924,CMNPD
2.3633838,2.005938,CMNPD
-1.0361099,0.9674208,CMNPD
-0.13570215,0.61190635,CMNPD
-0.366749,-0.2331759,CMNPD
0.08103156,-1.2019016,CMNPD
-1.0118513,0.4673119,CMNPD
-0.39815938,0.25671157,CMNPD
-0.17183147,-0.22367981,CMNPD
-0.3930461,0.4811468,CMNPD
-0.16313176,-0.7562224,CMNPD
-0.51473284,0.71909136,CMNPD
-0.36559725,0.6339426,CMNPD
5.807982,-1.1121274,CMNPD
-0.7697041,0.47018468,CMNPD
-0.62702197,-0.7769537,CMNPD
-0.052714348,0.8870899,CMNPD
-0.80916,0.61806047,CMNPD
0.073364586,0.5601937,CMNPD
-0.6243789,0.40988436,CMNPD
-1.1136527,0.5361009,CMNPD
0.82026243,-0.5225936,CMNPD
2.4205427,-0.6843577,CMNPD
2.253817,-0.32784116,CMNPD
-0.04895547,-0.10010955,CMNPD
-0.59134096,0.11129831,CMNPD
-0.13967259,0.02999946,CMNPD
0.17111745,0.8431522,CMNPD
0.845554,-0.5676233,CMNPD
-0.6034982,0.23358265,CMNPD
-0.46965858,0.38173166,CMNPD
0.39209965,-0.4960642,CMNPD
0.7515652,-0.42229858,CMNPD
-0.124783576,0.60294527,CMNPD
-0.3812307,0.50425225,CMNPD
-0.7727798,0.14652279,CMNPD
0.36747363,0.1944846,CMNPD
0.09188929,0.63874125,CMNPD
-0.4173936,-0.36533532,CMNPD
0.39099982,0.11684683,CMNPD
0.41062143,0.093088716,CMNPD
0.98393846,-0.40857634,CMNPD
3.9371202,-0.22278555,CMNPD
-0.35683262,0.44655597,CMNPD
1.5912534,-0.18966863,CMNPD
-0.4646951,0.9528891,CMNPD
0.36052397,-0.38811803,CMNPD
0.06569019,0.9282321,CMNPD
-0.24169818,0.2315175,CMNPD
-0.52350247,-0.29501748,CMNPD
0.32445845,-0.47587585,CMNPD
0.69796646,-0.39851213,CMNPD
0.41259232,0.048235483,CMNPD
0.48972467,0.060451485,CMNPD
0.015838176,-0.7817388,CMNPD
0.10310829,-0.014959646,CMNPD
0.5248047,0.18453875,CMNPD
-0.42773384,0.17507169,CMNPD
0.38955483,0.18248804,CMNPD
-0.8332604,-0.60939807,CMNPD
-0.7461697,0.13769476,CMNPD
0.8569522,-0.101436235,CMNPD
0.21720216,0.24461055,CMNPD
1.660816,-0.57971686,CMNPD
-0.65065795,0.01888785,CMNPD
0.410835,-0.74354064,CMNPD
0.20991787,-0.1998355,CMNPD
-0.18784525,2.2305255,CMNPD
4.3594475,2.176166,CMNPD
-0.1759274,0.510624,CMNPD
-0.19798814,-0.1998564,CMNPD
-1.1689801,-0.04946503,CMNPD
2.2815185,-0.2562674,CMNPD
-1.2160113,0.50611997,CMNPD
4.7147455,-1.594397,CMNPD
-0.8244772,0.8250237,CMNPD
0.36736485,0.010824082,CMNPD
0.24702963,0.37521812,CMNPD
1.0910311,0.7531651,CMNPD
-0.327076,0.7105866,CMNPD
0.26194093,-0.74207056,CMNPD
-0.45551497,1.4450665,CMNPD
0.4980577,0.15461443,CMNPD
2.4271874,1.5738015,CMNPD
0.061145663,1.6954637,CMNPD
-0.91481113,0.72782826,CMNPD
-0.2697872,0.6814462,CMNPD
0.5142412,-0.5545673,CMNPD
-0.98955965,0.3622482,CMNPD
-0.4736326,0.7036671,CMNPD
0.2959732,-0.09563963,CMNPD
-0.43232727,-0.24450374,CMNPD
-0.21576513,1.0174388,CMNPD
-0.36832237,-0.39916477,CMNPD
1.2606391,0.015134545,CMNPD
-0.23180906,0.5570358,CMNPD
-0.8435175,0.056317717,CMNPD
0.3079143,0.047517635,CMNPD
-0.628607,0.36455372,CMNPD
2.1264977,1.3859799,CMNPD
2.672694,-0.0445559,CMNPD
-0.26933387,-0.08011995,CMNPD
1.3037262,2.3234236,CMNPD
-1.0602428,0.6019903,CMNPD
-0.7850323,-0.1368352,CMNPD
-0.7431874,0.03147205,CMNPD
-0.47594848,0.19708076,CMNPD
-0.2675128,0.21796292,CMNPD
-0.18584128,-1.1453173,CMNPD
0.60771406,-0.3910792,CMNPD
-0.5015937,0.17154002,CMNPD
0.7773874,0.05234977,CMNPD
-0.43620452,0.086930186,CMNPD
3.3926325,-0.33126754,CMNPD
-0.112137854,0.35004464,CMNPD
0.823627,-0.20101438,CMNPD
0.10698065,0.4534199,CMNPD
-0.3744268,0.29570064,CMNPD
-0.047378987,0.4786055,CMNPD
-0.27133644,-0.19707243,CMNPD
-0.576357,-0.66056997,CMNPD
-0.120687544,0.09352965,CMNPD
1.1831871,-1.0033687,CMNPD
-0.43914613,-0.05744672,CMNPD
0.7319027,-0.22675247,CMNPD
-0.4215197,0.08731128,CMNPD
0.09303191,-0.45546183,CMNPD
6.400229,-1.791794,CMNPD
-0.18823427,0.1779751,CMNPD
0.2593638,0.48200285,CMNPD
0.05569321,-0.8069203,CMNPD
-0.5138956,0.2574415,CMNPD
4.2604775,2.023622,CMNPD
1.2232859,1.0471064,CMNPD
0.3794882,-0.036927775,CMNPD
0.34685835,0.1692258,CMNPD
0.4262266,-0.6812662,CMNPD
-0.29521555,0.47001094,CMNPD
-0.61358124,-0.118060835,CMNPD
-0.6120268,-0.66377133,CMNPD
2.3315504,-0.8853489,CMNPD
0.44422373,-0.20772454,CMNPD
-0.42523316,0.2176568,CMNPD
1.4664491,-0.8198479,CMNPD
-0.5716274,-0.21307732,CMNPD
-0.9486238,0.1819623,CMNPD
1.489889,-0.76531494,CMNPD
-0.78159875,0.38168693,CMNPD
-0.4755508,0.38391715,CMNPD
-0.24759658,0.45494935,CMNPD
-0.9060886,0.13689166,CMNPD
0.49466255,-0.97689885,CMNPD
-0.47593614,-0.9431236,CMNPD
-0.22455694,0.31200895,CMNPD
-0.44474927,1.4260788,CMNPD
3.478526,-0.76016474,CMNPD
2.1588154,1.8279946,CMNPD
-1.1132704,-0.009305829,CMNPD
-0.25609243,0.6623772,CMNPD
0.9480603,-0.4531327,CMNPD
-0.21497235,0.045245387,CMNPD
-0.63625175,0.16752374,CMNPD
-0.7386048,0.20905532,CMNPD
0.4788873,1.0383812,CMNPD
-0.64258176,0.78232855,CMNPD
-0.11177659,-0.58502114,CMNPD
0.3344573,0.18410261,CMNPD
0.37000415,2.13687,CMNPD
-0.8949224,0.55113894,CMNPD
0.61042583,0.05312507,CMNPD
0.94443965,2.368364,CMNPD
-0.87298775,-0.6791607,CMNPD
-0.3262234,1.5874045,CMNPD
-0.29053622,0.33347756,CMNPD
-1.0814918,0.6794347,CMNPD
-0.11111322,0.92956346,CMNPD
-0.558301,-0.013034459,CMNPD
0.8468244,0.023518817,CMNPD
6.9511437,-1.436359,CMNPD
-0.51237607,-0.22079307,CMNPD
0.86811686,-0.31084093,CMNPD
-0.7245345,0.49994564,CMNPD
-0.28184494,-0.052595843,CMNPD
1.717823,-0.1554488,CMNPD
0.6951405,-0.69316256,CMNPD
-0.14792863,-0.76831114,CMNPD
-0.17027001,0.5297236,CMNPD
-0.6631665,-0.039277412,CMNPD
-0.26216996,-0.060535073,CMNPD
-0.9673536,0.297423,CMNPD
-0.8518674,-0.26196522,CMNPD
0.29863992,0.18107527,CMNPD
-0.123562604,-0.72486025,CMNPD
1.0567299,0.49147534,CMNPD
-0.16823554,0.23087671,CMNPD
0.45190045,0.15542936,CMNPD
-0.4161245,0.37971187,CMNPD
0.5555123,-0.16230266,CMNPD
-1.1213092,0.26074177,CMNPD
-0.69102967,0.2578861,CMNPD
0.21077505,-0.2736355,CMNPD
-0.7133759,0.08626178,CMNPD
3.1302497,-0.6897547,CMNPD
-0.10618478,-0.35045347,CMNPD
0.4237695,0.03079152,CMNPD
0.11183199,-0.60118866,CMNPD
0.94135106,0.519448,CMNPD
-0.21747643,-0.025499735,CMNPD
16.121721,1.5740422,CMNPD
-0.48846743,1.4510207,CMNPD
0.63543665,-0.45110637,CMNPD
-0.9130645,0.64785784,CMNPD
-0.37596872,0.0508684,CMNPD
1.5513799,-0.7224012,CMNPD
-0.75384855,0.34677774,CMNPD
1.7728026,0.7984438,CMNPD
-0.12708041,-0.36142102,CMNPD
5.15869,-1.4649847,CMNPD
-0.8307948,0.43630657,CMNPD
-0.1653836,0.10780418,CMNPD
-0.52127314,0.14666414,CMNPD
0.3813719,-0.2783989,CMNPD
-0.59812224,0.16824599,CMNPD
0.22459528,-0.6279891,CMNPD
-0.30577356,0.06893999,CMNPD
5.7575784,-1.3260622,CMNPD
0.3237215,0.9546465,CMNPD
-0.68482834,0.25125507,CMNPD
0.058802098,-0.094785325,CMNPD
-0.36438504,0.6209644,CMNPD
-0.21395662,0.4886726,CMNPD
-0.65955734,0.5678559,CMNPD
1.4471126,-0.8858465,CMNPD
-0.29095602,-0.72322536,CMNPD
0.027738303,-0.8646644,CMNPD
-0.009534895,1.3870841,CMNPD
0.34997693,-0.40884385,CMNPD
0.097360045,-0.15046932,CMNPD
-0.69723815,0.077148564,CMNPD
-0.5239172,0.8723121,CMNPD
-0.9660058,0.369545,CMNPD
0.5763488,-0.5764046,CMNPD
2.122185,0.984939,CMNPD
0.01574406,0.7960502,CMNPD
1.777628,0.26831946,CMNPD
-0.78512263,0.2738491,CMNPD
-0.8853085,0.4000467,CMNPD
-1.0573436,0.3861931,CMNPD
-0.3552415,0.28420472,CMNPD
-0.21614274,0.13089588,CMNPD
0.00809738,0.15376517,CMNPD
-0.6378163,0.5700248,CMNPD
-0.22247627,-0.5758463,CMNPD
0.040984303,-0.24490358,CMNPD
-0.9893819,0.33621734,CMNPD
-0.13713579,-0.5994632,CMNPD
0.52932227,-0.78579384,CMNPD
-0.15750594,0.6931471,CMNPD
-0.8007411,0.27007753,CMNPD
1.2048632,-0.33166623,CMNPD
-0.6885318,0.44634038,CMNPD
-0.13636605,-0.44228318,CMNPD
-0.64613587,-0.20508254,CMNPD
1.6951053,0.16929914,CMNPD
-1.0223982,-0.0255225,CMNPD
7.644693,-0.8307345,CMNPD
2.4115257,0.7163818,CMNPD
0.5953547,-0.43855113,CMNPD
-0.91267395,0.3585942,CMNPD
0.6331295,0.94757885,CMNPD
2.0698118,-0.7582841,CMNPD
-0.39395452,0.53457004,CMNPD
0.58996785,0.0633706,CMNPD
-0.46199048,0.35536274,CMNPD
3.8025925,-0.70556295,CMNPD
0.19740525,-0.090443134,CMNPD
-0.7471595,-0.014333723,CMNPD
0.010521919,-0.41593918,CMNPD
-0.2142927,-0.7837263,CMNPD
0.015700012,-0.3772502,CMNPD
-0.13669707,-0.07929797,CMNPD
0.29214302,0.37058514,CMNPD
6.836886,0.88375807,CMNPD
-0.033716172,0.039928563,CMNPD
1.749304,0.00014100596,CMNPD
-0.22602259,0.37518492,CMNPD
2.2100022,2.2590716,CMNPD
-0.42597052,0.87262595,CMNPD
6.4296303,1.3964658,CMNPD
-0.35561052,0.16416624,CMNPD
-0.45496413,0.8875061,CMNPD
1.1636088,-0.89066386,CMNPD
-0.38504785,0.75367486,CMNPD
1.7634635,-1.1752939,CMNPD
-0.05960223,0.18991756,CMNPD
1.7213974,-1.6742591,CMNPD
-0.11195189,0.75075585,CMNPD
-0.29505408,0.45405626,CMNPD
-0.75128716,0.35003433,CMNPD
-1.1563714,0.01287174,CMNPD
-0.4525567,0.18331023,CMNPD
0.023229659,0.1888602,CMNPD
0.23510042,0.41177836,CMNPD
0.19104186,0.19007838,CMNPD
-0.18077031,0.5286896,CMNPD
-0.32681054,-0.10229089,CMNPD
-0.43618312,0.5221241,CMNPD
-0.59441113,0.8153009,CMNPD
-0.4602828,0.15766026,CMNPD
-0.4143686,0.33713675,CMNPD
0.018582374,-0.37550887,CMNPD
0.15192881,-0.6400849,CMNPD
-0.5378235,-0.45308903,CMNPD
-1.0352651,0.26801687,CMNPD
0.47627434,0.23813727,CMNPD
-0.29870296,-0.015200145,CMNPD
1.1627868,0.9671743,CMNPD
0.42670694,-0.26747718,CMNPD
-0.5927172,-0.7224537,CMNPD
0.14413229,-0.32882276,CMNPD
-0.27923092,0.031631336,CMNPD
2.7830937,2.1827087,CMNPD
2.9024267,2.3181808,CMNPD
-0.5909423,0.06824735,CMNPD
0.5397891,-0.40015343,CMNPD
1.2099179,0.6326546,CMNPD
-0.95522976,0.5521088,CMNPD
-0.04333186,1.0968175,CMNPD
0.19352719,-0.28240588,CMNPD
-0.4924281,-0.3480013,CMNPD
-0.88333404,0.71885604,CMNPD
0.18002436,-0.351658,CMNPD
-0.5524536,0.47665912,CMNPD
3.1111972,-1.0196532,CMNPD
-0.55801547,0.4253049,CMNPD
-0.2371065,1.0530846,CMNPD
1.4593315,-1.239319,CMNPD
-0.3199931,0.30057964,CMNPD
0.054000646,1.0616385,CMNPD
-0.61926115,-0.04955645,CMNPD
0.8824552,0.010453181,CMNPD
-0.13570215,0.61190635,CMNPD
0.05051869,0.1841908,CMNPD
0.65117586,0.26500282,CMNPD
-0.5292771,1.4114084,CMNPD
-0.5910843,0.07944898,CMNPD
0.7852473,-0.013369523,CMNPD
-0.054068655,0.6987369,CMNPD
-0.4130254,-0.11238765,CMNPD
1.8236969,-0.44426787,CMNPD
0.24736223,0.72528994,CMNPD
-0.2978176,0.21342732,CMNPD
-0.7832265,-0.6178904,CMNPD
-1.1465758,0.23769668,CMNPD
-0.35759565,0.34553507,CMNPD
5.4956584,1.2669536,CMNPD
0.2242482,0.25577292,CMNPD
-0.55493766,0.17596665,CMNPD
-0.62093,0.48936534,CMNPD
-0.67849255,0.47918087,CMNPD
3.0938256,-0.26125947,CMNPD
-0.23627727,0.09569131,CMNPD
1.3840818,-0.9124467,CMNPD
0.34310916,-0.65933275,CMNPD
0.21905777,0.05176179,CMNPD
3.1456378,0.21984985,CMNPD
-0.91712606,0.07569701,CMNPD
-1.0352651,0.26801687,CMNPD
0.340063,-0.82878274,CMNPD
0.053424478,0.18271014,CMNPD
-0.13703218,0.3986575,CMNPD
-0.33204004,1.0202965,CMNPD
-0.43774027,-0.11737206,CMNPD
-0.5497159,0.32445952,CMNPD
1.0311917,2.1561277,CMNPD
0.49445418,0.32470214,CMNPD
0.8819802,0.0766663,CMNPD
-0.37447688,-0.096085824,CMNPD
0.25062338,0.017440593,CMNPD
1.4198828,0.5569716,CMNPD
-0.72963107,-0.3413353,CMNPD
0.89038765,-0.091867976,CMNPD
0.0044861734,0.28246212,CMNPD
-0.21059497,0.2800323,CMNPD
-0.7785688,-0.07767187,CMNPD
0.36015353,0.26402166,CMNPD
-0.2274441,0.6836742,CMNPD
-0.38240844,-0.7260782,CMNPD
0.7322297,-0.3749535,CMNPD
0.1002858,0.029610788,CMNPD
0.49137977,-0.56720376,CMNPD
-0.60718477,-0.051095784,CMNPD
-0.80946374,-0.08618315,CMNPD
-0.7139627,0.3204846,CMNPD
-0.75618416,0.17702748,CMNPD
-0.45551497,1.4450665,CMNPD
-0.7488329,0.35654187,CMNPD
-0.2902875,0.7367175,CMNPD
-0.36457995,0.064332075,CMNPD
1.2023584,-0.52240777,CMNPD
-0.19896868,1.5309756,CMNPD
0.3409219,-0.13110192,CMNPD
0.7227694,-0.31893963,CMNPD
1.5411018,1.2279217,CMNPD
1.7871845,-0.13155729,CMNPD
0.5219004,0.5368753,CMNPD
-0.074213356,-0.45881453,CMNPD
0.3344573,0.18410261,CMNPD
0.29921064,-0.76033276,CMNPD
-0.70144916,0.040111914,CMNPD
0.87045825,-1.1316206,CMNPD
-0.29925752,-0.036337692,CMNPD
-0.7097466,0.10281147,CMNPD
-0.6946656,0.43483126,CMNPD
0.08566594,-0.12826605,CMNPD
-0.10338855,0.55937815,CMNPD
-0.46249953,-0.5134851,CMNPD
0.011144608,0.40060246,CMNPD
-0.49096674,0.5362973,CMNPD
-0.55215985,0.8007237,CMNPD
-0.04671648,0.7236792,CMNPD
0.044530183,-0.39853883,CMNPD
0.049437642,-0.7091074,CMNPD
-0.74340117,0.54038113,CMNPD
-0.6204971,-0.1289637,CMNPD
1.1069115,-0.16659611,CMNPD
-0.18237004,0.11845718,CMNPD
4.1030927,1.5955902,CMNPD
4.614887,-0.39968732,CMNPD
-0.76165247,0.51618177,CMNPD
-0.47557616,0.04326003,CMNPD
2.8230162,2.1837811,CMNPD
2.181639,-0.08403008,CMNPD
-0.057939082,0.71160525,CMNPD
8.57921,1.4238752,CMNPD
-0.52188075,-0.3498059,CMNPD
-0.9517666,0.5969202,CMNPD
-0.26879582,0.30086914,CMNPD
0.29585585,-1.0390649,CMNPD
-0.81064457,0.60524595,CMNPD
0.027979672,0.05652854,CMNPD
0.545619,-0.5850713,CMNPD
0.28144786,-0.27061462,CMNPD
4.8267245,-0.7631102,CMNPD
-0.18946247,-0.60971105,CMNPD
0.034878343,2.1350548,CMNPD
4.239658,-0.88934684,CMNPD
-0.35988542,0.028328875,CMNPD
1.1263803,0.24672905,CMNPD
5.136546,0.55162436,CMNPD
1.5028231,-0.3059132,CMNPD
-0.1726238,-0.09782317,CMNPD
-0.4953371,-0.11192569,CMNPD
0.1371871,-0.40417862,CMNPD
-1.1654493,0.18671109,CMNPD
0.775107,-0.16980022,CMNPD
-0.96777534,0.33847848,CMNPD
0.95768595,-0.63432527,CMNPD
0.5654447,-0.57524294,CMNPD
1.4123518,-0.24635337,CMNPD
12.552139,0.10904354,CMNPD
-0.13647163,-0.32117045,CMNPD
-0.8070436,-0.91864634,CMNPD
-0.019021064,-0.26068866,CMNPD
1.6691892,0.088927515,CMNPD
0.3130072,-0.10105429,CMNPD
-0.54487014,0.049277626,CMNPD
-0.30313587,-0.83635473,CMNPD
-0.49992797,0.23144984,CMNPD
0.032434523,-0.80715764,CMNPD
1.9462056,0.07101406,CMNPD
1.3380816,-1.4638788,CMNPD
2.7881021,2.1037347,CMNPD
0.9845077,-0.44600448,CMNPD
1.0216707,-0.7395978,CMNPD
-0.14559498,-0.5352187,CMNPD
-0.29473642,-0.3176965,CMNPD
-0.19969933,0.46721455,CMNPD
2.2644224,1.8534259,CMNPD
-0.73996764,0.92365134,CMNPD
-0.16615865,-0.17040081,CMNPD
0.40755007,1.6428727,CMNPD
-0.49002087,-0.6015728,CMNPD
0.65204084,0.05912663,CMNPD
1.570974,-0.08253537,CMNPD
-0.29418787,0.17302783,CMNPD
-0.42475387,0.10453442,CMNPD
1.0633476,-0.055728324,CMNPD
0.31015006,0.07425645,CMNPD
-0.70244354,-0.26445118,CMNPD
-0.8251486,-0.029889116,CMNPD
-0.03657508,0.21642193,CMNPD
4.799264,-1.2567775,CMNPD
-0.22787312,-0.8120566,CMNPD
-0.66964436,-0.030557092,CMNPD
-0.6235359,0.05408185,CMNPD
0.112699896,0.27118078,CMNPD
-0.06751242,0.5278984,CMNPD
1.7461703,-0.13756105,CMNPD
6.5169697,1.5184586,CMNPD
0.509228,1.2213573,CMNPD
0.6170461,-1.1709262,CMNPD
0.17302635,0.16785128,CMNPD
-0.6927885,0.6694319,CMNPD
-0.51208884,-0.047571428,CMNPD
1.6451576,-0.2599043,CMNPD
3.1310654,-1.1348956,CMNPD
-0.5817552,0.13775824,CMNPD
-0.07340264,0.3034294,CMNPD
2.4861937,-0.47122625,CMNPD
0.84002984,-0.39853194,CMNPD
4.2779183,-0.8212771,CMNPD
-0.33851635,0.39518338,CMNPD
1.030566,-0.6991159,CMNPD
-0.15184918,0.03013221,CMNPD
-0.13471046,0.5234131,CMNPD
-0.86607796,0.052251212,CMNPD
-0.8060957,-0.32825565,CMNPD
0.63026774,-0.4807718,CMNPD
-0.6580505,0.0009862687,CMNPD
-0.96401274,0.67450666,CMNPD
5.397576,-1.3260856,CMNPD
-0.07040879,-0.06582331,CMNPD
1.9387739,-0.5500153,CMNPD
-0.09294754,-0.11597534,CMNPD
-0.5612533,-0.17968524,CMNPD
-0.13196464,-0.04126014,CMNPD
4.2725496,2.1796362,CMNPD
-1.1635426,0.6968094,CMNPD
-0.05724007,-0.21807067,CMNPD
-0.18133494,0.9493901,CMNPD
0.40455994,-0.35929337,CMNPD
-0.96630716,0.23428464,CMNPD
0.0106242,-0.26017657,CMNPD
1.5739247,1.1014923,CMNPD
-0.98528695,0.2995379,CMNPD
2.940746,2.2275817,CMNPD
0.39442763,-0.23253791,CMNPD
-0.30003482,0.9383691,CMNPD
-0.8660405,0.22815788,CMNPD
-0.19463685,-0.852758,CMNPD
2.7714803,1.3086518,CMNPD
-0.4077666,0.79329294,CMNPD
0.7333305,0.46982735,CMNPD
-0.37271234,0.36250916,CMNPD
-0.14631478,-0.10543386,CMNPD
0.15268895,-1.1509144,CMNPD
6.343432,-1.323573,CMNPD
-0.44822565,-0.9090032,CMNPD
8.904205,0.8344933,CMNPD
0.98832667,-0.38375533,CMNPD
-0.60079557,0.093734324,CMNPD
2.4381952,-0.2643282,CMNPD
-0.22581244,0.058838986,CMNPD
-0.3293389,-0.31468862,CMNPD
6.852891,-0.6390293,CMNPD
-0.015749544,0.64311594,CMNPD
-0.70767677,0.1635007,CMNPD
-0.45384192,0.17351834,CMNPD
-0.6863474,0.021065151,CMNPD
1.0537992,-0.4652457,CMNPD
-0.69229674,0.76450104,CMNPD
3.4698212,0.6927383,CMNPD
1.4994804,-0.3288613,CMNPD
0.40155366,0.1430613,CMNPD
0.21117893,1.4331222,CMNPD
-0.31949356,0.30323997,CMNPD
-0.40693933,0.7951955,CMNPD
0.3609707,-0.4654954,CMNPD
-0.1411249,-0.008051362,CMNPD
-0.60388064,1.2806114,CMNPD
-0.60079557,0.093734324,CMNPD
0.6863382,0.5165366,CMNPD
-1.2385,-0.1324516,CMNPD
-0.59107584,0.111457214,CMNPD
-0.031926513,0.5175644,CMNPD
-0.36052915,0.3646895,CMNPD
0.1989012,1.4491091,CMNPD
-0.3646769,-0.59453666,CMNPD
-0.49158695,0.6873514,CMNPD
5.487271,-1.5917206,CMNPD
0.39980313,0.18843192,CMNPD
0.018375129,0.89438635,CMNPD
-0.80177414,0.6455724,CMNPD
-0.5974632,-0.050882224,CMNPD
-0.6068504,-0.3063634,CMNPD
0.36642793,0.8975489,CMNPD
3.0994072,1.3589323,CMNPD
3.407682,-0.5209101,CMNPD
0.7082112,-0.2410705,CMNPD
-0.8863816,0.2704284,CMNPD
0.90260315,-0.8268217,CMNPD
0.041425675,0.30509746,CMNPD
-0.5184402,-0.14881206,CMNPD
0.1853877,0.039273188,CMNPD
4.6274934,-0.05595228,CMNPD
3.5596848,-0.06876981,CMNPD
0.10140848,0.28802502,CMNPD
0.83071256,2.7052515,CMNPD
0.06341866,0.12704176,CMNPD
-0.22602259,0.37518492,CMNPD
0.64978683,0.90537494,CMNPD
-0.2403276,0.009497801,CMNPD
-0.6795175,0.2825811,CMNPD
1.3011535,0.49772805,CMNPD
-0.63964164,0.1608635,CMNPD
0.22453418,-0.7207047,CMNPD
0.58178115,-0.1677616,CMNPD
2.0534422,-0.8581648,CMNPD
-0.5743437,0.3623688,CMNPD
-0.2048541,0.9228742,CMNPD
-0.14970383,0.6830441,CMNPD
1.6915622,0.90491146,CMNPD
2.738541,2.0271575,CMNPD
1.5936137,-0.76326656,CMNPD
-1.1657705,0.00026003458,CMNPD
-0.6004596,-0.13117166,CMNPD
-0.9105922,0.124725506,CMNPD
-1.1586221,0.3592859,CMNPD
0.30281577,-1.0914356,CMNPD
-0.5502928,0.8247607,CMNPD
1.026919,-0.4621094,CMNPD
1.6792638,-1.4601218,CMNPD
-0.7279947,0.15894486,CMNPD
1.3528155,0.0328786,CMNPD
0.13425365,0.08258767,CMNPD
-0.57595336,-0.1287456,CMNPD
-0.33249643,0.5103719,CMNPD
3.4696686,-0.5640213,CMNPD
0.5130708,-0.016774714,CMNPD
-0.3444013,-0.0040496644,CMNPD
-0.4689717,-0.083525315,CMNPD
2.1142035,-0.6700973,CMNPD
-0.5677593,-0.7184411,CMNPD
-0.37768272,0.5378666,CMNPD
0.6823833,-0.42899963,CMNPD
0.14249346,-0.6031721,CMNPD
1.747484,-0.7905827,CMNPD
-0.679528,0.82098556,CMNPD
-0.028254181,0.8195625,CMNPD
0.7998563,-0.009777367,CMNPD
-0.16239089,0.37998596,CMNPD
-0.2943943,0.3344509,CMNPD
0.4068469,0.27417272,CMNPD
-0.41352755,0.13395034,CMNPD
0.3594301,-0.16642751,CMNPD
-0.55549204,0.8218312,CMNPD
0.85002935,1.2309458,CMNPD
-0.26748648,1.2330614,CMNPD
-0.52801615,-0.33465615,CMNPD
-0.35758543,-0.07777838,CMNPD
2.1668382,0.6104763,CMNPD
1.7979159,-1.4356195,CMNPD
0.65204084,0.05912663,CMNPD
-0.9655129,0.50902003,CMNPD
0.38218996,0.11137748,CMNPD
0.6174294,-0.41273424,CMNPD
0.24306259,0.86994606,CMNPD
-0.26951984,0.9940616,CMNPD
-0.7171017,-0.08367275,CMNPD
5.9934554,0.23719993,CMNPD
0.8343483,0.7244003,CMNPD
-0.7493892,0.59339654,CMNPD
-0.87248635,-0.03190376,CMNPD
4.408929,2.252426,CMNPD
-0.2645976,-0.2588545,CMNPD
-0.21589911,0.36969534,CMNPD
12.453123,-0.043687426,CMNPD
0.5279447,-0.32729405,CMNPD
15.834548,1.3134278,CMNPD
0.54997706,-0.4362501,CMNPD
1.8225002,0.87556726,CMNPD
-0.67267144,0.43046993,CMNPD
0.3451523,0.041836724,CMNPD
-0.41951156,-0.1996605,CMNPD
3.5169215,-1.2411563,CMNPD
-0.49709773,0.121467784,CMNPD
0.82995236,0.055762365,CMNPD
1.0396202,-0.15736017,CMNPD
-0.09805858,-0.7746575,CMNPD
7.4215827,1.5603669,CMNPD
0.37361333,-0.12177661,CMNPD
-0.9549571,0.6979939,CMNPD
6.6182346,-1.6830031,CMNPD
-0.9414196,0.79369044,CMNPD
2.2644224,1.8534259,CMNPD
0.3077753,0.5820397,CMNPD
2.2150645,2.2812874,CMNPD
3.7567403,-1.4359167,CMNPD
-0.30738395,-0.3070642,CMNPD
0.2568892,-1.1424026,CMNPD
0.08794755,0.21524227,CMNPD
-0.10820556,0.36445576,CMNPD
4.378987,2.1942322,CMNPD
0.15813586,-0.024311341,CMNPD
-0.46626946,0.114840925,CMNPD
1.5796365,-0.052341975,CMNPD
0.41876516,0.40487236,CMNPD
0.7650801,-0.31253487,CMNPD
-0.6631665,-0.039277412,CMNPD
-0.92164814,0.39165434,CMNPD
-0.77482927,-0.012130052,CMNPD
0.47753826,-0.61315054,CMNPD
-0.033043683,-0.4997812,CMNPD
-0.33288112,-0.031854663,CMNPD
0.44308236,-0.17001313,CMNPD
-0.32908615,-0.05154516,CMNPD
-0.5973195,0.06070687,CMNPD
1.0028299,-0.23033665,CMNPD
-0.8145548,0.84867233,CMNPD
-0.93546367,0.51836693,CMNPD
-0.7596458,1.0034943,CMNPD
-0.9199202,-0.18082608,CMNPD
0.25898513,0.016367288,CMNPD
-0.61228853,0.7102243,CMNPD
-0.95057964,0.58702415,CMNPD
-0.5958006,0.24540874,CMNPD
-0.8294038,-0.34044087,CMNPD
-0.26021183,-0.027352478,CMNPD
0.9841064,0.042211592,CMNPD
-0.18233342,0.667202,CMNPD
1.6167052,-0.016365185,CMNPD
-0.6982895,0.1361129,CMNPD
-1.1185917,0.18367285,CMNPD
-1.1099144,0.7854468,CMNPD
0.3906497,0.73052037,CMNPD
0.2592897,0.27633008,CMNPD
0.26795277,-0.3322563,CMNPD
0.3425226,0.48721284,CMNPD
-0.5036653,-0.3614038,CMNPD
-0.8345087,0.31181297,CMNPD
-0.34353116,0.26887408,CMNPD
-0.025969833,-0.71835274,CMNPD
1.8829548,-1.3170217,CMNPD
0.2922242,-0.55522126,CMNPD
9.003019,-1.7855824,CMNPD
-0.07105464,0.28385463,CMNPD
-0.42005438,0.16264321,CMNPD
-0.06427747,-0.36166033,CMNPD
-0.6910895,-0.33842957,CMNPD
0.17518762,0.109203264,CMNPD
0.7686205,-0.74959207,CMNPD
0.012952477,-0.5667323,CMNPD
0.41270235,-0.17673604,CMNPD
0.544616,-0.72602725,CMNPD
-0.17997725,0.15821056,CMNPD
-0.25358763,-0.10760323,CMNPD
-0.29548725,-0.22222579,CMNPD
-0.12337914,1.0525929,CMNPD
-0.4819888,-0.4093438,CMNPD
-0.39168754,0.8358723,CMNPD
-0.2901247,0.61609644,CMNPD
-0.21152951,0.7806317,CMNPD
-0.6544912,0.44853747,CMNPD
-0.92385113,-0.45347425,CMNPD
-0.7348875,0.23242927,CMNPD
1.8003411,-0.24045852,CMNPD
5.5096345,-1.3766817,CMNPD
-0.24567087,0.19957264,CMNPD
-0.7634383,0.48582822,CMNPD
-0.81093866,-0.5903768,CMNPD
11.166405,0.7814206,CMNPD
-0.8910711,0.15719979,CMNPD
2.030274,-0.28458372,CMNPD
2.198065,-0.3231149,CMNPD
-0.11838144,-0.86496246,CMNPD
5.5501547,1.7610184,CMNPD
-0.736247,0.48944992,CMNPD
3.6994011,0.68169445,CMNPD
0.50841904,0.043222144,CMNPD
0.2156286,-1.3461947,CMNPD
0.07417837,0.12285006,CMNPD
-0.16313176,-0.7562224,CMNPD
0.8745266,0.04542917,CMNPD
-0.8759794,0.12383214,CMNPD
0.10689518,0.36707643,CMNPD
4.0436,1.8265644,CMNPD
-0.40221116,0.9016112,CMNPD
0.15876833,-0.07534611,CMNPD
3.8719237,1.4328367,CMNPD
-1.0101951,0.38348898,CMNPD
2.0620792,-0.36752346,CMNPD
-0.66438866,0.33052453,CMNPD
1.3324809,1.8754401,CMNPD
-0.30099413,-0.07195241,CMNPD
3.1706443,-0.4419805,CMNPD
0.52401245,0.17146648,CMNPD
-0.18027572,0.08544042,CMNPD
-0.73568267,-0.34934244,CMNPD
-0.57689893,0.11876944,CMNPD
1.0592184,1.3495528,CMNPD
-0.2158587,0.3419484,CMNPD
-0.52446795,0.56313825,CMNPD
1.3111976,-0.7364086,CMNPD
-0.57878715,0.08555624,CMNPD
0.15818754,-0.40295792,CMNPD
-0.48641598,0.67099196,CMNPD
1.5325719,-0.80006456,CMNPD
-0.2645976,-0.2588545,CMNPD
0.7597959,0.027549515,CMNPD
-0.16761823,-0.5371095,CMNPD
-0.013534337,0.3942291,CMNPD
-0.5704986,-0.4696019,CMNPD
-0.23446105,1.4179331,CMNPD
-0.4213236,-0.23521826,CMNPD
4.788464,-1.4220333,CMNPD
0.07912254,-0.79046535,CMNPD
0.28064278,-1.1246263,CMNPD
-0.18460226,0.09923981,CMNPD
-1.0987555,-0.14254731,CMNPD
-0.012360334,0.38444173,CMNPD
-0.2974513,0.3080274,CMNPD
-0.41419482,-0.4966909,CMNPD
-0.5119957,0.0714471,CMNPD
-0.3237338,0.85080916,CMNPD
0.18135515,-1.0100894,CMNPD
0.28624156,0.3198652,CMNPD
-0.46904463,1.4831021,CMNPD
2.9813035,-0.87261385,CMNPD
0.14056453,1.3061895,CMNPD
0.8903307,0.6779448,CMNPD
2.8738894,-0.41641697,CMNPD
-0.8600867,-0.26486892,CMNPD
2.3254068,-0.50434875,CMNPD
2.8724847,2.259987,CMNPD
-0.65955734,0.5678559,CMNPD
0.04902035,0.2539638,CMNPD
0.07129747,0.9904083,CMNPD
-0.26801258,0.33102247,CMNPD
-0.15063837,0.62980866,CMNPD
-0.068213105,0.35803062,CMNPD
-0.6696005,0.3312787,CMNPD
0.9384445,0.016925098,CMNPD
-0.19122459,0.45175415,CMNPD
-0.3339334,1.5836778,CMNPD
1.0348307,-0.24040951,CMNPD
-0.408962,-0.020808216,CMNPD
0.06413615,0.26548982,CMNPD
-0.70184714,0.076961376,CMNPD
0.097813815,0.237701,CMNPD
1.1972691,-0.30659208,CMNPD
1.6149093,-0.46148267,CMNPD
0.7196436,0.08508599,CMNPD
-0.5215448,-0.20866096,CMNPD
-0.38832057,-0.6087302,CMNPD
0.16820648,0.20361951,CMNPD
-0.17621733,0.3185771,CMNPD
-0.53353524,-0.29316697,CMNPD
-0.5390073,-0.7392974,CMNPD
-0.39420977,0.37374482,CMNPD
0.1544098,0.6930586,CMNPD
1.8106987,2.8859117,CMNPD
1.0871547,-1.1617826,CMNPD
-0.50300336,-0.30083302,CMNPD
-0.8339398,-0.12542352,CMNPD
-0.87258804,0.72200036,CMNPD
2.2646258,2.3578646,CMNPD
-0.2533545,0.28937018,CMNPD
-1.1055045,-0.13443743,CMNPD
-1.1196917,-0.16389322,CMNPD
-0.5874428,1.3603886,CMNPD
-0.12090844,-0.31115317,CMNPD
-0.29248723,0.07023621,CMNPD
1.7986026,1.1361824,CMNPD
2.22619,1.6037791,CMNPD
-0.6994944,0.26013875,CMNPD
-0.57395756,0.19464406,CMNPD
0.8181032,0.1387944,CMNPD
0.04457158,0.95029163,CMNPD
-0.031154871,0.6248847,CMNPD
0.42635778,0.41185087,CMNPD
-0.21510781,-0.7373052,CMNPD
-0.67267144,0.43046993,CMNPD
1.1797388,-0.92563355,CMNPD
0.7126558,0.084903896,CMNPD
0.43155733,-0.9175371,CMNPD
3.0610883,1.5435275,CMNPD
2.3992257,-0.14787242,CMNPD
-0.6208638,-0.17761569,CMNPD
4.3297186,0.1389149,CMNPD
-0.11346573,-0.1417822,CMNPD
-0.6863808,-0.4550941,CMNPD
-0.80735207,-0.3631778,CMNPD
0.40232292,1.6889702,CMNPD
-0.03453484,-0.057844512,CMNPD
-1.0418115,0.46638152,CMNPD
-0.33578938,0.5636125,CMNPD
1.6323259,2.598996,CMNPD
0.61959994,-0.41650617,CMNPD
0.24702963,0.37521812,CMNPD
0.34455314,0.19792749,CMNPD
-0.58934814,0.88586366,CMNPD
0.32963797,-0.2882022,CMNPD
-0.112223834,1.7576331,CMNPD
-0.2946711,0.07569077,CMNPD
-0.13279025,0.42454457,CMNPD
-0.3259173,-0.052530833,CMNPD
0.98166215,0.10787968,CMNPD
0.56723857,0.25521454,CMNPD
-0.3439015,0.20435134,CMNPD
-0.5341781,0.069261424,CMNPD
-0.22794436,0.26353902,CMNPD
-0.7731217,0.20281047,CMNPD
1.4756836,-0.3851384,CMNPD
-0.23157088,0.68316585,CMNPD
2.9147506,1.682857,CMNPD
0.14273456,0.08695037,CMNPD
-0.8020891,0.90782475,CMNPD
-0.1815073,0.888487,CMNPD
-0.07105887,-0.17944767,CMNPD
-1.1701541,-0.03967762,CMNPD
-0.026952535,-0.014668217,CMNPD
0.42887476,0.10291745,CMNPD
0.017616361,-0.24534611,CMNPD
-0.5095372,0.023929002,CMNPD
-0.7289953,0.24497068,CMNPD
-0.64957356,0.2561963,CMNPD
-0.6877694,0.26022717,CMNPD
-0.109892875,0.19211197,CMNPD
1.5544348,-0.036416557,CMNPD
0.45124772,0.039512187,CMNPD
-0.9556875,-0.0566973,CMNPD
-0.37905267,0.5393203,CMNPD
-0.39078382,-0.13283949,CMNPD
1.2073177,-0.2158331,CMNPD
0.8430517,-0.3359557,CMNPD
-0.7113074,0.2378729,CMNPD
-0.7778008,0.7088545,CMNPD
-0.74845684,0.25642404,CMNPD
0.3729895,0.13580321,CMNPD
5.398845,0.37695992,CMNPD
5.945312,-1.7590011,CMNPD
-0.23715146,-0.081356324,CMNPD
0.6035478,1.9303429,CMNPD
2.5766242,-0.37184873,CMNPD
-0.760129,0.23636574,CMNPD
4.9353495,-1.0028853,CMNPD
0.7338393,0.36087504,CMNPD
-0.782784,0.47989285,CMNPD
3.2066352,-0.10776389,CMNPD
-0.29167792,-0.64802694,CMNPD
0.16473493,-0.5930037,CMNPD
-0.8518674,-0.26196522,CMNPD
0.4591894,-0.4195451,CMNPD
-0.44719654,-0.24436945,CMNPD
-0.43620452,0.086930186,CMNPD
2.2195096,-0.43952206,CMNPD
2.7033455,1.1335874,CMNPD
-1.1946589,0.6484032,CMNPD
1.2051625,-0.08925674,CMNPD
-0.37699062,1.5060048,CMNPD
-0.015389353,0.4265052,CMNPD
-0.1373542,0.40378094,CMNPD
-0.6987473,-0.006258171,CMNPD
-0.4346527,-0.19362779,CMNPD
-0.11273867,-0.22315076,CMNPD
1.582615,-0.30915147,CMNPD
-0.15296274,0.017392894,CMNPD
2.6561437,-0.30026743,CMNPD
1.6948402,2.154288,CMNPD
0.18249288,0.35496843,CMNPD
1.6687937,0.08978529,CMNPD
0.13058987,0.3178234,CMNPD
0.54093444,0.027919987,CMNPD
0.00037875772,-0.13195336,CMNPD
-0.7521798,-0.033081215,CMNPD
0.29214302,0.37058514,CMNPD
-0.6257775,0.08991288,CMNPD
-0.90274084,0.10435651,CMNPD
-1.2501237,0.4795257,CMNPD
-0.12578765,1.3044463,CMNPD
5.8089433,-0.7174391,CMNPD
0.34154186,0.9394641,CMNPD
-0.88494015,0.4646383,CMNPD
-0.4978345,0.6856685,CMNPD
0.9547334,-0.19629385,CMNPD
0.21293738,-0.32966077,CMNPD
-0.35527894,0.978436,CMNPD
10.565299,0.29898894,CMNPD
-0.2954097,-0.29141948,CMNPD
0.41873047,-0.46159476,CMNPD
-0.31248742,0.6201373,CMNPD
-0.13657062,0.12187141,CMNPD
-1.3703861,0.54487544,CMNPD
-0.22429787,0.5574384,CMNPD
1.2567599,-0.8436127,CMNPD
0.40650794,0.41789657,CMNPD
-0.05960223,0.18991756,CMNPD
0.2208148,0.71208966,CMNPD
0.9956355,1.0841963,CMNPD
1.5107797,-0.9735215,CMNPD
-0.7070806,0.22845799,CMNPD
0.9182701,-0.9787616,CMNPD
-0.69447577,-0.03142763,CMNPD
5.0907426,-1.2892231,CMNPD
4.14252,1.9789073,CMNPD
1.3156699,0.7604411,CMNPD
-0.13100274,0.455881,CMNPD
2.6104257,-0.18658464,CMNPD
2.5376117,1.7976573,CMNPD
0.14924344,-0.21358794,CMNPD
-0.007351786,0.47033197,CMNPD
-0.8652979,0.17020753,CMNPD
3.4517105,0.314778,CMNPD
-0.02125138,-0.18540278,CMNPD
-0.4665299,0.40747786,CMNPD
-0.22516681,-0.34892523,CMNPD
-0.606851,0.31541264,CMNPD
-0.7378782,0.37393954,CMNPD
0.4363388,0.5656983,CMNPD
0.12556013,0.8696651,CMNPD
-0.6891954,0.052781597,CMNPD
1.4421732,-0.5101868,CMNPD
0.78770673,-0.53004867,CMNPD
0.5741993,-0.93060666,CMNPD
-0.52390814,0.066529825,CMNPD
0.15353885,-0.3640856,CMNPD
0.10049227,-0.47636434,CMNPD
0.2820578,0.19634834,CMNPD
-0.60396,0.10554893,CMNPD
2.5376117,1.7976573,CMNPD
-0.15460469,0.67821676,CMNPD
-0.10706863,-0.690578,CMNPD
-0.685983,-0.15029012,CMNPD
0.65617883,-0.3597115,CMNPD
-0.033424348,0.15614386,CMNPD
-0.90989757,-0.23697428,CMNPD
-1.0814918,0.6794347,CMNPD
-0.21221185,-0.63418067,CMNPD
1.0549004,-0.25266433,CMNPD
-1.2021315,0.45911515,CMNPD
-0.20853974,-0.3589401,CMNPD
2.9018185,1.0067738,CMNPD
-0.21021017,1.3088886,CMNPD
1.4484504,-1.0027593,CMNPD
-0.81888175,-0.13386983,CMNPD
-0.91738987,0.61850077,CMNPD
-0.07257798,1.4263611,CMNPD
0.70512533,0.12153056,CMNPD
1.1952416,0.98179734,CMNPD
-0.22461997,0.106263116,CMNPD
2.294568,2.416058,CMNPD
-0.9198259,0.37962982,CMNPD
3.4842374,0.54965156,CMNPD
0.5223857,0.29462928,CMNPD
-0.76058686,-0.54986167,CMNPD
-0.4925815,0.106307805,CMNPD
0.41823032,2.0084448,CMNPD
-0.12956774,-0.09404779,CMNPD
0.341769,0.008260904,CMNPD
-0.5484723,0.23795208,CMNPD
-0.4653288,-0.41032276,CMNPD
0.41458115,-0.6917686,CMNPD
-0.5521537,-0.32198122,CMNPD
0.03410545,0.14745283,CMNPD
-0.35347238,0.086944535,CMNPD
-0.73913115,-0.014674025,CMNPD
0.30262628,-0.19931549,CMNPD
-0.38659558,0.49270606,CMNPD
-0.3092529,0.14644834,CMNPD
0.33084336,-0.2215745,CMNPD
0.01950711,0.031510003,CMNPD
0.8149694,0.3052854,CMNPD
0.18026242,-0.49743932,CMNPD
-0.1545738,-0.63297033,CMNPD
0.6607306,-0.44627845,CMNPD
0.06359318,-0.61825526,CMNPD
0.6417533,0.5800428,CMNPD
-0.19612573,0.18686497,CMNPD
0.43082097,0.8566193,CMNPD
-0.20810333,-0.23156504,CMNPD
0.16169307,0.3663382,CMNPD
0.077611834,-0.13566016,CMNPD
-0.4930708,0.8187167,CMNPD
0.41968825,0.19694217,CMNPD
0.43086568,-0.26877058,CMNPD
-0.88576007,0.26768672,CMNPD
0.03134054,-0.5901151,CMNPD
-0.052714348,0.8870899,CMNPD
1.8791254,-0.3061716,CMNPD
3.4140873,2.2405183,CMNPD
-0.3926009,-0.15211646,CMNPD
4.14252,1.9789073,CMNPD
-0.82947326,0.32866544,CMNPD
-0.678224,0.10598442,CMNPD
0.41543016,0.12222622,CMNPD
-0.023356944,0.22474265,CMNPD
0.57391346,-0.4015978,CMNPD
2.5266464,-0.94281733,CMNPD
0.831339,-0.24003945,CMNPD
0.17991593,-0.4619062,CMNPD
-0.9775287,-0.07181842,CMNPD
0.41474155,-0.23990798,CMNPD
0.36036214,-0.09911147,CMNPD
-0.057898283,0.59431493,CMNPD
-0.17012253,0.6896709,CMNPD
0.17421928,0.8546838,CMNPD
1.1182661,-0.57230747,CMNPD
-0.7075016,0.25757015,CMNPD
-0.17155245,0.44205832,CMNPD
-0.11185953,0.43742478,CMNPD
-0.8553245,-0.15478627,CMNPD
1.7039137,-0.7940641,CMNPD
-0.18675165,-0.18207213,CMNPD
-0.42321226,-0.4188063,CMNPD
0.42787334,-0.20953433,CMNPD
-0.36187783,0.29823223,CMNPD
-0.122083604,0.6654867,CMNPD
2.5067449,2.212416,CMNPD
-0.7576265,0.039416485,CMNPD
0.023732811,0.07931258,CMNPD
-0.43735713,0.5319115,CMNPD
0.09471479,-0.12288468,CMNPD
-0.5232116,-0.26320794,CMNPD
2.6954143,3.0109541,CMNPD
-0.04369107,0.42910913,CMNPD
0.74854064,0.3528062,CMNPD
-0.6236181,0.07257088,CMNPD
-0.5783947,0.053772844,CMNPD
0.48241702,-0.08737736,CMNPD
2.593263,0.30866623,CMNPD
-0.8750899,0.28095347,CMNPD
-0.03851071,0.26951498,CMNPD
6.1884418,-1.6080784,CMNPD
0.27519765,-0.70584375,CMNPD
0.16496876,-0.14041227,CMNPD
-0.4354822,0.037277892,CMNPD
-1.0384389,0.27847892,CMNPD
3.124494,2.1712313,CMNPD
-0.16100055,0.094968244,CMNPD
-0.6524919,0.45933658,CMNPD
-0.18838322,0.21968085,CMNPD
0.25164118,-0.07419983,CMNPD
-0.47391933,0.44995123,CMNPD
0.23261073,0.45376572,CMNPD
0.20732507,-0.29751056,CMNPD
0.34315553,0.14581169,CMNPD
-0.94422734,0.23568788,CMNPD
-0.44912064,-0.41594607,CMNPD
-0.7427331,0.6346521,CMNPD
-0.34318763,0.3274857,CMNPD
1.9989686,0.8093159,CMNPD
-1.3269544,0.52853197,CMNPD
6.7642107,-1.7582545,CMNPD
0.25916776,-0.61291593,CMNPD
0.28907642,-0.07304958,CMNPD
-0.3982098,-0.19410557,CMNPD
-0.26601058,-0.36837146,CMNPD
-0.3646835,0.2801967,CMNPD
1.2392874,-0.5670547,CMNPD
8.177539,1.2508355,CMNPD
-1.2772399,0.20592043,CMNPD
2.0583322,-1.1624287,CMNPD
-0.121898234,-0.42951265,CMNPD
-0.5607983,-0.04510651,CMNPD
0.25309506,0.7317423,CMNPD
1.053088,-0.3668067,CMNPD
-0.86669064,0.2401841,CMNPD
-1.0586952,0.38463062,CMNPD
0.6692164,-0.49536386,CMNPD
0.16747501,-0.49870414,CMNPD
2.9714158,2.4123785,CMNPD
0.005179435,-0.042803135,CMNPD
0.86186516,0.28252426,CMNPD
0.2557399,0.365157,CMNPD
-0.16903865,-0.32712683,CMNPD
1.1290562,0.06738631,CMNPD
0.3883073,-0.82050484,CMNPD
0.94183075,-1.1310935,CMNPD
-0.07322779,-0.57656384,CMNPD
0.27669355,-0.41129458,CMNPD
-0.19834858,0.67513466,CMNPD
1.225057,-0.35722923,CMNPD
0.65519905,-0.41748556,CMNPD
1.4279348,-0.14431891,CMNPD
7.4360437,1.0701363,CMNPD
-0.1150361,0.8195905,CMNPD
-0.9797224,0.17867205,CMNPD
0.031966835,0.15689583,CMNPD
0.39859876,1.5880135,CMNPD
-0.70639145,0.17708585,CMNPD
0.38560596,0.4695273,CMNPD
-1.140924,0.4749869,CMNPD
-0.29492244,-0.14069062,CMNPD
-0.16571134,-0.51054555,CMNPD
-0.10790634,1.1139387,CMNPD
0.54260314,-0.17356983,CMNPD
1.3203969,-0.61701137,CMNPD
1.2915844,2.769771,CMNPD
0.22932097,0.7586566,CMNPD
0.9384383,-0.22207358,CMNPD
-0.12366763,-0.26786086,CMNPD
-0.92671347,0.40285677,CMNPD
4.191977,2.055071,CMNPD
-0.69945115,-0.07885999,CMNPD
1.9168081,-0.24040735,CMNPD
1.0370295,1.911394,CMNPD
-1.307898,0.46456963,CMNPD
-0.8642138,0.33464494,CMNPD
-0.35835588,0.72402066,CMNPD
-0.22787312,-0.8120566,CMNPD
1.2073177,-0.2158331,CMNPD
1.2751443,-0.8013064,CMNPD
0.6384157,0.87650996,CMNPD
0.15858594,-0.7644343,CMNPD
-0.80855703,0.52284205,CMNPD
6.966027,-1.4245642,CMNPD
2.5432549,0.23030221,CMNPD
-0.8939105,0.16621606,CMNPD
3.7652085,5.043174,CMNPD
-0.23834544,0.25023323,CMNPD
-0.19459428,0.115637854,CMNPD
0.61685324,0.35266614,CMNPD
0.27102563,1.147118,CMNPD
-0.13198255,-0.33601135,CMNPD
0.15813586,-0.024311341,CMNPD
0.65599144,-0.052991863,CMNPD
-1.0234973,0.90530056,CMNPD
0.7825235,0.18560982,CMNPD
-0.8847207,0.12157893,CMNPD
-0.68406534,0.2817567,CMNPD
0.5917829,0.7054752,CMNPD
-0.76064545,0.567938,CMNPD
-0.5948999,0.1295809,CMNPD
2.2132535,-1.1518707,CMNPD
-1.263539,0.4239132,CMNPD
-0.18077031,0.5286896,CMNPD
-0.053012013,0.42222857,CMNPD
1.3315269,-0.9363262,CMNPD
-0.3490561,0.33064705,CMNPD
-0.42511165,1.3476679,CMNPD
0.36318764,-0.16077854,CMNPD
0.7883543,-0.05438129,CMNPD
-0.4094619,0.31020886,CMNPD


==> figures/source_data/figure2_shift_summary.csv <==
task,view,train_median,cmnpd_median,cmnpd_fraction_beyond_train_max,wasserstein_distance
BBB,ecfp,0.0586243495345115,-0.1870369017124176,0.0,0.2812491682806133
BBB,maccs,-0.0304983407258987,0.0443077869713306,0.0,0.1234114662656718
BBB,atompair,-0.0016449535032734,0.6178205013275146,0.0642248344475777,0.7615736248571534
BBB,physchem,0.0455006808042526,3.097116470336914,0.1775925984601248,5.567482929562518
HIA,ecfp,-0.0472001805901527,-0.6265811324119568,0.0,0.6522285962818939
HIA,maccs,0.0051795421168208,-0.2117247432470321,0.000253477392985,0.2254412323463173
HIA,atompair,-0.0994369760155677,0.3107345700263977,0.0294984316086309,0.5544072311403825
HIA,physchem,-0.0634107589721679,3.63324236869812,0.1606096131301289,6.070797465611733
CYP2D6,ecfp,-0.0206205826252698,-0.5248736143112183,0.0,0.5188646058527393
CYP2D6,maccs,-0.033447541296482,1.3318445682525637,0.0001584233706156,1.360750926655092
CYP2D6,atompair,-0.0046849735081195,1.1356364488601685,0.1755647793162447,1.5309520776149708
CYP2D6,physchem,-0.00047157870722,4.896962642669678,0.0,7.292218200574887
PPBR,ecfp,-0.0849551409482956,-0.3673471510410309,0.0,0.3194098809540778
PPBR,maccs,-0.0554508566856384,1.6575682163238523,0.0021862425144957,1.5837677662215386
PPBR,atompair,0.0105844642966985,0.235862448811531,0.0813979278223123,0.339789556600492
PPBR,physchem,0.0295409113168716,5.63281774520874,0.8030480656506448,7.537827401395413
Solubility,ecfp,0.0157434102147817,0.7159556746482849,0.0006336934824625,0.7035256008154098
Solubility,maccs,0.0052994173020124,0.8387115597724915,0.0024714045816038,0.8984815297027925
Solubility,atompair,0.0407335832715034,1.6452734470367432,0.0858971515477963,1.84182217320625
Solubility,physchem,-0.040517583489418,3.454185962677002,0.0,5.550106205525147
DILI,ecfp,-0.0024569232482463,-0.7523863315582275,0.0,0.7668471616701192
DILI,maccs,-0.0328513979911804,-0.1106404736638069,6.336934824625328e-05,0.2624549720013729
DILI,atompair,0.0007360731251537,0.1225749179720878,0.0018060264250182,0.3306693461548322
DILI,physchem,-0.0323531851172447,2.730518579483032,0.118088780456893,5.051392118393852


==> figures/source_data/figure3_teacher_agreement_by_seed.csv <==
task,method,seed,novelty_quintile,metric,value,n
BBB,ERM,0,0,auroc_agreement,0.5910414563677515,6151
BBB,ERM,0,0,auprc_agreement,0.4817908101554969,6151
BBB,ERM,0,0,accuracy_agreement,0.4366769630954316,6151
BBB,ERM,0,0,balanced_accuracy_agreement,0.5126263559186671,6151
BBB,ERM,0,1,auroc_agreement,0.5729370582209634,5560
BBB,ERM,0,1,auprc_agreement,0.5848716391649945,5560
BBB,ERM,0,1,accuracy_agreement,0.5517985611510792,5560
BBB,ERM,0,1,balanced_accuracy_agreement,0.5150519289726849,5560
BBB,ERM,0,2,auroc_agreement,0.5232303830208056,3733
BBB,ERM,0,2,auprc_agreement,0.658273336312889,3733
BBB,ERM,0,2,accuracy_agreement,0.6533619073131529,3733
BBB,ERM,0,2,balanced_accuracy_agreement,0.5105200765788039,3733
BBB,ERM,0,3,auroc_agreement,0.4625324872815748,1076
BBB,ERM,0,3,auprc_agreement,0.4681996755277497,1076
BBB,ERM,0,3,accuracy_agreement,0.516728624535316,1076
BBB,ERM,0,3,balanced_accuracy_agreement,0.5078176841406769,1076
BBB,ERM,0,4,auroc_agreement,0.3041666666666667,46
BBB,ERM,0,4,auprc_agreement,0.1768504164916987,46
BBB,ERM,0,4,accuracy_agreement,0.2608695652173913,46
BBB,ERM,0,4,balanced_accuracy_agreement,0.5277777777777778,46
BBB,ERM,1,0,auroc_agreement,0.593307251740433,6151
BBB,ERM,1,0,auprc_agreement,0.48751704489013,6151
BBB,ERM,1,0,accuracy_agreement,0.438465290196716,6151
BBB,ERM,1,0,balanced_accuracy_agreement,0.5139425328446612,6151
BBB,ERM,1,1,auroc_agreement,0.5821128996223869,5560
BBB,ERM,1,1,auprc_agreement,0.5936978201966214,5560
BBB,ERM,1,1,accuracy_agreement,0.5514388489208633,5560
BBB,ERM,1,1,balanced_accuracy_agreement,0.514775137627531,5560
BBB,ERM,1,2,auroc_agreement,0.5324274466547487,3733
BBB,ERM,1,2,auprc_agreement,0.6670962121615908,3733
BBB,ERM,1,2,accuracy_agreement,0.6525582641307259,3733
BBB,ERM,1,2,balanced_accuracy_agreement,0.5097235429107553,3733
BBB,ERM,1,3,auroc_agreement,0.469717706259677,1076
BBB,ERM,1,3,auprc_agreement,0.4763001035549272,1076
BBB,ERM,1,3,accuracy_agreement,0.5157992565055762,1076
BBB,ERM,1,3,balanced_accuracy_agreement,0.5069398363193984,1076
BBB,ERM,1,4,auroc_agreement,0.3513888888888889,46
BBB,ERM,1,4,auprc_agreement,0.1853734222187205,46
BBB,ERM,1,4,accuracy_agreement,0.2608695652173913,46
BBB,ERM,1,4,balanced_accuracy_agreement,0.5277777777777778,46
BBB,ERM,2,0,auroc_agreement,0.5908168055137524,6151
BBB,ERM,2,0,auprc_agreement,0.4865915937874608,6151
BBB,ERM,2,0,accuracy_agreement,0.440578767680052,6151
BBB,ERM,2,0,balanced_accuracy_agreement,0.5153731811973483,6151
BBB,ERM,2,1,auroc_agreement,0.5821837899739561,5560
BBB,ERM,2,1,auprc_agreement,0.5951684552806726,5560
BBB,ERM,2,1,accuracy_agreement,0.554136690647482,5560
BBB,ERM,2,1,balanced_accuracy_agreement,0.5179295955305098,5560
BBB,ERM,2,2,auroc_agreement,0.5324973374919173,3733
BBB,ERM,2,2,auprc_agreement,0.6668727645120058,3733
BBB,ERM,2,2,accuracy_agreement,0.6533619073131529,3733
BBB,ERM,2,2,balanced_accuracy_agreement,0.5112471948575558,3733
BBB,ERM,2,3,auroc_agreement,0.4675127184251271,1076
BBB,ERM,2,3,auprc_agreement,0.4748651746943542,1076
BBB,ERM,2,3,accuracy_agreement,0.516728624535316,1076
BBB,ERM,2,3,balanced_accuracy_agreement,0.5078522450785224,1076
BBB,ERM,2,4,auroc_agreement,0.3291666666666666,46
BBB,ERM,2,4,auprc_agreement,0.1813961592173511,46
BBB,ERM,2,4,accuracy_agreement,0.2608695652173913,46
BBB,ERM,2,4,balanced_accuracy_agreement,0.5277777777777778,46
BBB,ERM,3,0,auroc_agreement,0.5938943863907762,6151
BBB,ERM,3,0,auprc_agreement,0.4847541467691822,6151
BBB,ERM,3,0,accuracy_agreement,0.4378149894326126,6151
BBB,ERM,3,0,balanced_accuracy_agreement,0.5134389563596021,6151
BBB,ERM,3,1,auroc_agreement,0.5792913464557949,5560
BBB,ERM,3,1,auprc_agreement,0.5895570549105567,5560
BBB,ERM,3,1,accuracy_agreement,0.5532374100719425,5560
BBB,ERM,3,1,balanced_accuracy_agreement,0.5166415914018141,5560
BBB,ERM,3,2,auroc_agreement,0.532476576268178,3733
BBB,ERM,3,2,auprc_agreement,0.6617232616623719,3733
BBB,ERM,3,2,accuracy_agreement,0.6533619073131529,3733
BBB,ERM,3,2,balanced_accuracy_agreement,0.5114289744272438,3733
BBB,ERM,3,3,auroc_agreement,0.4687983853129838,1076
BBB,ERM,3,3,auprc_agreement,0.4705353929494038,1076
BBB,ERM,3,3,accuracy_agreement,0.516728624535316,1076
BBB,ERM,3,3,balanced_accuracy_agreement,0.507886806016368,1076
BBB,ERM,3,4,auroc_agreement,0.3152777777777777,46
BBB,ERM,3,4,auprc_agreement,0.1784847525787639,46
BBB,ERM,3,4,accuracy_agreement,0.2608695652173913,46
BBB,ERM,3,4,balanced_accuracy_agreement,0.5277777777777778,46
BBB,ERM,4,0,auroc_agreement,0.5892245280702193,6151
BBB,ERM,4,0,auprc_agreement,0.4829827050508632,6151
BBB,ERM,4,0,accuracy_agreement,0.4348886359941473,6151
BBB,ERM,4,0,balanced_accuracy_agreement,0.5112003255400042,6151
BBB,ERM,4,1,auroc_agreement,0.5755555095538581,5560
BBB,ERM,4,1,auprc_agreement,0.5862816420161263,5560
BBB,ERM,4,1,accuracy_agreement,0.5510791366906475,5560
BBB,ERM,4,1,balanced_accuracy_agreement,0.5141293779511608,5560
BBB,ERM,4,2,auroc_agreement,0.5283366931649613,3733
BBB,ERM,4,2,auprc_agreement,0.6608384614058282,3733
BBB,ERM,4,2,accuracy_agreement,0.656308598982052,3733
BBB,ERM,4,2,balanced_accuracy_agreement,0.5120470566607077,3733
BBB,ERM,4,3,auroc_agreement,0.4607577831232028,1076
BBB,ERM,4,3,auprc_agreement,0.4685938718551804,1076
BBB,ERM,4,3,accuracy_agreement,0.516728624535316,1076
BBB,ERM,4,3,balanced_accuracy_agreement,0.5077831232028313,1076
BBB,ERM,4,4,auroc_agreement,0.3263888888888889,46
BBB,ERM,4,4,auprc_agreement,0.1806983390013671,46
BBB,ERM,4,4,accuracy_agreement,0.2608695652173913,46
BBB,ERM,4,4,balanced_accuracy_agreement,0.5277777777777778,46
HIA,ERM,0,0,auroc_agreement,0.3865179325069099,6312
HIA,ERM,0,0,auprc_agreement,0.9187812495734088,6312
HIA,ERM,0,0,accuracy_agreement,0.9437579214195184,6312
HIA,ERM,0,0,balanced_accuracy_agreement,0.5,6312
HIA,ERM,0,1,auroc_agreement,0.3310189317637992,6312
HIA,ERM,0,1,auprc_agreement,0.8087334217456004,6312
HIA,ERM,0,1,accuracy_agreement,0.8740494296577946,6312
HIA,ERM,0,1,balanced_accuracy_agreement,0.5,6312
HIA,ERM,0,2,auroc_agreement,0.4544515613870306,6312
HIA,ERM,0,2,auprc_agreement,0.6041568545868112,6312
HIA,ERM,0,2,accuracy_agreement,0.641318124207858,6312
HIA,ERM,0,2,balanced_accuracy_agreement,0.5,6312
HIA,ERM,0,3,auroc_agreement,0.4421116500071225,6312
HIA,ERM,0,3,auprc_agreement,0.1949715791187476,6312
HIA,ERM,0,3,accuracy_agreement,0.2322560202788339,6312
HIA,ERM,0,3,balanced_accuracy_agreement,0.5,6312
HIA,ERM,0,4,auroc_agreement,0.1596293689889749,6313
HIA,ERM,0,4,auprc_agreement,0.0044106646604951,6313
HIA,ERM,0,4,accuracy_agreement,0.007761761444638,6313
HIA,ERM,0,4,balanced_accuracy_agreement,0.5,6313
HIA,ERM,1,0,auroc_agreement,0.4040078307683941,6312
HIA,ERM,1,0,auprc_agreement,0.9208651384954372,6312
HIA,ERM,1,0,accuracy_agreement,0.9437579214195184,6312
HIA,ERM,1,0,balanced_accuracy_agreement,0.5,6312
HIA,ERM,1,1,auroc_agreement,0.3576355758017243,6312
HIA,ERM,1,1,auprc_agreement,0.8230002720264934,6312
HIA,ERM,1,1,accuracy_agreement,0.8740494296577946,6312
HIA,ERM,1,1,balanced_accuracy_agreement,0.5,6312
HIA,ERM,1,2,auroc_agreement,0.4567444421360633,6312
HIA,ERM,1,2,auprc_agreement,0.6113642810582889,6312
HIA,ERM,1,2,accuracy_agreement,0.641318124207858,6312
HIA,ERM,1,2,balanced_accuracy_agreement,0.5,6312
HIA,ERM,1,3,auroc_agreement,0.4506303703874702,6312
HIA,ERM,1,3,auprc_agreement,0.1980219000322436,6312
HIA,ERM,1,3,accuracy_agreement,0.2322560202788339,6312
HIA,ERM,1,3,balanced_accuracy_agreement,0.5,6312
HIA,ERM,1,4,auroc_agreement,0.132884379805562,6313
HIA,ERM,1,4,auprc_agreement,0.0043387799482959,6313
HIA,ERM,1,4,accuracy_agreement,0.007761761444638,6313
HIA,ERM,1,4,balanced_accuracy_agreement,0.5,6313
HIA,ERM,2,0,auroc_agreement,0.3896093363943945,6312
HIA,ERM,2,0,auprc_agreement,0.919844035382573,6312
HIA,ERM,2,0,accuracy_agreement,0.9437579214195184,6312
HIA,ERM,2,0,balanced_accuracy_agreement,0.5,6312
HIA,ERM,2,1,auroc_agreement,0.3304278485139699,6312
HIA,ERM,2,1,auprc_agreement,0.8091992736132076,6312
HIA,ERM,2,1,accuracy_agreement,0.8740494296577946,6312
HIA,ERM,2,1,balanced_accuracy_agreement,0.5,6312
HIA,ERM,2,2,auroc_agreement,0.4536448222042206,6312
HIA,ERM,2,2,auprc_agreement,0.6045471063266019,6312
HIA,ERM,2,2,accuracy_agreement,0.641318124207858,6312
HIA,ERM,2,2,balanced_accuracy_agreement,0.5,6312
HIA,ERM,2,3,auroc_agreement,0.4379104241469456,6312
HIA,ERM,2,3,auprc_agreement,0.1935186046587319,6312
HIA,ERM,2,3,accuracy_agreement,0.2322560202788339,6312
HIA,ERM,2,3,balanced_accuracy_agreement,0.5,6312
HIA,ERM,2,4,auroc_agreement,0.1621250032580082,6313
HIA,ERM,2,4,auprc_agreement,0.0044198863521382,6313
HIA,ERM,2,4,accuracy_agreement,0.007761761444638,6313
HIA,ERM,2,4,balanced_accuracy_agreement,0.5,6313
HIA,ERM,3,0,auroc_agreement,0.3879457709831255,6312
HIA,ERM,3,0,auprc_agreement,0.91906961670147,6312
HIA,ERM,3,0,accuracy_agreement,0.9437579214195184,6312
HIA,ERM,3,0,balanced_accuracy_agreement,0.5,6312
HIA,ERM,3,1,auroc_agreement,0.329082207881186,6312
HIA,ERM,3,1,auprc_agreement,0.807990854547284,6312
HIA,ERM,3,1,accuracy_agreement,0.8740494296577946,6312
HIA,ERM,3,1,balanced_accuracy_agreement,0.5,6312
HIA,ERM,3,2,auroc_agreement,0.4518262082920152,6312
HIA,ERM,3,2,auprc_agreement,0.6032399942103277,6312
HIA,ERM,3,2,accuracy_agreement,0.641318124207858,6312
HIA,ERM,3,2,balanced_accuracy_agreement,0.5,6312
HIA,ERM,3,3,auroc_agreement,0.4415315031764147,6312
HIA,ERM,3,3,auprc_agreement,0.1945051303741947,6312
HIA,ERM,3,3,accuracy_agreement,0.2322560202788339,6312
HIA,ERM,3,3,balanced_accuracy_agreement,0.5,6312
HIA,ERM,3,4,auroc_agreement,0.1573976333828551,6313
HIA,ERM,3,4,auprc_agreement,0.0044066761896934,6313
HIA,ERM,3,4,accuracy_agreement,0.007761761444638,6313
HIA,ERM,3,4,balanced_accuracy_agreement,0.5,6313
HIA,ERM,4,0,auroc_agreement,0.4288336363657858,6312
HIA,ERM,4,0,auprc_agreement,0.92728370574981,6312
HIA,ERM,4,0,accuracy_agreement,0.9437579214195184,6312
HIA,ERM,4,0,balanced_accuracy_agreement,0.5,6312
HIA,ERM,4,1,auroc_agreement,0.4330893761193247,6312
HIA,ERM,4,1,auprc_agreement,0.8408380783102998,6312
HIA,ERM,4,1,accuracy_agreement,0.8740494296577946,6312
HIA,ERM,4,1,balanced_accuracy_agreement,0.5,6312
HIA,ERM,4,2,auroc_agreement,0.4757932962576293,6312
HIA,ERM,4,2,auprc_agreement,0.62285533851244,6312
HIA,ERM,4,2,accuracy_agreement,0.641318124207858,6312
HIA,ERM,4,2,balanced_accuracy_agreement,0.5,6312
HIA,ERM,4,3,auroc_agreement,0.4621600408544986,6312
HIA,ERM,4,3,auprc_agreement,0.2063380184749496,6312
HIA,ERM,4,3,accuracy_agreement,0.2322560202788339,6312
HIA,ERM,4,3,balanced_accuracy_agreement,0.5,6312
HIA,ERM,4,4,auroc_agreement,0.2305105950426147,6313
HIA,ERM,4,4,auprc_agreement,0.0047669637999811,6313
HIA,ERM,4,4,accuracy_agreement,0.007761761444638,6313
HIA,ERM,4,4,balanced_accuracy_agreement,0.5,6313
CYP2D6,ERM,0,0,auroc_agreement,0.6921154283117473,6312
CYP2D6,ERM,0,0,auprc_agreement,0.1441202966895775,6312
CYP2D6,ERM,0,0,accuracy_agreement,0.8759505703422054,6312
CYP2D6,ERM,0,0,balanced_accuracy_agreement,0.5581152168942917,6312
CYP2D6,ERM,0,1,auroc_agreement,0.6288003098525807,6312
CYP2D6,ERM,0,1,auprc_agreement,0.0966764696633329,6312
CYP2D6,ERM,0,1,accuracy_agreement,0.8681875792141952,6312
CYP2D6,ERM,0,1,balanced_accuracy_agreement,0.5442724897043083,6312
CYP2D6,ERM,0,2,auroc_agreement,0.7149910121151009,6312
CYP2D6,ERM,0,2,auprc_agreement,0.1296595920679102,6312
CYP2D6,ERM,0,2,accuracy_agreement,0.8520278833967047,6312
CYP2D6,ERM,0,2,balanced_accuracy_agreement,0.5868094894771174,6312
CYP2D6,ERM,0,3,auroc_agreement,0.7814744584267082,6311
CYP2D6,ERM,0,3,auprc_agreement,0.207640960125239,6311
CYP2D6,ERM,0,3,accuracy_agreement,0.8651560766914911,6311
CYP2D6,ERM,0,3,balanced_accuracy_agreement,0.6306703374333702,6311
CYP2D6,ERM,0,4,auroc_agreement,0.8408299630736769,6314
CYP2D6,ERM,0,4,auprc_agreement,0.124566092753528,6314
CYP2D6,ERM,0,4,accuracy_agreement,0.9356984478935698,6314
CYP2D6,ERM,0,4,balanced_accuracy_agreement,0.6815280464216634,6314
CYP2D6,ERM,1,0,auroc_agreement,0.6922731134240603,6312
CYP2D6,ERM,1,0,auprc_agreement,0.1471975345802196,6312
CYP2D6,ERM,1,0,accuracy_agreement,0.8762674271229405,6312
CYP2D6,ERM,1,0,balanced_accuracy_agreement,0.5582869496780801,6312
CYP2D6,ERM,1,1,auroc_agreement,0.633563209881336,6312
CYP2D6,ERM,1,1,auprc_agreement,0.0970522097843798,6312
CYP2D6,ERM,1,1,accuracy_agreement,0.8654942965779467,6312
CYP2D6,ERM,1,1,balanced_accuracy_agreement,0.5478664455927488,6312
CYP2D6,ERM,1,2,auroc_agreement,0.7146981270188832,6312
CYP2D6,ERM,1,2,auprc_agreement,0.1296181026055785,6312
CYP2D6,ERM,1,2,accuracy_agreement,0.8436311787072244,6312
CYP2D6,ERM,1,2,balanced_accuracy_agreement,0.5916764259710666,6312
CYP2D6,ERM,1,3,auroc_agreement,0.7808484676408057,6311
CYP2D6,ERM,1,3,auprc_agreement,0.211051510489565,6311
CYP2D6,ERM,1,3,accuracy_agreement,0.8599271113928062,6311
CYP2D6,ERM,1,3,balanced_accuracy_agreement,0.6331912009761671,6311
CYP2D6,ERM,1,4,auroc_agreement,0.8424667370025203,6314
CYP2D6,ERM,1,4,auprc_agreement,0.1402600760749813,6314
CYP2D6,ERM,1,4,accuracy_agreement,0.93205574912892,6314
CYP2D6,ERM,1,4,balanced_accuracy_agreement,0.7243230174081238,6314
CYP2D6,ERM,2,0,auroc_agreement,0.6957362156345667,6312
CYP2D6,ERM,2,0,auprc_agreement,0.1489884146999887,6312
CYP2D6,ERM,2,0,accuracy_agreement,0.8818124207858048,6312
CYP2D6,ERM,2,0,balanced_accuracy_agreement,0.5434963319773818,6312
CYP2D6,ERM,2,1,auroc_agreement,0.6374462983134612,6312
CYP2D6,ERM,2,1,auprc_agreement,0.0998849016058707,6312
CYP2D6,ERM,2,1,accuracy_agreement,0.8767427122940431,6312
CYP2D6,ERM,2,1,balanced_accuracy_agreement,0.5463061229740973,6312
CYP2D6,ERM,2,2,auroc_agreement,0.7190791116129576,6312
CYP2D6,ERM,2,2,auprc_agreement,0.1320343668279313,6312
CYP2D6,ERM,2,2,accuracy_agreement,0.8602661596958175,6312
CYP2D6,ERM,2,2,balanced_accuracy_agreement,0.5806894201510879,6312
CYP2D6,ERM,2,3,auroc_agreement,0.7853118630662056,6311
CYP2D6,ERM,2,3,auprc_agreement,0.2161513324941332,6311
CYP2D6,ERM,2,3,accuracy_agreement,0.8735541118681667,6311
CYP2D6,ERM,2,3,balanced_accuracy_agreement,0.6200371132766156,6311
CYP2D6,ERM,2,4,auroc_agreement,0.8440991149405076,6314
CYP2D6,ERM,2,4,auprc_agreement,0.1442486759768182,6314
CYP2D6,ERM,2,4,accuracy_agreement,0.937598986379474,6314
CYP2D6,ERM,2,4,balanced_accuracy_agreement,0.6646357188910381,6314
CYP2D6,ERM,3,0,auroc_agreement,0.6947012534386066,6312
CYP2D6,ERM,3,0,auprc_agreement,0.1454605104374838,6312
CYP2D6,ERM,3,0,accuracy_agreement,0.8769011406844106,6312
CYP2D6,ERM,3,0,balanced_accuracy_agreement,0.548327501793712,6312
CYP2D6,ERM,3,1,auroc_agreement,0.6322671918752175,6312
CYP2D6,ERM,3,1,auprc_agreement,0.0960797426569482,6312
CYP2D6,ERM,3,1,accuracy_agreement,0.8697718631178707,6312
CYP2D6,ERM,3,1,balanced_accuracy_agreement,0.5476269689113675,6312
CYP2D6,ERM,3,2,auroc_agreement,0.7153063616253554,6312
CYP2D6,ERM,3,2,auprc_agreement,0.123761194023493,6312
CYP2D6,ERM,3,2,accuracy_agreement,0.8523447401774398,6312
CYP2D6,ERM,3,2,balanced_accuracy_agreement,0.5893157551412779,6312
CYP2D6,ERM,3,3,auroc_agreement,0.7785351410000305,6311
CYP2D6,ERM,3,3,auprc_agreement,0.2026097771823687,6311
CYP2D6,ERM,3,3,accuracy_agreement,0.8665821581365869,6311
CYP2D6,ERM,3,3,balanced_accuracy_agreement,0.6099852628519086,6311
CYP2D6,ERM,3,4,auroc_agreement,0.8422454721294179,6314
CYP2D6,ERM,3,4,auprc_agreement,0.1070752681422823,6314
CYP2D6,ERM,3,4,accuracy_agreement,0.9382324992081088,6314
CYP2D6,ERM,3,4,balanced_accuracy_agreement,0.6738878143133462,6314
CYP2D6,ERM,4,0,auroc_agreement,0.6914411400809217,6312
CYP2D6,ERM,4,0,auprc_agreement,0.1458296242131719,6312
CYP2D6,ERM,4,0,accuracy_agreement,0.8748415716096325,6312
CYP2D6,ERM,4,0,balanced_accuracy_agreement,0.5509577526816127,6312
CYP2D6,ERM,4,1,auroc_agreement,0.6287632936643183,6312
CYP2D6,ERM,4,1,auprc_agreement,0.0945131437499179,6312
CYP2D6,ERM,4,1,accuracy_agreement,0.8637515842839036,6312
CYP2D6,ERM,4,1,balanced_accuracy_agreement,0.5507092437096179,6312
CYP2D6,ERM,4,2,auroc_agreement,0.7147612816923078,6312
CYP2D6,ERM,4,2,auprc_agreement,0.1288013148690744,6312
CYP2D6,ERM,4,2,accuracy_agreement,0.8423637515842839,6312
CYP2D6,ERM,4,2,balanced_accuracy_agreement,0.588662803635166,6312
CYP2D6,ERM,4,3,auroc_agreement,0.7759355215970201,6311
CYP2D6,ERM,4,3,auprc_agreement,0.2034722363853939,6311
CYP2D6,ERM,4,3,accuracy_agreement,0.8629377277768975,6311
CYP2D6,ERM,4,3,balanced_accuracy_agreement,0.6303578490523947,6311
CYP2D6,ERM,4,4,auroc_agreement,0.8401925443995076,6314
CYP2D6,ERM,4,4,auprc_agreement,0.1352086333868156,6314
CYP2D6,ERM,4,4,accuracy_agreement,0.9312638580931264,6314
CYP2D6,ERM,4,4,balanced_accuracy_agreement,0.723920051579626,6314
PPBR,ERM,0,0,auroc_agreement,0.541852810859369,6312
PPBR,ERM,0,0,auprc_agreement,0.6290610533523914,6312
PPBR,ERM,0,0,accuracy_agreement,0.5825411913814955,6312
PPBR,ERM,0,0,balanced_accuracy_agreement,0.5195672962250567,6312
PPBR,ERM,0,1,auroc_agreement,0.4895771021779885,6312
PPBR,ERM,0,1,auprc_agreement,0.6612817672918274,6312
PPBR,ERM,0,1,accuracy_agreement,0.56606463878327,6312
PPBR,ERM,0,1,balanced_accuracy_agreement,0.4974997624169539,6312
PPBR,ERM,0,2,auroc_agreement,0.4857131514608583,6311
PPBR,ERM,0,2,auprc_agreement,0.6842079448658157,6311
PPBR,ERM,0,2,accuracy_agreement,0.547615274916812,6311
PPBR,ERM,0,2,balanced_accuracy_agreement,0.4892395041833359,6311
PPBR,ERM,0,3,auroc_agreement,0.482541036270937,6311
PPBR,ERM,0,3,auprc_agreement,0.5387120488842079,6311
PPBR,ERM,0,3,accuracy_agreement,0.5216289019172873,6311
PPBR,ERM,0,3,balanced_accuracy_agreement,0.4972331508224663,6311
PPBR,ERM,0,4,auroc_agreement,0.5284254011347242,6315
PPBR,ERM,0,4,auprc_agreement,0.1946293885066073,6315
PPBR,ERM,0,4,accuracy_agreement,0.2799683293745051,6315
PPBR,ERM,0,4,balanced_accuracy_agreement,0.5100211450862404,6315
PPBR,ERM,1,0,auroc_agreement,0.5324649747773381,6312
PPBR,ERM,1,0,auprc_agreement,0.6261152289439553,6312
PPBR,ERM,1,0,accuracy_agreement,0.5792141951837769,6312
PPBR,ERM,1,0,balanced_accuracy_agreement,0.508165752761332,6312
PPBR,ERM,1,1,auroc_agreement,0.4987109463868658,6312
PPBR,ERM,1,1,auprc_agreement,0.6689668210725046,6312
PPBR,ERM,1,1,accuracy_agreement,0.6153358681875792,6312
PPBR,ERM,1,1,balanced_accuracy_agreement,0.5152721837769657,6312
PPBR,ERM,1,2,auroc_agreement,0.4826153183104641,6311
PPBR,ERM,1,2,auprc_agreement,0.6769878430389455,6311
PPBR,ERM,1,2,accuracy_agreement,0.6051338932023451,6311
PPBR,ERM,1,2,balanced_accuracy_agreement,0.5077786962770988,6311
PPBR,ERM,1,3,auroc_agreement,0.471970828573939,6311
PPBR,ERM,1,3,auprc_agreement,0.5362981797923958,6311
PPBR,ERM,1,3,accuracy_agreement,0.530343844081762,6311
PPBR,ERM,1,3,balanced_accuracy_agreement,0.4939726968986261,6311
PPBR,ERM,1,4,auroc_agreement,0.5635655179370858,6315
PPBR,ERM,1,4,auprc_agreement,0.2021420596726646,6315
PPBR,ERM,1,4,accuracy_agreement,0.276326207442597,6315
PPBR,ERM,1,4,balanced_accuracy_agreement,0.5186547357060098,6315
PPBR,ERM,2,0,auroc_agreement,0.5353999858493421,6312
PPBR,ERM,2,0,auprc_agreement,0.6280069067124954,6312
PPBR,ERM,2,0,accuracy_agreement,0.5641634980988594,6312
PPBR,ERM,2,0,balanced_accuracy_agreement,0.5136255829721946,6312
PPBR,ERM,2,1,auroc_agreement,0.4798802581447788,6312
PPBR,ERM,2,1,auprc_agreement,0.656239356292599,6312
PPBR,ERM,2,1,accuracy_agreement,0.5403992395437263,6312
PPBR,ERM,2,1,balanced_accuracy_agreement,0.4938484133772214,6312
PPBR,ERM,2,2,auroc_agreement,0.467433113109708,6311
PPBR,ERM,2,2,auprc_agreement,0.6691861041922604,6311
PPBR,ERM,2,2,accuracy_agreement,0.5274916811915703,6311
PPBR,ERM,2,2,balanced_accuracy_agreement,0.4888790912958696,6311
PPBR,ERM,2,3,auroc_agreement,0.4812024662213574,6311
PPBR,ERM,2,3,auprc_agreement,0.5392322904027897,6311
PPBR,ERM,2,3,accuracy_agreement,0.5202028204721915,6311
PPBR,ERM,2,3,balanced_accuracy_agreement,0.5036150403209536,6311
PPBR,ERM,2,4,auroc_agreement,0.505224569826285,6315
PPBR,ERM,2,4,auprc_agreement,0.1809927807815304,6315
PPBR,ERM,2,4,accuracy_agreement,0.3034045922406967,6315
PPBR,ERM,2,4,balanced_accuracy_agreement,0.5206397196586621,6315
PPBR,ERM,3,0,auroc_agreement,0.5290975767050579,6312
PPBR,ERM,3,0,auprc_agreement,0.6233934726675681,6312
PPBR,ERM,3,0,accuracy_agreement,0.5666983523447402,6312
PPBR,ERM,3,0,balanced_accuracy_agreement,0.5103500912342303,6312
PPBR,ERM,3,1,auroc_agreement,0.4971104717967326,6312
PPBR,ERM,3,1,auprc_agreement,0.675642749695684,6312
PPBR,ERM,3,1,accuracy_agreement,0.5544993662864385,6312
PPBR,ERM,3,1,balanced_accuracy_agreement,0.4974539736844379,6312
PPBR,ERM,3,2,auroc_agreement,0.4895534315559049,6311
PPBR,ERM,3,2,auprc_agreement,0.6920235843405086,6311
PPBR,ERM,3,2,accuracy_agreement,0.5406433211852322,6311
PPBR,ERM,3,2,balanced_accuracy_agreement,0.4882664314283401,6311
PPBR,ERM,3,3,auroc_agreement,0.5066439506075742,6311
PPBR,ERM,3,3,auprc_agreement,0.5594268227337682,6311
PPBR,ERM,3,3,accuracy_agreement,0.5278085881793694,6311
PPBR,ERM,3,3,balanced_accuracy_agreement,0.50818226672721,6311
PPBR,ERM,3,4,auroc_agreement,0.5944715572962627,6315
PPBR,ERM,3,4,auprc_agreement,0.21660766357706,6315
PPBR,ERM,3,4,accuracy_agreement,0.3501187648456057,6315
PPBR,ERM,3,4,balanced_accuracy_agreement,0.5548998522096567,6315
PPBR,ERM,4,0,auroc_agreement,0.5544387685509862,6312
PPBR,ERM,4,0,auprc_agreement,0.6358860574431673,6312
PPBR,ERM,4,0,accuracy_agreement,0.5929974651457541,6312
PPBR,ERM,4,0,balanced_accuracy_agreement,0.5097473857493289,6312
PPBR,ERM,4,1,auroc_agreement,0.501127439545914,6312
PPBR,ERM,4,1,auprc_agreement,0.6706452492512986,6312
PPBR,ERM,4,1,accuracy_agreement,0.6421102661596958,6312
PPBR,ERM,4,1,balanced_accuracy_agreement,0.5074934556670035,6312
PPBR,ERM,4,2,auroc_agreement,0.4942863656663512,6311
PPBR,ERM,4,2,auprc_agreement,0.6849003927486621,6311
PPBR,ERM,4,2,accuracy_agreement,0.6444303596894312,6311
PPBR,ERM,4,2,balanced_accuracy_agreement,0.5024520208226279,6311
PPBR,ERM,4,3,auroc_agreement,0.476335134273804,6311
PPBR,ERM,4,3,auprc_agreement,0.5337571218189509,6311
PPBR,ERM,4,3,accuracy_agreement,0.5514181587704009,6311
PPBR,ERM,4,3,balanced_accuracy_agreement,0.5022821538944902,6311
PPBR,ERM,4,4,auroc_agreement,0.5193643872609751,6315
PPBR,ERM,4,4,auprc_agreement,0.1823348269548324,6315
PPBR,ERM,4,4,accuracy_agreement,0.2577988915281077,6315
PPBR,ERM,4,4,balanced_accuracy_agreement,0.5235453326555937,6315
Solubility,ERM,0,0,mae_full,1.1679734577789658,6312
Solubility,ERM,0,0,mae_abs_teacher_le_10,1.1679734577789658,6312
Solubility,ERM,0,0,spearman,0.6062582300732964,6312
Solubility,ERM,0,0,robust_n,6312.0,6312
Solubility,ERM,0,1,mae_full,1.323480245034202,6312
Solubility,ERM,0,1,mae_abs_teacher_le_10,1.323480245034202,6312
Solubility,ERM,0,1,spearman,0.439653339679814,6312
Solubility,ERM,0,1,robust_n,6312.0,6312
Solubility,ERM,0,2,mae_full,1.4616595199191222,6312
Solubility,ERM,0,2,mae_abs_teacher_le_10,1.461109649739351,6312
Solubility,ERM,0,2,spearman,0.4518356549430438,6312
Solubility,ERM,0,2,robust_n,6311.0,6312
Solubility,ERM,0,3,mae_full,1.8169722693830692,6312
Solubility,ERM,0,3,mae_abs_teacher_le_10,1.7981044705488851,6312
Solubility,ERM,0,3,spearman,0.2401373141035445,6312
Solubility,ERM,0,3,robust_n,6272.0,6312
Solubility,ERM,0,4,mae_full,5.585928509897879,6313
Solubility,ERM,0,4,mae_abs_teacher_le_10,3.5005180207691127,6313
Solubility,ERM,0,4,spearman,-0.056702344203946,6313
Solubility,ERM,0,4,robust_n,5877.0,6313
Solubility,ERM,1,0,mae_full,1.1824222877750834,6312
Solubility,ERM,1,0,mae_abs_teacher_le_10,1.1824222877750834,6312
Solubility,ERM,1,0,spearman,0.5984631911461902,6312
Solubility,ERM,1,0,robust_n,6312.0,6312
Solubility,ERM,1,1,mae_full,1.3597616761543605,6312
Solubility,ERM,1,1,mae_abs_teacher_le_10,1.3597616761543605,6312
Solubility,ERM,1,1,spearman,0.4332353566763103,6312
Solubility,ERM,1,1,robust_n,6312.0,6312
Solubility,ERM,1,2,mae_full,1.518540502278826,6312
Solubility,ERM,1,2,mae_abs_teacher_le_10,1.517966875851655,6312
Solubility,ERM,1,2,spearman,0.4423594119461102,6312
Solubility,ERM,1,2,robust_n,6311.0,6312
Solubility,ERM,1,3,mae_full,1.8490227231139316,6312
Solubility,ERM,1,3,mae_abs_teacher_le_10,1.8300778543280096,6312
Solubility,ERM,1,3,spearman,0.2418266712577484,6312
Solubility,ERM,1,3,robust_n,6272.0,6312
Solubility,ERM,1,4,mae_full,5.47457563216513,6313
Solubility,ERM,1,4,mae_abs_teacher_le_10,3.38664517432572,6313
Solubility,ERM,1,4,spearman,0.0014866024619551,6313
Solubility,ERM,1,4,robust_n,5877.0,6313
Solubility,ERM,2,0,mae_full,1.139022317654733,6312
Solubility,ERM,2,0,mae_abs_teacher_le_10,1.139022317654733,6312
Solubility,ERM,2,0,spearman,0.6077316769806548,6312
Solubility,ERM,2,0,robust_n,6312.0,6312
Solubility,ERM,2,1,mae_full,1.2962275251736357,6312
Solubility,ERM,2,1,mae_abs_teacher_le_10,1.2962275251736357,6312
Solubility,ERM,2,1,spearman,0.4422928496375521,6312
Solubility,ERM,2,1,robust_n,6312.0,6312
Solubility,ERM,2,2,mae_full,1.4249031224855149,6312
Solubility,ERM,2,2,mae_abs_teacher_le_10,1.424385323873395,6312
Solubility,ERM,2,2,spearman,0.4648179843520193,6312
Solubility,ERM,2,2,robust_n,6311.0,6312
Solubility,ERM,2,3,mae_full,1.7874028339700252,6312
Solubility,ERM,2,3,mae_abs_teacher_le_10,1.7694436316131328,6312
Solubility,ERM,2,3,spearman,0.2602232415392259,6312
Solubility,ERM,2,3,robust_n,6272.0,6312
Solubility,ERM,2,4,mae_full,5.6440095196709885,6313
Solubility,ERM,2,4,mae_abs_teacher_le_10,3.5581546146379193,6313
Solubility,ERM,2,4,spearman,-0.0520895415579066,6313
Solubility,ERM,2,4,robust_n,5877.0,6313
Solubility,ERM,3,0,mae_full,1.2255952033363515,6312
Solubility,ERM,3,0,mae_abs_teacher_le_10,1.2255952033363515,6312
Solubility,ERM,3,0,spearman,0.589489932347987,6312
Solubility,ERM,3,0,robust_n,6312.0,6312
Solubility,ERM,3,1,mae_full,1.385364142805149,6312
Solubility,ERM,3,1,mae_abs_teacher_le_10,1.385364142805149,6312
Solubility,ERM,3,1,spearman,0.4304976577328778,6312
Solubility,ERM,3,1,robust_n,6312.0,6312
Solubility,ERM,3,2,mae_full,1.564000377710932,6312
Solubility,ERM,3,2,mae_abs_teacher_le_10,1.5633193584488074,6312
Solubility,ERM,3,2,spearman,0.4401204018791727,6312
Solubility,ERM,3,2,robust_n,6311.0,6312
Solubility,ERM,3,3,mae_full,1.8417176298567852,6312
Solubility,ERM,3,3,mae_abs_teacher_le_10,1.8220554577058976,6312
Solubility,ERM,3,3,spearman,0.2562312821503667,6312
Solubility,ERM,3,3,robust_n,6272.0,6312
Solubility,ERM,3,4,mae_full,5.320943600230261,6313
Solubility,ERM,3,4,mae_abs_teacher_le_10,3.2445214653177414,6313
Solubility,ERM,3,4,spearman,0.0244757476493043,6313
Solubility,ERM,3,4,robust_n,5877.0,6313
Solubility,ERM,4,0,mae_full,1.1848441986925853,6312
Solubility,ERM,4,0,mae_abs_teacher_le_10,1.1848441986925853,6312
Solubility,ERM,4,0,spearman,0.6079827911589257,6312
Solubility,ERM,4,0,robust_n,6312.0,6312
Solubility,ERM,4,1,mae_full,1.340908049905255,6312
Solubility,ERM,4,1,mae_abs_teacher_le_10,1.340908049905255,6312
Solubility,ERM,4,1,spearman,0.4593320025934005,6312
Solubility,ERM,4,1,robust_n,6312.0,6312
Solubility,ERM,4,2,mae_full,1.507384852037079,6312
Solubility,ERM,4,2,mae_abs_teacher_le_10,1.5066982363521193,6312
Solubility,ERM,4,2,spearman,0.4624438690223733,6312
Solubility,ERM,4,2,robust_n,6311.0,6312
Solubility,ERM,4,3,mae_full,1.8510483414060113,6312
Solubility,ERM,4,3,mae_abs_teacher_le_10,1.8326936046128368,6312
Solubility,ERM,4,3,spearman,0.2537740881834089,6312
Solubility,ERM,4,3,robust_n,6272.0,6312
Solubility,ERM,4,4,mae_full,5.251382248585865,6313
Solubility,ERM,4,4,mae_abs_teacher_le_10,3.172156823635994,6313
Solubility,ERM,4,4,spearman,0.0277087077109676,6313
Solubility,ERM,4,4,robust_n,5877.0,6313
DILI,ERM,0,0,auroc_agreement,0.6777471091479969,6311
DILI,ERM,0,0,auprc_agreement,0.6924882536898913,6311
DILI,ERM,0,0,accuracy_agreement,0.6250990334336872,6311
DILI,ERM,0,0,balanced_accuracy_agreement,0.6225889950252841,6311
DILI,ERM,0,1,auroc_agreement,0.6338691440980871,6313
DILI,ERM,0,1,auprc_agreement,0.4554320808114552,6313
DILI,ERM,0,1,accuracy_agreement,0.6051005860921908,6313
DILI,ERM,0,1,balanced_accuracy_agreement,0.5956686237615474,6313
DILI,ERM,0,2,auroc_agreement,0.6796043564283278,6310
DILI,ERM,0,2,auprc_agreement,0.4503270880203296,6310
DILI,ERM,0,2,accuracy_agreement,0.6361331220285261,6310
DILI,ERM,0,2,balanced_accuracy_agreement,0.6329046240033502,6310
DILI,ERM,0,3,auroc_agreement,0.6906383352034772,6314
DILI,ERM,0,3,auprc_agreement,0.4323470603938169,6314
DILI,ERM,0,3,accuracy_agreement,0.5910674691162496,6314
DILI,ERM,0,3,balanced_accuracy_agreement,0.6383589278861395,6314
DILI,ERM,0,4,auroc_agreement,0.5640679617609601,6313
DILI,ERM,0,4,auprc_agreement,0.2570168444735221,6313
DILI,ERM,0,4,accuracy_agreement,0.5121178520513227,6313
DILI,ERM,0,4,balanced_accuracy_agreement,0.5512159922662616,6313
DILI,ERM,1,0,auroc_agreement,0.6071691560365964,6311
DILI,ERM,1,0,auprc_agreement,0.6232860511974472,6311
DILI,ERM,1,0,accuracy_agreement,0.5582316590080811,6311
DILI,ERM,1,0,balanced_accuracy_agreement,0.5448426101746885,6311
DILI,ERM,1,1,auroc_agreement,0.541402415397277,6313
DILI,ERM,1,1,auprc_agreement,0.3721957138672811,6313
DILI,ERM,1,1,accuracy_agreement,0.418659908126089,6313
DILI,ERM,1,1,balanced_accuracy_agreement,0.5183160840901179,6313
DILI,ERM,1,2,auroc_agreement,0.5904742151428147,6310
DILI,ERM,1,2,auprc_agreement,0.3888896701036732,6310
DILI,ERM,1,2,accuracy_agreement,0.4077654516640253,6310
DILI,ERM,1,2,balanced_accuracy_agreement,0.5376967993028644,6310
DILI,ERM,1,3,auroc_agreement,0.6190187766964778,6314
DILI,ERM,1,3,auprc_agreement,0.3598741521401258,6314
DILI,ERM,1,3,accuracy_agreement,0.3866012036743744,6314
DILI,ERM,1,3,balanced_accuracy_agreement,0.5537141474646688,6314
DILI,ERM,1,4,auroc_agreement,0.4827558348294434,6313
DILI,ERM,1,4,auprc_agreement,0.197506271831082,6313
DILI,ERM,1,4,accuracy_agreement,0.2841755108506257,6313
DILI,ERM,1,4,balanced_accuracy_agreement,0.4911574521628381,6313
DILI,ERM,2,0,auroc_agreement,0.6649371048303796,6311
DILI,ERM,2,0,auprc_agreement,0.6773523346861378,6311
DILI,ERM,2,0,accuracy_agreement,0.6138488353668199,6311
DILI,ERM,2,0,balanced_accuracy_agreement,0.6119987610490563,6311
DILI,ERM,2,1,auroc_agreement,0.6204351036395651,6313
DILI,ERM,2,1,auprc_agreement,0.4410369874830687,6313
DILI,ERM,2,1,accuracy_agreement,0.601298907017266,6313
DILI,ERM,2,1,balanced_accuracy_agreement,0.5805992104828553,6313
DILI,ERM,2,2,auroc_agreement,0.656741463615413,6310
DILI,ERM,2,2,auprc_agreement,0.4253767511657109,6310
DILI,ERM,2,2,accuracy_agreement,0.629635499207607,6310
DILI,ERM,2,2,balanced_accuracy_agreement,0.6149212592031216,6310
DILI,ERM,2,3,auroc_agreement,0.6707053996754709,6314
DILI,ERM,2,3,auprc_agreement,0.4082099457851528,6314
DILI,ERM,2,3,accuracy_agreement,0.5848907190370605,6314
DILI,ERM,2,3,balanced_accuracy_agreement,0.6247057912585721,6314
DILI,ERM,2,4,auroc_agreement,0.5713065261090395,6313
DILI,ERM,2,4,auprc_agreement,0.2709144874238481,6313
DILI,ERM,2,4,accuracy_agreement,0.5320766671946776,6313
DILI,ERM,2,4,balanced_accuracy_agreement,0.5543824517792202,6313
DILI,ERM,3,0,auroc_agreement,0.6831514240290492,6311
DILI,ERM,3,0,auprc_agreement,0.7012459808465807,6311
DILI,ERM,3,0,accuracy_agreement,0.626525114878783,6311
DILI,ERM,3,0,balanced_accuracy_agreement,0.6237783014179732,6311
DILI,ERM,3,1,auroc_agreement,0.6368406985154351,6313
DILI,ERM,3,1,auprc_agreement,0.4703706625692146,6313
DILI,ERM,3,1,accuracy_agreement,0.6085854585775384,6313
DILI,ERM,3,1,balanced_accuracy_agreement,0.5937026080416562,6313
DILI,ERM,3,2,auroc_agreement,0.6860400173614447,6310
DILI,ERM,3,2,auprc_agreement,0.4679535612912732,6310
DILI,ERM,3,2,accuracy_agreement,0.6396196513470681,6310
DILI,ERM,3,2,balanced_accuracy_agreement,0.6297121464034448,6310
DILI,ERM,3,3,auroc_agreement,0.7054775619233143,6314
DILI,ERM,3,3,auprc_agreement,0.4665629268920476,6314
DILI,ERM,3,3,accuracy_agreement,0.61529933481153,6314
DILI,ERM,3,3,balanced_accuracy_agreement,0.6486110010344885,6314
DILI,ERM,3,4,auroc_agreement,0.5672759287391245,6313
DILI,ERM,3,4,auprc_agreement,0.257505334316284,6313
DILI,ERM,3,4,accuracy_agreement,0.5295422144780612,6313
DILI,ERM,3,4,balanced_accuracy_agreement,0.5513622274394268,6313
DILI,ERM,4,0,auroc_agreement,0.6748504225269367,6311
DILI,ERM,4,0,auprc_agreement,0.6935678583402691,6311
DILI,ERM,4,0,accuracy_agreement,0.6217715100617969,6311
DILI,ERM,4,0,balanced_accuracy_agreement,0.6224553017966197,6311
DILI,ERM,4,1,auroc_agreement,0.6331792086803884,6313
DILI,ERM,4,1,auprc_agreement,0.4580987426983075,6313
DILI,ERM,4,1,accuracy_agreement,0.626960240773008,6313
DILI,ERM,4,1,balanced_accuracy_agreement,0.5940506923257451,6313
DILI,ERM,4,2,auroc_agreement,0.6837583213501263,6310
DILI,ERM,4,2,auprc_agreement,0.4532756765273038,6310
DILI,ERM,4,2,accuracy_agreement,0.6543581616481775,6310
DILI,ERM,4,2,balanced_accuracy_agreement,0.6272037003035773,6310
DILI,ERM,4,3,auroc_agreement,0.6864668802037275,6314
DILI,ERM,4,3,auprc_agreement,0.4305519216123503,6314
DILI,ERM,4,3,accuracy_agreement,0.6229014887551473,6314
DILI,ERM,4,3,balanced_accuracy_agreement,0.6345918306692473,6314
DILI,ERM,4,4,auroc_agreement,0.5557944728321749,6313
DILI,ERM,4,4,auprc_agreement,0.2415706252785224,6313
DILI,ERM,4,4,accuracy_agreement,0.5602724536670363,6313
DILI,ERM,4,4,balanced_accuracy_agreement,0.5482068161242308,6313


==> figures/source_data/figure3_teacher_compound_bootstrap.csv <==
task,novelty_quintile,metric,value,ci95_low,ci95_high,n,positive_n,negative_n,bootstrap_replicates
BBB,0,auroc_agreement,0.5919650511725851,0.5772006955212171,0.6066433196387766,6151,2570,3581,5000
BBB,1,auroc_agreement,0.578689071402793,0.5635037771082361,0.5939075406242725,5560,2998,2562,5000
BBB,2,auroc_agreement,0.5299722338442814,0.5097236815830513,0.5496666436866862,3733,2440,1293,5000
BBB,3,auroc_agreement,0.465995493253705,0.4304318561988498,0.5007652655662465,1076,548,528,5000
BBB,4,auroc_agreement,0.3319444444444445,0.1555555555555555,0.5277777777777778,46,10,36,5000
HIA,0,auroc_agreement,0.3996091708890239,0.3677395217367661,0.4299591260843557,6312,5957,355,5000
HIA,1,auroc_agreement,0.3580685428572405,0.3373856536058358,0.3789038854176285,6312,5517,795,5000
HIA,2,auroc_agreement,0.4592644995914747,0.4448062693896737,0.4745956115505279,6312,4048,2264,5000
HIA,3,auroc_agreement,0.4509341328187859,0.4350098377925507,0.4670561039216602,6312,1466,4846,5000
HIA,4,auroc_agreement,0.1416712278781244,0.100162248807569,0.1846024904214559,6313,49,6264,5000
CYP2D6,0,auroc_agreement,0.6935507491447601,0.6711898149465118,0.7167166236983515,6312,489,5823,5000
CYP2D6,1,auroc_agreement,0.6323516068411333,0.6030893846148985,0.6626623803124437,6312,373,5939,5000
CYP2D6,2,auroc_agreement,0.7161227099543209,0.6908512614192339,0.7407220062671477,6312,399,5913,5000
CYP2D6,3,auroc_agreement,0.780827849153797,0.7622723347225461,0.7987945663526572,6311,510,5801,5000
CYP2D6,4,auroc_agreement,0.8422425414688471,0.8067274778735126,0.8753782200633023,6314,110,6204,5000
DILI,0,auroc_agreement,0.6740923245801992,0.6608654192052285,0.6869214775103644,6311,3284,3027,5000
DILI,1,auroc_agreement,0.6284934806964476,0.6136357243355461,0.643092498409117,6313,2052,4261,5000
DILI,2,auroc_agreement,0.6737192060300398,0.659132683700735,0.6879389672196733,6310,1781,4529,5000
DILI,3,auroc_agreement,0.6863290961365192,0.6723591343667095,0.700825430193925,6314,1642,4672,5000
DILI,4,auroc_agreement,0.5635043502278692,0.5457662308766438,0.5816050576194203,6313,1300,5013,5000


==> figures/source_data/figure3_teacher_coverage.csv <==
task,novelty_quintile,total_n,teacher_available_n,teacher_available_fraction,analysis_retained_n,analysis_retained_fraction
BBB,0,6312,6151,0.9744930291508238,6151,0.9744930291508238
BBB,1,6312,5560,0.8808618504435995,5560,0.8808618504435995
BBB,2,6312,3733,0.5914131812420785,3733,0.5914131812420785
BBB,3,6312,1076,0.1704689480354879,1076,0.1704689480354879
BBB,4,6313,46,0.0072865515602724,46,0.0072865515602724
HIA,0,6312,6312,1.0,6312,1.0
HIA,1,6312,6312,1.0,6312,1.0
HIA,2,6312,6312,1.0,6312,1.0
HIA,3,6312,6312,1.0,6312,1.0
HIA,4,6313,6313,1.0,6313,1.0
CYP2D6,0,6312,6312,1.0,6312,1.0
CYP2D6,1,6312,6312,1.0,6312,1.0
CYP2D6,2,6312,6312,1.0,6312,1.0
CYP2D6,3,6311,6311,1.0,6311,1.0
CYP2D6,4,6314,6314,1.0,6314,1.0
PPBR,0,6312,6312,1.0,6312,1.0
PPBR,1,6312,6312,1.0,6312,1.0
PPBR,2,6311,6311,1.0,6311,1.0
PPBR,3,6311,6311,1.0,6311,1.0
PPBR,4,6315,6315,1.0,6315,1.0
Solubility,0,6312,6312,1.0,6312,1.0
Solubility,1,6312,6312,1.0,6312,1.0
Solubility,2,6312,6312,1.0,6311,0.9998415716096324
Solubility,3,6312,6312,1.0,6272,0.9936628643852978
Solubility,4,6313,6313,1.0,5877,0.9309361634722002
DILI,0,6311,6311,1.0,6311,1.0
DILI,1,6313,6313,1.0,6313,1.0
DILI,2,6310,6310,1.0,6310,1.0
DILI,3,6314,6314,1.0,6314,1.0
DILI,4,6313,6313,1.0,6313,1.0


==> figures/source_data/figure4_ablation_gain.csv <==
,FREX-single-view,MV-FREX-no-slope,MV-FREX
BBB,-0.14469621253935097,-0.05071826006532316,-0.08055253069199433
HIA,-1.3605442176870868,-1.1692176870748312,-1.275510204081632
CYP2D6,-0.13033726181256652,0.0042709040666376276,-0.032274521237619466
DILI,2.517564402810294,3.659250585480088,2.927400468384049
PPBR,0.19619426552447886,0.1755013050916558,0.22041136931651747
Solubility,-0.04973846024803035,-0.00598693072538541,-0.08315225714646422


==> figures/source_data/figure4_brier_gain.csv <==
,V-REx,GroupDRO,CVaR,MV-FREX
BBB,-0.011206008476172164,-0.028145805406907132,0.29122365452151217,0.1974765265381251
HIA,0.03308736407822106,0.003029684894218531,3.234717953232169,3.031197682368512
CYP2D6,-0.25368539296939546,-0.3136549745095913,-1.0987322706114944,-0.24887384148226868
DILI,0.011979190474228508,0.01878119028685292,0.22054865362992476,1.7360696066916812


==> figures/source_data/figure4_primary_gain.csv <==
,V-REx,GroupDRO,CVaR,MV-FREX
BBB,-0.02955221580261123,-0.04841065838478801,0.413199161324596,0.055855180734339996
HIA,-0.02584675076699,0.05887634718540999,-0.437812020389462,-0.550108218652664
CYP2D6,0.09136675619263653,0.14892800472377152,-0.333137718247896,0.03794706514580595
DILI,0.018091483495319995,0.036714299640001995,-1.6496598520280161,1.3495649067339883
PPBR,0.013609762609990002,-0.00909251607954,0.1680936116620778,0.154759252244378
Solubility,-0.07372601844397325,-0.11300619878233599,-0.2143877237020983,-0.09096587660142594


==> figures/source_data/figure5_bbb_auc_decomposition.csv <==
comparison,auroc
Overall,0.4091173823264679
Within quintiles,0.5627898349100352
Across quintiles,0.38353457060803503


==> figures/source_data/figure5_bbb_frontier_quintiles.csv <==
frontier_quintile,n,positive_fraction,mean_prediction,mean_frontier_score,within_quintile_auroc
0,78,0.6538461538461539,0.7135909087512821,0.7959852545230367,0.5998547567175019
1,103,0.8252427184466019,0.702446149884466,0.847780519641377,0.6006535947712418
2,52,0.4230769230769231,0.7138336535096154,0.8734241715105308,0.6515151515151515
3,79,0.2278481012658227,0.8033949496354431,0.9173923305300556,0.4389799635701275
4,77,0.1428571428571428,0.9143573675685714,0.9708843658794593,0.5192837465564739


==> figures/source_data/figure5_leave_bbb_out.csv <==
omitted_task,remaining_task_n,remaining_pair_n,mean_relative_error_inflation,mean_relative_error_inflation_percent,ci95_low,ci95_high,ci95_low_percent,ci95_high_percent,taskwise_median,taskwise_median_percent,taskwise_min,taskwise_max,taskwise_min_percent,taskwise_max_percent,change_from_all_endpoint_mean,change_from_all_endpoint_mean_percent_points,display
NONE,6,30,1.3027734970191636,130.27734970191636,0.5240166154065281,2.4756090633097347,52.40166154065281,247.56090633097347,0.8695350342336674,86.95350342336674,0.3952665140733842,4.020209383772974,39.52665140733842,402.0209383772974,0.0,0.0,All endpoints
BBB,5,25,0.7592863196684014,75.92863196684014,0.4425073400390061,1.1623092676735705,44.25073400390061,116.23092676735703,0.5971944075548608,59.71944075548608,0.3952665140733842,1.2274652882828645,39.52665140733842,122.74652882828644,-0.5434871773507621,-54.348717735076214,Without BBB

